Data-Driven Linear Quadratic Control Using Output-Feedback via Non-Minimal Realization

In this paper, we investigate a continuous-time linear quadratic control problem for systems with unknown matrices, where only input-output data are available. We propose an output-feedback learning framework based on a canonical nonminimal realization constructed through Kreisselmeier's adaptive filter. The filter admits an observer interpretation, which leads to an augmented system that preserves the input-output response of the realization and provides accessible state trajectories. We show that the optimal gain of this augmented system explicitly recovers the optimal gain associated with the canonical non-minimal realization, and hence achieves the optimal state-feedback solution of the original plant. Exploiting this relation and the known structure of the augmented input matrix, we develop a data-driven value iteration algorithm within the adaptive dynamic programming framework. The resulting controller is implementable from input-output data, and its performance is validated via simulations.

==> fig1_data.dat <==
iter P_error K_error
0 1 1
1 0.986242641828698 1
2 0.972685979161238 0.999883523388792
3 0.959326911130817 0.999653196527526
4 0.946162385894213 0.999311600530917
5 0.933189399929631 0.998861271793927
6 0.920404997339676 0.99830470253054
7 0.907806269159692 0.997644341322831
8 0.895390352671662 0.996882593678673
9 0.883154430723888 0.996021822596593
10 0.871095731056615 0.995064349136388
11 0.859211525633784 0.994012452994274
12 0.847499129981048 0.992868373081399
13 0.835955902530206 0.991634308104699
14 0.82457924397017 0.990312417149131
15 0.81336659660459 0.988904820260432
16 0.802315443716225 0.987413599027596
17 0.791423308938169 0.985840797164368
18 0.780687755631995 0.98418842108909
19 0.770106386272901 0.982458440502309
20 0.759676841841914 0.980652788961609
21 0.749396801225199 0.978773364453173
22 0.73926398062053 0.976822029959644
23 0.729276132950943 0.974800614023866
24 0.719431047285613 0.972710911308169
25 0.709726548267962 0.970554683148857
26 0.700160495551025 0.968333658105611
27 0.690730783240072 0.966049532505553
28 0.681435339342488 0.96370397098174
29 0.672272125224917 0.961298607005873
30 0.663239135077643 0.958835043415053
31 0.654334395386206 0.956314852932416
32 0.645555964410232 0.953739578681516
33 0.636901931669442 0.951110734694327
34 0.62837041743683 0.948429806412777
35 0.619959572238959 0.945698251183717
36 0.611667576363351 0.942917498747253
37 0.603492639372926 0.940088951718398
38 0.595432999627449 0.937213986061982
39 0.587486923811942 0.934293951560803
40 0.579652706472003 0.931330172276982
41 0.571928669555995 0.928323947006525
42 0.564313161964041 0.925276549727079
43 0.556804559103769 0.922189230038883
44 0.54940126245276 0.91906321359895
45 0.542101699127625 0.915899702548459
46 0.53490432145966 0.912699875933433
47 0.527807606577015 0.90946489011869
48 0.520810055993306 0.906195879195135
49 0.513910195202617 0.902893955380418
50 0.507106573280805 0.899560209413014
51 0.500397762493069 0.896195710939775
52 0.493782357907682 0.892801508896998
53 0.487258977015847 0.889378631885085
54 0.480826259357585 0.885928088536838
55 0.474482866153589 0.882450867879467
56 0.468227479942987 0.878947939690362
57 0.462058804226919 0.875420254846713
58 0.455975563117878 0.871868745669036
59 0.449976500994724 0.868294326258681
60 0.444060382163314 0.864697892829396
61 0.438225990522665 0.86108032403302
62 0.432472129236585 0.857442481279379
63 0.426797620410689 0.853785209050467
64 0.421201304774742 0.850109335208977
65 0.41568204137024 0.846415671301284
66 0.410238707243175 0.84270501285492
67 0.404870197141892 0.838978139670664
68 0.399575423219984 0.83523581610929
69 0.39435331474414 0.831478791373069
70 0.389202817806887 0.827707799782107
71 0.384122895044145 0.823923561045585
72 0.379112525357529 0.820126780527991
73 0.374170703641328 0.816318149510418
74 0.369296440514091 0.812498345447008
75 0.364488762054756 0.808668032216624
76 0.35974670954324 0.804827860369813
77 0.355069339205441 0.800978467371161
78 0.350455721962569 0.797120477837094
79 0.345904943184745 0.793254503769216
80 0.34141610244881 0.789381144783254
81 0.336988313300262 0.785500988333685
82 0.332620703019267 0.781614609934123
83 0.328312412390685 0.777722573373532
84 0.324062595478033 0.773825430928349
85 0.319870419401333 0.769923723570582
86 0.315735064118782 0.76601798117195
87 0.311655722212175 0.762108722704151
88 0.307631598676032 0.758196456435313
89 0.303661910710363 0.754281680122701
90 0.299745887517004 0.750364881201757
91 0.295882770099483 0.746446536971523
92 0.292071811066347 0.742527114776531
93 0.288312274437885 0.738607072185219
94 0.284603435456215 0.734686857164932
95 0.280944580398656 0.730766908253579
96 0.277335006394336 0.726847654728007
97 0.273774021243998 0.722929516769159
98 0.270260943242923 0.719012905624061
99 0.266795101006938 0.715098223764719
100 0.263375833301456 0.711185865043973
101 0.260002488873485 0.707276214848369
102 0.256674426286562 0.703369650248109
103 0.253391013758572 0.699466540144128
104 0.25015162900238 0.695567245412368
105 0.246955659069258 0.691672119045289
106 0.243802500195024 0.687781506290679
107 0.240691557648883 0.683895744787819
108 0.237622245584898 0.680015164701044
109 0.234593986896049 0.676140088850765
110 0.231606213070849 0.672270832841993
111 0.228658364052458 0.668407705190418
112 0.225749888100258 0.664551007446094
113 0.22288024165385 0.66070103431477
114 0.220048889199419 0.656858073776933
115 0.217255303138439 0.65302240720458
116 0.214498963658669 0.649194309475795
117 0.211779358607404 0.645374049087154
118 0.209095983366939 0.641561888264016
119 0.206448340732206 0.63775808306873
120 0.203835940790553 0.633962883506816
121 0.201258300803616 0.630176533631149
122 0.198714945091258 0.626399271644189
123 0.196205404917533 0.622631329998309
124 0.193729218378637 0.618872935494238
125 0.191285930292821 0.615124309377685
126 0.188875092092218 0.611385667434153
127 0.186496261716558 0.607657220082013
128 0.184149003508735 0.603939172463835
129 0.181832888112203 0.600231724536054
130 0.179547492370144 0.596535071156976
131 0.177292399226405 0.592849402173165
132 0.175067197628156 0.589174902504257
133 0.172871482430239 0.58551175222622
134 0.170704854301184 0.581860126653101
135 0.16856691963086 0.578220196417287
136 0.166457290439726 0.57459212754831
137 0.164375584289666 0.570976081550241
138 0.162321424196362 0.56737221547768
139 0.160294438543199 0.563780682010391
140 0.158294260996655 0.560201629526602
141 0.156320530423158 0.556635202174999
142 0.154372890807387 0.553081539945441
143 0.152450991171986 0.549540778738431
144 0.150554485498664 0.546013050433358
145 0.148683032650664 0.542498482955544
146 0.146836296296566 0.538997200342118
147 0.14501394483541 0.535509322806743
148 0.14321565132311 0.532034966803226
149 0.141441093400135 0.528574245088021
150 0.139689953220437 0.525127266781666
151 0.1379619173816 0.521694137429164
152 0.136256676856196 0.518274959059333
153 0.134573926924314 0.514869830243155
154 0.132913367107252 0.511478846151135
155 0.131274701102347 0.508102098609697
156 0.129657636718917 0.504739676156637
157 0.128061885815304 0.501391664095655
158 0.126487164236998 0.498058144549974
159 0.124933191755809 0.494739196515091
160 0.123399692010086 0.491434895910647
161 0.121886392445953 0.488145315631461
162 0.120393024259547 0.484870525597727
163 0.118919322340239 0.481610592804414
164 0.117465025214823 0.478365581369853
165 0.116029874992647 0.475135552583565
166 0.114613617311687 0.47192056495332
167 0.113216001285524 0.468720674251456
168 0.111836779451223 0.465535933560468
169 0.110475707718098 0.462366393317886
170 0.109132545317338 0.459212101360452
171 0.107807054752481 0.456073102967623
172 0.106499001750732 0.452949440904397
173 0.105208155215093 0.449841155463491
174 0.1039342871773 0.446748284506874
175 0.102677172751554 0.443670863506677
176 0.10143659008902 0.440608925585488
177 0.100212320333103 0.437562501556049
178 0.0990041475754539 0.434531619960356
179 0.0978118588127278 0.431516307108196
180 0.0966352439040529 0.428516587115105
181 0.0954740955292131 0.425532481939791
182 0.094328209147526 0.422564011420995
183 0.0931973829574038 0.419611193313844
184 0.0920814178565866 0.416674043325665
185 0.0909801174030338 0.413752575151302
186 0.0898932877764636 0.410846800507935
187 0.088820737740528 0.407956729169402
188 0.0877622786056121 0.405082369000048
189 0.0867177241922462 0.402223725988108
190 0.0856868907951208 0.39938080427862
191 0.0846695971476917 0.396553606205901
192 0.0836656643873663 0.393742132325565
193 0.0826749160212604 0.390946381446125
194 0.0816971778925145 0.388166350660151
195 0.0807322781471599 0.38540203537503
196 0.0797800472015254 0.382653429343301
197 0.0788403177101737 0.379920524692602
198 0.0779129245343594 0.37720331195521
199 0.0769977047109978 0.37450178009721
200 0.0760944974221364 0.371815916547265
201 0.0752031439649201 0.369145707225038
202 0.0743234877220403 0.366491136569225
203 0.07345537413266 0.363852187565244
204 0.072598650663807 0.361228841772567
205 0.0717531667822248 0.358621079351702
206 0.0709187739266756 0.356028879090843
207 0.0700953254806852 0.353452218432177
208 0.0692826767457229 0.350891073497865
209 0.0684806849148089 0.348345419115702
210 0.0676892090465404 0.345815228844459
211 0.0669081100395303 0.343300474998909
212 0.0661372506072504 0.340801128674546
213 0.0653764952532715 0.338317159772008
214 0.0646257102468949 0.335848537021193
215 0.0638847635991659 0.333395228005087
216 0.063153525039265 0.330957199183304
217 0.0624318659912682 0.328534415915341
218 0.0617196595512712 0.32612684248355
219 0.0610167804648697 0.32373444211584
220 0.0603231051049905 0.321357177008102
221 0.0596385114500673 0.31899500834637
222 0.0589628790625533 0.316647896328719
223 0.0582960890677676 0.314315800186895
224 0.0576380241330661 0.311998678207698
225 0.0569885684473343 0.309696487754106
226 0.0563476077007938 0.307409185286151
227 0.0557150290651181 0.305136726381549
228 0.0550907211738527 0.302879065756083
229 0.0544745741031327 0.300636157283749
230 0.0538664793526933 0.298407954016667
231 0.0532663298271694 0.296194408204749
232 0.0526740198176759 0.293995471315143
233 0.0520894449836673 0.291811094051448
234 0.0515125023350692 0.289641226372694
235 0.0509430902146782 0.287485817512111
236 0.0503811082808244 0.285344815995664
237 0.0498264574902932 0.283218169660378
238 0.0492790400815002 0.281105825672442
239 0.0487387595579162 0.279007730545103
240 0.0482055206717371 0.276923830156337
241 0.047679229407794 0.274854069766325
242 0.0471597929677008 0.27279839403471
243 0.0466471197542327 0.270756747037651
244 0.0461411193559343 0.268729072284675
245 0.0456417025319506 0.266715312735323
246 0.0451487811970788 0.264715410815598
247 0.0446622684070367 0.262729308434214
248 0.0441820783439426 0.26075694699865
249 0.0437081263020047 0.258798267431001
250 0.0432403286734152 0.256853210183647
251 0.0427786029344461 0.254921715254721
252 0.0423228676317425 0.253003722203389
253 0.0418730423688105 0.251099170164943
254 0.0414290477926958 0.249207997865705
255 0.0409908055808503 0.247330143637738
256 0.0405582384281827 0.245465545433388
257 0.0401312700342899 0.24361414083963
258 0.0397098250908671 0.241775867092229
259 0.0392938292692914 0.239950661089737
260 0.0388832092083779 0.238138459407288
261 0.0384778925023045 0.236339198310234
262 0.0380778076887018 0.234552813767593
263 0.0376828842369061 0.232779241465324
264 0.0372930525363726 0.231018416819424
265 0.0369082438852448 0.229270274988859
266 0.0365283904790795 0.227534750888313
267 0.0361534253997225 0.225811779200769
268 0.0357832826043337 0.224101294389922
269 0.0354178969145588 0.22240323071242
270 0.0350572040058443 0.220717522229935
271 0.0347011403968945 0.219044102821068
272 0.0343496434392671 0.217382906193087
273 0.0340026513071054 0.215733865893501
274 0.0336601029870045 0.214096915321468
275 0.0333219382680094 0.212471987739037
276 0.0329880977317427 0.21085901628223
277 0.0326585227426598 0.209257933971965
278 0.0323331554384288 0.207668673724809
279 0.0320119387204337 0.206091168363579
280 0.0316948162443983 0.204525350627783
281 0.0313817324111292 0.202971153183899
282 0.0310726323573753 0.201428508635498
283 0.0307674619468023 0.199897349533213
284 0.0304661677610802 0.198377608384551
285 0.0301686970910812 0.196869217663547
286 0.0298749979281875 0.195372109820271
287 0.0295850189557058 0.193886217290175
288 0.0292987095403878 0.19241147250329
289 0.0290160197240538 0.19094780789328
290 0.0287369002153188 0.18949515590633
291 0.028461302381419 0.188053449009895
292 0.0281891782401365 0.186622619701305
293 0.0279204804518221 0.185202600516206
294 0.0276551623115119 0.183793324036873
295 0.02739317774114 0.182394722900361
296 0.027134481281842 0.181006729806522
297 0.0268790280863501 0.179629277525874
298 0.026626773911478 0.178262298907323
299 0.0263776751106933 0.176905726885752
300 0.0261316886267772 0.175559494489458
301 0.0258887719845696 0.174223534847455
302 0.0256488832837975 0.172897781196638
303 0.0254119811919875 0.171582166888803
304 0.0251780249374584 0.170276625397534
305 0.0249469743023952 0.168981090324951
306 0.0247187896160015 0.167695495408322
307 0.0244934317477303 0.166419774526545
308 0.024270862100591 0.165153861706485
309 0.0240510426045326 0.163897691129191
310 0.0238339357099012 0.162651197135972
311 0.0236195043809707 0.161414314234345
312 0.0234077120895462 0.160186977103853
313 0.0231985228086391 0.158969120601756
314 0.0229919010062117 0.157760679768586
315 0.0227878116389922 0.156561589833588
316 0.0225862201463575 0.155371786220023
317 0.0223870924442841 0.154191204550349
318 0.022190394919365 0.153019780651287
319 0.0219960944228927 0.15185745055875
320 0.0218041582650076 0.150704150522659
321 0.0216145542089094 0.149559817011636
322 0.0214272504651325 0.148424386717581
323 0.0212422156858839 0.147297796560119
324 0.0210594189594423 0.146179983690946
325 0.0208788298046182 0.145070885498043
326 0.0207004181652745 0.143970439609784
327 0.0205241544049065 0.142878583898928
328 0.0203500093012801 0.141795256486495
329 0.0201779540411285 0.140720395745531
330 0.0200079602149065 0.139653940304766
331 0.019839999811601 0.138595829052156
332 0.0196740452135975 0.13754600113832
333 0.0195100691916029 0.13650439597987
334 0.0193480448996225 0.135470953262632
335 0.0191879458699909 0.134445612944763
336 0.0190297460084576 0.133428315259767
337 0.0188734195893249 0.1324190007194
338 0.0187189412506387 0.131417610116482
339 0.0185662859894309 0.130424084527606
340 0.0184154291570143 0.129438365315743
341 0.0182663464543272 0.128460394132754
342 0.0181190139273292 0.127490112921804
343 0.0179734079624472 0.126527463919678
344 0.0178295052820701 0.125572389659006
345 0.0176872829400932 0.12462483297039
346 0.017546718317511 0.123684736984443
347 0.017407789118058 0.122752045133736
348 0.0172704733638974 0.12182670115465
349 0.0171347493913566 0.12090864908915
350 0.01700059584671 0.119997833286463
351 0.016867991682008 0.11909419840467
352 0.0167369161509521 0.11819768941222
353 0.0166073488048153 0.11730825158935
354 0.0164792694884081 0.116425830529437
355 0.0163526583360889 0.115550372140249
356 0.0162274957678194 0.114681822645135
357 0.0161037624852634 0.113820128584126
358 0.0159814394679298 0.11296523681496
359 0.0158605079693585 0.112117094514029
360 0.01574094951335 0.111275649177255
361 0.0156227458902368 0.110440848620893
362 0.0155058791531974 0.109612640982251
363 0.0153903316146125 0.10879097472035
364 0.0152760858424623 0.107975798616509
365 0.0151631246567657 0.10716706177486
366 0.0150514311260599 0.106364713622796
367 0.0149409885639207 0.105568703911353
368 0.0148317805255233 0.104778982715525
369 0.0147237908042432 0.103995500434517
370 0.0146170034282961 0.10321820779193
371 0.0145114026574179 0.102447055835892
372 0.0144069729795832 0.101681995939119
373 0.0143036991077629 0.100922979798922
374 0.0142015659767204 0.100169959437156
375 0.0141005587398447 0.09942288720011
376 0.0140006627660231 0.0986817157583375
377 0.0139018636365502 0.0979463981064401
378 0.0138041471420745 0.0972168875627887
379 0.0137074992795818 0.096493137769198
380 0.0136119062494154 0.0957751026905466
381 0.013517354452333 0.0950627366143477
382 0.0134238304865983 0.0943559941502697
383 0.0133313211451104 0.0936548302296089
384 0.0132398134125668 0.092959200104715
385 0.0131492944626627 0.0922690593483718
386 0.0130597516553246 0.09158436385313
387 0.0129711725339794 0.0909050698305999
388 0.0128835448228563 0.0902311338106984
389 0.0127968564243246 0.0895625126408548
390 0.0127110954162635 0.0888991634851773
391 0.0126262500494668 0.0882410438235782
392 0.0125423087450799 0.0875881114508621
393 0.0124592600920698 0.0869403244757743
394 0.0123770928447285 0.0862976413200145
395 0.0122957959202077 0.0856600207172152
396 0.012215358396086 0.0850274217118831
397 0.0121357695079684 0.0843998036583098
398 0.0120570186471162 0.0837771262194472
399 0.0119790953581094 0.0831593493657537
400 0.011901989336539 0.0825464333740082
401 0.0118256904267302 0.0819383388260943
402 0.0117501886194967 0.0813350266077563
403 0.0116754740499241 0.080736457907327
404 0.0116015369951838 0.0801425942144282
405 0.0115283678723762 0.0795533973186455
406 0.0114559572364033 0.0789688293081787
407 0.0113842957778698 0.0783888525684642
408 0.011313374321014 0.0778134297807797
409 0.011243183821666 0.0772425239208206
410 0.0111737153652345 0.0766760982572583
411 0.011104960164722 0.076114116350276
412 0.0110369095587665 0.075556542050085
413 0.0109695550097116 0.0750033394954202
414 0.0109028881017032 0.0744544731120191
415 0.010836900538813 0.073909907611082
416 0.0107715841431885 0.0733696079877142
417 0.0107069308532292 0.0728335395193538
418 0.010642932721789 0.0723016677641828
419 0.0105795819144044 0.0717739585595232
420 0.0105168707075473 0.0712503780202209
421 0.0104547914869041 0.0707308925370131
422 0.0103933367456789 0.0702154687748861
423 0.0103324990829216 0.069704073671419
424 0.0102722712018801 0.0691966744351181
425 0.0102126459083772 0.0686932385437375
426 0.0101536161092107 0.0681937337425939
427 0.0100951748105771 0.0676981280428684
428 0.0100373151165192 0.0672063897199015
429 0.00998003022739555 0.0667184873114794
430 0.00992331343837422 0.0662343896161128
431 0.00986715813794765 0.0657540656913093
432 0.00981155780647054 0.0652774848518384
433 0.00975650601471953 0.0648046166679917
434 0.0097019964224745 0.064335430963838
435 0.00964802277712145 0.0638698978154717
436 0.00959457891227657 0.0634079875492602
437 0.00954165874643124 0.0629496707400861
438 0.00948925628161773 0.0624949182095851
439 0.0094373656020954 0.0620437010243829
440 0.00938598087305702 0.0615959904943299
441 0.00933509633935515 0.0611517581707341
442 0.00928470632424808 0.0607109758445914
443 0.00923480522816546 0.0602736155448184
444 0.00918538752749281 0.0598396495364806
445 0.00913644777337528 0.0594090503190243
446 0.00908798059054015 0.0589817906245085
447 0.0090399806761375 0.0585578434158359
448 0.00899244279859951 0.0581371818849857
449 0.00894536179651759 0.0577197794512525
450 0.00889873257753725 0.0573056097594795
451 0.00885255011727065 0.0568946466783013
452 0.00880680945822633 0.0564868642983863
453 0.00876150570875619 0.0560822369306824
454 0.0087166340420191 0.0556807391046669
455 0.00867218969496141 0.0552823455666011
456 0.00862816796731356 0.0548870312777871
457 0.0085845642206032 0.0544947714128305
458 0.00854137387718395 0.0541055413579081
459 0.00849859241928024 0.0537193167090406
460 0.00845621538804736 0.05333607327037
461 0.00841423838264701 0.0529557870524433
462 0.00837265705933786 0.0525784342705023
463 0.00833146713058108 0.0522039913427794
464 0.00829066436416045 0.0518324348888003
465 0.00825024458231703 0.0514637417276919
466 0.00821020366089798 0.0510978888765001
467 0.00817053752851953 0.0507348535485119
468 0.00813124216574376 0.0503746131515863
469 0.00809231360426907 0.050017145286492
470 0.00805374792613404 0.0496624277452544
471 0.00801554126293465 0.0493104385095097
472 0.00797768979505445 0.0489611557488664
473 0.00794018975090768 0.0486145578192765
474 0.007903037406195 0.0482706232614147
475 0.00786622908317188 0.0479293307990661
476 0.00782976114992905 0.0475906593375231
477 0.0077936300196853 0.0472545879619918
478 0.00775783215009204 0.0469210959360065
479 0.00772236404254977 0.0465901626998536
480 0.00768722224153594 0.046261767869006
481 0.00765240333394446 0.0459358912325665
482 0.00761790394843624 0.0456125127517204
483 0.00758372075480088 0.0452916125581987
484 0.00754985046332913 0.0449731709527507
485 0.00751628982419627 0.0446571684036258
486 0.00748303562685579 0.0443435855450678
487 0.00745008469944367 0.0440324031758165
488 0.00741743390819273 0.0437236022576226
489 0.00738508015685712 0.0434171639137688
490 0.00735302038614664 0.0431130694276068
491 0.00732125157317083 0.0428113002410992
492 0.00728977073089272 0.042511837953376
493 0.00725857490759189 0.0422146643192997
494 0.00722766118633677 0.0419197612480421
495 0.00719702668446635 0.0416271108016703
496 0.00716666855308045 0.0413366951937457
497 0.00713658397653923 0.0410484967879318
498 0.0071067701719711 0.0407624980966137
499 0.00707722438878927 0.0404786817795284
500 0.00704794390821676 0.0401970306424061
501 0.00701892604281956 0.0399175276356209
502 0.00699016813604811 0.0396401558528565
503 0.00696166756178644 0.0393648985297766
504 0.0069334217239096 0.039091739042713
505 0.00690542805584841 0.0388206609073592
506 0.00687768402016204 0.0385516477774772
507 0.00685018710811803 0.0382846834436174
508 0.00682293483927956 0.038019751831844
509 0.00679592476110006 0.0377568370024768
510 0.00676915444852477 0.0374959231488411
511 0.00674262150359938 0.0372369945960293
512 0.00671632355508547 0.0369800357996731
513 0.00669025825808272 0.0367250313447269
514 0.00666442329365766 0.0364719659442616
515 0.00663881636847896 0.0362208244382702
516 0.00661343521445911 0.0359715917924828
517 0.00658827758840242 0.0357242530971937
518 0.00656334127165903 0.0354787935660987
519 0.00653862406978519 0.0352351985351438
520 0.00651412381220929 0.0349934534613829
521 0.00648983835190376 0.0347535439218476
522 0.00646576556506286 0.0345154556124278
523 0.00644190335078591 0.0342791743467615
524 0.0064182496307662 0.0340446860551369
525 0.00639480234898521 0.0338119767834036
526 0.00637155947141224 0.0335810326918938
527 0.00634851898570927 0.0333518400543561
528 0.00632567890094091 0.033124385256898
529 0.00630303724728951 0.0328986547969393
530 0.00628059207577505 0.0326746352821737
531 0.00625834145798003 0.0324523134295448
532 0.00623628348577909 0.0322316760642275
533 0.00621441627107338 0.0320127101186236
534 0.00619273794552941 0.0317954026313637
535 0.00617124666032246 0.0315797407463222
536 0.00614994058588446 0.0313657117116403
537 0.00612881791165616 0.0311533028787588
538 0.00610787684584361 0.0309425017014623
539 0.00608711561517884 0.0307332957349305
540 0.00606653246468454 0.0305256726348019
541 0.00604612565744284 0.030319620156245
542 0.00602589347436803 0.0301151261530398
543 0.00600583421398328 0.0299121785766686
544 0.00598594619220087 0.0297107654754169
545 0.00596622774210637 0.0295108749934815
546 0.00594667721374651 0.0293124953700899
547 0.00592729297392041 0.0291156149386286
548 0.00590807340597459 0.0289202221257782
549 0.00588901690960123 0.0287263054506613
550 0.00587012190063992 0.0285338535239965
551 0.00585138681088266 0.0283428550472615
552 0.00583281008788214 0.0281532988118652
553 0.00581439019476327 0.0279651736983306
554 0.00579612561003772 0.027778468675483
555 0.00577801482742158 0.0275931727996475
556 0.005760056355656 0.0274092752138581
557 0.00574224871833087 0.0272267651470706
558 0.00572459045371126 0.0270456319133871
559 0.00570708011456669 0.0268658649112882
560 0.00568971626800327 0.0266874536228711
561 0.00567249749529856 0.026510387613099
562 0.00565542239173893 0.0263346565290574
563 0.00563848956645965 0.0261602500992165
564 0.00562169764228763 0.0259871581327044
565 0.00560504525558646 0.0258153705185856
566 0.00558853105610402 0.0256448772251495
567 0.00557215370682253 0.0254756682992045
568 0.0055559118838108 0.0253077338653809
569 0.00553980427607907 0.0251410641254411
570 0.00552382958543578 0.0249756493575964
571 0.00550798652634681 0.0248114799158321
572 0.00549227382579674 0.0246485462292402
573 0.00547669022315239 0.0244868388013582
574 0.00546123447002824 0.0243263482095145
575 0.00544590533015416 0.0241670651041839
576 0.00543070157924479 0.0240089802083461
577 0.00541562200487124 0.0238520843168541
578 0.00540066540633447 0.0236963682958085
579 0.00538583059454072 0.023541823081937
580 0.00537111639187858 0.0233884396819831
581 0.00535652163209808 0.0232362091721013
582 0.00534204516019136 0.0230851226972555
583 0.00532768583227521 0.0229351714706272
584 0.00531344251547531 0.0227863467730301
585 0.00529931408781195 0.0226386399523281
586 0.00528529943808766 0.0224920424228633
587 0.00527139746577611 0.0223465456648862
588 0.00525760708091293 0.0222021412239976
589 0.00524392720398777 0.0220588207105891
590 0.00523035676583798 0.0219165757992961
591 0.00521689470754376 0.0217753982284537
592 0.00520353998032476 0.0216352797995588
593 0.00519029154543804 0.0214962123767377
594 0.00517714837407742 0.0213581878862207
595 0.00516410944727422 0.0212211983158204
596 0.00515117375579936 0.0210852357144174
597 0.00513834030006659 0.0209502921914508
598 0.00512560809003721 0.0208163599164132
599 0.00511297614512589 0.0206834311183531
600 0.00510044349410778 0.0205514980853804
601 0.00508800917502679 0.0204205531641789
602 0.00507567223510506 0.020290588759523
603 0.00506343173065354 0.0201615973338005
604 0.00505128672698377 0.0200335714065388
605 0.0050392362983207 0.0199065035539375
606 0.00502727952771662 0.0197803864084057
607 0.00501541550696616 0.0196552126581046
608 0.00500364333652231 0.0195309750464929
609 0.00499196212541346 0.0194076663718796
610 0.00498037099116149 0.0192852794869801
611 0.00496886905970075 0.0191638072984767
612 0.00495745546529812 0.0190432427665847
613 0.0049461293504739 0.0189235789046226
614 0.0049348898659237 0.0188048087785863
615 0.0049237361704412 0.0186869255067275
616 0.00491266743084177 0.0185699222591386
617 0.00490168282188713 0.0184537922573392
618 0.00489078152621061 0.0183385287738685
619 0.00487996273424347 0.0182241251318811
620 0.00486922564414191 0.0181105747047476
621 0.00485856946171502 0.0179978709156588
622 0.00484799340035335 0.0178860072372339
623 0.00483749668095844 0.0177749771911339
624 0.00482707853187296 0.0176647743476768
625 0.00481673818881172 0.017555392325458
626 0.00480647489479345 0.0174468247909754
627 0.00479628790007307 0.0173390654582559
628 0.00478617646207498 0.0172321080884883
629 0.00477613984532685 0.0171259464896579
630 0.00476617732139415 0.0170205745161851
631 0.00475628816881538 0.0169159860685692
632 0.00474647167303794 0.0168121750930335
633 0.00473672712635472 0.0167091355811753
634 0.00472705382784113 0.0166068615696193
635 0.00471745108329311 0.0165053471396732
636 0.00470791820516538 0.0164045864169881
637 0.00469845451251059 0.016304573571223
638 0.00468905933091891 0.0162053028157086
639 0.00467973199245828 0.0161067684071191
640 0.00467047183561524 0.0160089646451458
641 0.00466127820523634 0.0159118858721702
642 0.00465215045247001 0.0158155264729462
643 0.00464308793470919 0.0157198808742805
644 0.00463409001553422 0.0156249435447192
645 0.00462515606465665 0.0155307089942354
646 0.00461628545786317 0.0154371717739205
647 0.00460747757696044 0.0153443264756787
648 0.00459873180972009 0.0152521677319247
649 0.00459004754982445 0.0151606902152815
650 0.0045814241968128 0.0150698886382855
651 0.00457286115602793 0.0149797577530901
652 0.00456435783856334 0.0148902923511758
653 0.00455591366121089 0.0148014872630593
654 0.00454752804640887 0.014713337358008
655 0.0045392004221906 0.0146258375437561
656 0.00453093022213343 0.014538982766223
657 0.00452271688530824 0.0144527680092354
658 0.00451455985622942 0.0143671882942503
659 0.0045064585848052 0.0142822386800817
660 0.00449841252628847 0.0141979142626293
661 0.00449042114122806 0.0141142101746094
662 0.00448248389542038 0.0140311215852891
663 0.00447460025986151 0.0139486437002218
664 0.00446676971069977 0.0138667717609858
665 0.00445899172918858 0.013785501044924
666 0.00445126580163986 0.0137048268648878
667 0.00444359141937765 0.0136247445689812
668 0.00443596807869234 0.0135452495403094
669 0.0044283952807952 0.013466337196726
670 0.00442087253177316 0.0133880029905867
671 0.00441339934254424 0.0133102424085021
672 0.00440597522881322 0.0132330509710929
673 0.00439859971102757 0.0131564242327493
674 0.00439127231433398 0.013080357781389
675 0.00438399256853513 0.0130048472382204
676 0.00437676000804683 0.0129298882575062
677 0.00436957417185552 0.0128554765263283
678 0.00436243460347621 0.0127816077643566
679 0.00435534085091056 0.0127082777236184
680 0.00434829246660564 0.0126354821882693
681 0.00434128900741273 0.0125632169743677
682 0.00433433003454661 0.012491477929649
683 0.00432741511354518 0.0124202609333026
684 0.00432054381422944 0.0123495618957513
685 0.00431371571066362 0.0122793767584322
686 0.00430693038111601 0.0122097014935768
687 0.00430018740801972 0.0121405321039975
688 0.00429348637793402 0.0120718646228729
689 0.00428682688150586 0.0120036951135326
690 0.00428020851343185 0.0119360196692502
691 0.00427363087242045 0.0118688344130303
692 0.00426709356115448 0.0118021354974033
693 0.00426059618625401 0.0117359191042177
694 0.00425413835823943 0.0116701814444363
695 0.00424771969149505 0.0116049187579324
696 0.00424133980423271 0.0115401273132891
697 0.00423499831845597 0.0114758034075986
698 0.00422869485992441 0.0114119433662638
699 0.00422242905811829 0.0113485435428015
700 0.00421620054620353 0.0112856003186471
701 0.00421000896099691 0.0112231101029582
702 0.00420385394293172 0.0111610693324258
703 0.00419773513602347 0.0110994744710789
704 0.00419165218783604 0.0110383220100967
705 0.00418560474944812 0.0109776084676198
706 0.00417959247541979 0.0109173303885621
707 0.00417361502375955 0.0108574843444258
708 0.00416767205589154 0.0107980669331162
709 0.00416176323662306 0.0107390747787582
710 0.00415588823411228 0.010680504531515
711 0.00415004671983642 0.0106223528674063
712 0.00414423836855989 0.0105646164881299
713 0.00413846285830306 0.010507292120882
714 0.00413271987031103 0.0104503765181813
715 0.00412700908902272 0.010393866457693
716 0.00412133020204029 0.0103377587420538
717 0.0041156829000988 0.0102820501986981
718 0.00411006687703608 0.0102267376796871
719 0.00410448182976282 0.0101718180615353
720 0.00409892745823311 0.0101172882450427
721 0.00409340346541498 0.010063145155125
722 0.00408790955726137 0.0100093857406458
723 0.00408244544268132 0.00995600697424998
724 0.00407701083351134 0.00990300585219814
725 0.00407160544448698 0.00985037939420239
726 0.00406622899321491 0.00979812464326262
727 0.00406088120014494 0.00974623866550388
728 0.00405556178854236 0.00969471855001605
729 0.00405027048446072 0.00964356140869275
730 0.00404500701671455 0.00959276437607231
731 0.00403977111685249 0.00954232460917911
732 0.00403456251913066 0.00949223928736718
733 0.00402938096048615 0.00944250561216378
734 0.0040242261805109 0.00939312080711385
735 0.00401909792142562 0.00934408211762531
736 0.00401399592805411 0.00929538681081645
737 0.00400891994779776 0.00924703217536377
738 0.00400386973061018 0.0091990155213502
739 0.00399884502897215 0.00915133418011437
740 0.00399384559786681 0.0091039855041012
741 0.00398887119475493 0.00905696686671366
742 0.00398392157955066 0.00901027566216501
743 0.00397899651459711 0.00896390930533093
744 0.00397409576464258 0.00891786523160573
745 0.00396921909681669 0.00887214089675492
746 0.00396436628060682 0.00882673377677314
747 0.00395953708783483 0.00878164136773957
748 0.0039547312926338 0.00873686118567548
749 0.00394994867142529 0.00869239076640366
750 0.00394518900289645 0.00864822766540647
751 0.00394045206797765 0.00860436945768763
752 0.00393573764982004 0.00856081373763121
753 0.00393104553377356 0.00851755811886543
754 0.00392637550736499 0.00847460023412291
755 0.00392172736027624 0.00843193773510631
756 0.00391710088432278 0.00838956829235185
757 0.00391249587343252 0.00834748959509347
758 0.00390791212362448 0.00830569935112942
759 0.00390334943298806 0.00826419528669007
760 0.00389880760166215 0.00822297514630221
761 0.00389428643181467 0.00818203669266048
762 0.00388978572762228 0.00814137770649459
763 0.0038853052952501 0.0081009959864391
764 0.00388084494283187 0.00806088934890398
765 0.00387640448045007 0.00802105562794658
766 0.00387198372011635 0.00798149267514311
767 0.00386758247575214 0.00794219835946118
768 0.00386320056316939 0.00790317056713281
769 0.0038588378000515 0.00786440720153035
770 0.00385449400593452 0.00782590618304003
771 0.00385016900218836 0.00778766544893721
772 0.00384586261199833 0.00774968295326427
773 0.00384157466034674 0.00771195666670665
774 0.00383730497399481 0.00767448457647075
775 0.00383305338146459 0.00763726468616315
776 0.00382881971302117 0.00760029501566857
777 0.00382460380065498 0.00756357360103098
778 0.0038204054780644 0.00752709849433416
779 0.00381622458063829 0.00749086776358223
780 0.00381206094543898 0.00745487949258192
781 0.00380791441118517 0.00741913178082572
782 0.00380378481823513 0.00738362274337456
783 0.00379967200857006 0.00734835051074289
784 0.00379557582577755 0.00731331322878203
785 0.00379149611503523 0.00727850905856693
786 0.00378743272309461 0.00724393617628083
787 0.00378338549826501 0.00720959277310321
788 0.00377935429039769 0.00717547705509702
789 0.00377533895087017 0.00714158724309521
790 0.00377133933257059 0.00710792157259152
791 0.00376735528988229 0.00707447829362854
792 0.00376338667866868 0.00704125567068801
793 0.0037594333562579 0.0070082519825817
794 0.00375549518142804 0.00697546552234189
795 0.00375157201439221 0.00694289459711438
796 0.00374766371678388 0.0069105375280503
797 0.0037437701516424 0.00687839265019916
798 0.0037398911833985 0.00684645831240333
799 0.00373602667786016 0.00681473287719195
800 0.00373217650219843 0.00678321472067629
801 0.00372834052493348 0.006751902232445
802 0.00372451861592073 0.00672079381546083
803 0.00372071064633728 0.00668988788595745
804 0.0037169164886682 0.00665918287333683
805 0.00371313601669321 0.00662867722006775
806 0.00370936910547337 0.00659836938158408
807 0.00370561563133786 0.00656825782618419
808 0.00370187547187106 0.00653834103493144
809 0.00369814850589957 0.0065086175015542
810 0.00369443461347953 0.00647908573234701
811 0.0036907336758839 0.00644974424607311
812 0.00368704557558998 0.00642059157386606
813 0.00368337019626706 0.00639162625913229
814 0.00367970742276409 0.00636284685745616
815 0.00367605714109766 0.00633425193650247
816 0.00367241923843983 0.00630584007592196
817 0.00366879360310641 0.0062776098672569
818 0.00366518012454503 0.00624955991384656
819 0.00366157869332359 0.00622168883073359
820 0.00365798920111873 0.00619399524457163
821 0.00365441154070435 0.00616647779353193
822 0.00365084560594032 0.00613913512721267
823 0.00364729129176136 0.00611196590654719
824 0.0036437484941659 0.00608496880371328
825 0.00364021711020514 0.00605814250204331
826 0.00363669703797222 0.00603148569593517
827 0.00363318817659148 0.006004997090762
828 0.00362969042620783 0.00597867540278501
829 0.00362620368797623 0.00595251935906511
830 0.00362272786405126 0.0059265276973761
831 0.00361926285757685 0.00590069916611744
832 0.00361580857267606 0.00587503252422795
833 0.00361236491444103 0.00584952654110198
834 0.00360893178892295 0.00582417999650134
835 0.00360550910312214 0.00579899168047349
836 0.00360209676497838 0.0057739603932661
837 0.00359869468336114 0.00574908494524454
838 0.00359530276805999 0.00572436415680821
839 0.00359192092977514 0.00569979685830925
840 0.00358854908010811 0.00567538188996937
841 0.00358518713155233 0.0056511181018003
842 0.00358183499748403 0.00562700435352183
843 0.00357849259215314 0.00560303951448162
844 0.00357515983067424 0.00557922246357691
845 0.00357183662901764 0.00555555208917383
846 0.0035685229040007 0.00553202728903019
847 0.0035652185732789 0.00550864697021646
848 0.00356192355533737 0.00548541004903837
849 0.00355863776948229 0.00546231545096116
850 0.00355536113583242 0.00543936211053152
851 0.0035520935753107 0.00541654897130207
852 0.00354883500963608 0.00539387498575705
853 0.00354558536131517 0.00537133911523608
854 0.0035423445536343 0.00534894032985985
855 0.00353911251065143 0.0053266776084577
856 0.00353588915718812 0.00530454993849263
857 0.00353267441882178 0.00528255631598941
858 0.00352946822187788 0.00526069574546167
859 0.0035262704934222 0.00523896723984038
860 0.00352308116125331 0.00521736982040264
861 0.00351990015389494 0.00519590251670061
862 0.00351672740058859 0.0051745643664913
863 0.00351356283128618 0.00515335441566664
864 0.00351040637664259 0.00513227171818451
865 0.00350725796800868 0.00511131533599951
866 0.00350411753742391 0.00509048433899501
867 0.00350098501760946 0.00506977780491462
868 0.0034978603419611 0.00504919481929589
869 0.00349474344454233 0.00502873447540181
870 0.00349163426007754 0.00500839587415689
871 0.00348853272394517 0.00498817812407855
872 0.00348543877217102 0.00496808034121404
873 0.00348235234142169 0.00494810164907383
874 0.00347927336899792 0.00492824117856787
875 0.00347620179282816 0.00490849806794169
876 0.00347313755146206 0.00488887146271237
877 0.00347008058406418 0.00486936051560598
878 0.0034670308304077 0.00484996438649503
879 0.0034639882308681 0.00483068224233622
880 0.00346095272641715 0.00481151325710877
881 0.00345792425861664 0.00479245661175295
882 0.00345490276961244 0.00477351149410986
883 0.00345188820212859 0.0047546770988612
884 0.00344888049946126 0.00473595262746954
885 0.003445879605473 0.00471733728811782
886 0.0034428854645869 0.00469883029565221
887 0.0034398980217809 0.00468043087152225
888 0.00343691722258213 0.00466213824372392
889 0.00343394301306135 0.00464395164674109
890 0.00343097533982728 0.00462587032148971
891 0.00342801415002124 0.00460789351525959
892 0.00342505939131163 0.00459002048165972
893 0.0034221110118887 0.0045722504805613
894 0.00341916896045905 0.00455458277804297
895 0.00341623318624056 0.00453701664633571
896 0.00341330363895701 0.00451955136376906
897 0.00341038026883309 0.00450218621471564
898 0.00340746302658925 0.00448492048953924
899 0.00340455186343659 0.0044677534845402
900 0.003401646731072 0.00445068450190354
901 0.00339874758167316 0.00443371284964634
902 0.00339585436789364 0.00441683784156549
903 0.00339296704285812 0.00440005879718656
904 0.00339008556015761 0.00438337504171284
905 0.00338720987384465 0.00436678590597461
906 0.00338433993842875 0.00435029072637811
907 0.00338147570887168 0.00433388884485642
908 0.00337861714058286 0.00431757960882057
909 0.00337576418941497 0.00430136237110915
910 0.00337291681165931 0.00428523648994053
911 0.00337007496404144 0.00426920132886412
912 0.0033672386037168 0.00425325625671297
913 0.00336440768826634 0.00423740064755633
914 0.00336158217569221 0.00422163388065179
915 0.00335876202441358 0.00420595534039962
916 0.00335594719326233 0.00419036441629612
917 0.00335313764147893 0.00417486050288737
918 0.00335033332870838 0.00415944299972399
919 0.00334753421499606 0.00414411131131629
920 0.00334474026078373 0.00412886484708873
921 0.00334195142690551 0.00411370302133687
922 0.00333916767458394 0.00409862525318165
923 0.00333638896542615 0.00408363096652659
924 0.00333361526141983 0.00406871959001536
925 0.00333084652492956 0.00405389055698781
926 0.00332808271869298 0.00403914330543753
927 0.00332532380581698 0.00402447727796978
928 0.00332256974977409 0.0040098919217599
929 0.00331982051439876 0.00399538668851208
930 0.00331707606388371 0.00398096103441742
931 0.00331433636277639 0.00396661442011386
932 0.00331160137597538 0.00395234631064581
933 0.00330887106872691 0.00393815617542397
934 0.00330614540662137 0.00392404348818555
935 0.00330342435558988 0.00391000772695478
936 0.00330070788190083 0.00389604837400419
937 0.00329799595215657 0.00388216491581625
938 0.00329528853329003 0.00386835684304422
939 0.00329258559256143 0.00385462365047507
940 0.00328988709755508 0.0038409648369911
941 0.003287193016176 0.00382737990553317
942 0.0032845033166469 0.00381386836306339
943 0.00328181796750484 0.00380042972052847
944 0.00327913693759822 0.00378706349282357
945 0.00327646019608361 0.00377376919875605
946 0.00327378771242277 0.0037605463610098
947 0.00327111945637948 0.00374739450611038
948 0.00326845539801665 0.00373431316438956
949 0.00326579550769332 0.00372130186994984
950 0.00326313975606165 0.00370836016063147
951 0.00326048811406411 0.00369548757797723
952 0.00325784055293052 0.00368268366719976
953 0.00325519704417525 0.00366994797714638
954 0.00325255755959438 0.00365728006026685
955 0.00324992207126289 0.00364467947258112
956 0.00324729055153188 0.00363214577364538
957 0.00324466297302588 0.0036196785265205
958 0.00324203930864014 0.00360727729774013
959 0.00323941953153797 0.00359494165727874
960 0.00323680361514795 0.00358267117851971
961 0.00323419153316152 0.00357046543822523
962 0.00323158325953018 0.00355832401650473
963 0.00322897876846308 0.0035462464967843
964 0.00322637803442437 0.00353423246577665
965 0.0032237810321307 0.00352228151345075
966 0.00322118773654879 0.00351039323300273
967 0.00321859812289292 0.00349856722082569
968 0.00321601216662248 0.00348680307648103
969 0.00321342984343954 0.00347510040266915
970 0.0032108511292865 0.00346345880520094
971 0.00320827600034369 0.00345187789297006
972 0.00320570443302709 0.00344035727792298
973 0.00320313640398591 0.00342889657503333
974 0.00320057189010036 0.00341749540227343
975 0.00319801086847939 0.00340615338058566
976 0.00319545331645838 0.00339487013385775
977 0.003192899211597 0.0033836452888935
978 0.00319034853167696 0.00337247847538866
979 0.00318780125469979 0.00336136932590276
980 0.00318525735888476 0.00335031747583383
981 0.00318271682266669 0.0033393225633918
982 0.00318017962469386 0.00332838422957408
983 0.00317764574382591 0.00331750211813968
984 0.00317511515913178 0.00330667587558396
985 0.00317258784988761 0.00329590515111315
986 0.0031700637955748 0.0032851895966212
987 0.00316754297587792 0.0032745288666642
988 0.00316502537068279 0.00326392261843652
989 0.00316251096007441 0.00325337051174701
990 0.00315999972433515 0.00324287220899571
991 0.00315749164394266 0.00323242737514924
992 0.0031549866995681 0.00322203567771788
993 0.0031524848720742 0.00321169678673389
994 0.00314998614251337 0.00320141037472669
995 0.00314749049212588 0.00319117611670134
996 0.00314499790233799 0.00318099369011658
997 0.00314250835476012 0.00317086277486151
998 0.00314002183118517 0.00316078305323458
999 0.00313753831358658 0.00315075420992099
1000 0.00313505778411669 0.00314077593197246
1001 0.00313258022510497 0.00313084790878443
1002 0.00313010561905621 0.00312096983207563
1003 0.00312763394864892 0.00311114139586708
1004 0.00312516519673361 0.00310136229646272
1005 0.00312269934633111 0.00309163223242555
1006 0.00312023638063084 0.00308195090456112
1007 0.00311777628298932 0.00307231801589474
1008 0.00311531903692839 0.00306273327165277
1009 0.00311286462613367 0.00305319637924301
1010 0.00311041303445303 0.00304370704823379
1011 0.00310796424589491 0.00303426499033674
1012 0.00310551824462677 0.00302486991938571
1013 0.00310307501497362 0.00301552155131913
1014 0.00310063454141641 0.00300621960416038
1015 0.00309819680859058 0.00299696379799956
1016 0.0030957618012845 0.0029877538549749
1017 0.003093329504438 0.00297858949925486
1018 0.00309089990314098 0.00296947045701959
1019 0.0030884729826318 0.0029603964564438
1020 0.00308604872829594 0.00295136722767771
1021 0.00308362712566463 0.00294238250283073
1022 0.00308120816041325 0.00293344201595405
1023 0.00307879181836017 0.00292454550302281
1024 0.00307637808546511 0.00291569270191906
1025 0.00307396694782798 0.00290688335241546
1026 0.00307155839168738 0.00289811719615867
1027 0.0030691524034194 0.00288939397665202
1028 0.00306674896953609 0.00288071343923962
1029 0.00306434807668429 0.00287207533109032
1030 0.00306194971164436 0.00286347940118121
1031 0.00305955386132871 0.00285492540028222
1032 0.00305716051278066 0.00284641308094005
1033 0.00305476965317313 0.00283794219746273
1034 0.00305238126980738 0.00282951250590406
1035 0.00304999535011181 0.00282112376404873
1036 0.00304761188164066 0.00281277573139646
1037 0.00304523085207284 0.00280446816914811
1038 0.00304285224921067 0.00279620084018956
1039 0.0030404760609788 0.00278797350907798
1040 0.00303810227542282 0.00277978594202722
1041 0.00303573088070836 0.00277163790689277
1042 0.00303336186511968 0.00276352917315814
1043 0.00303099521705868 0.00275545951192046
1044 0.00302863092504368 0.00274742869587704
1045 0.0030262689777083 0.00273943649931054
1046 0.0030239093638004 0.00273148269807594
1047 0.0030215520721809 0.0027235670695874
1048 0.00301919709182273 0.00271568939280355
1049 0.00301684441180979 0.00270784944821544
1050 0.00301449402133575 0.00270004701783309
1051 0.00301214590970307 0.00269228188517175
1052 0.00300980006632197 0.00268455383523971
1053 0.00300745648070929 0.00267686265452534
1054 0.0030051151424876 0.00266920813098474
1055 0.00300277604138403 0.00266159005402859
1056 0.00300043916722934 0.00265400821451019
1057 0.0029981045099569 0.00264646240471284
1058 0.0029957720596017 0.00263895241833837
1059 0.00299344180629935 0.00263147805049457
1060 0.00299111374028508 0.00262403909768258
1061 0.00298878785189289 0.00261663535778699
1062 0.00298646413155441 0.00260926663006234
1063 0.00298414256979817 0.00260193271512238
1064 0.00298182315724843 0.00259463341492865
1065 0.00297950588462446 0.00258736853277873
1066 0.00297719074273946 0.00258013787329546
1067 0.00297487772249973 0.00257294124241585
1068 0.00297256681490377 0.00256577844737917
1069 0.00297025801104137 0.00255864929671733
1070 0.00296795130209271 0.00255155360024325
1071 0.00296564667932747 0.0025444911690404
1072 0.00296334413410399 0.00253746181545245
1073 0.00296104365786845 0.00253046535307255
1074 0.00295874524215392 0.00252350159673259
1075 0.0029564488785796 0.00251657036249365
1076 0.00295415455884995 0.0025096714676355
1077 0.00295186227475382 0.00250280473064683
1078 0.0029495720181637 0.00249596997121457
1079 0.00294728378103488 0.00248916701021491
1080 0.00294499755540464 0.00248239566970217
1081 0.00294271333339146 0.00247565577290128
1082 0.0029404311071942 0.00246894714419633
1083 0.00293815086909137 0.00246226960912115
1084 0.00293587261144031 0.00245562299435154
1085 0.00293359632667643 0.00244900712769375
1086 0.0029313220073125 0.00244242183807786
1087 0.0029290496459378 0.00243586695554555
1088 0.00292677923521746 0.00242934231124414
1089 0.0029245107678917 0.00242284773741561
1090 0.00292224423677504 0.00241638306738787
1091 0.00291997963475567 0.00240994813556788
1092 0.00291771695479466 0.00240354277743028
1093 0.00291545618992526 0.00239716682951034
1094 0.00291319733325222 0.00239082012939584
1095 0.00291094037795107 0.00238450251571728
1096 0.00290868531726744 0.00237821382814091
1097 0.00290643214451634 0.00237195390735896
1098 0.00290418085308154 0.00236572259508299
1099 0.00290193143641486 0.00235951973403517
1100 0.00289968388803553 0.00235334516793936
1101 0.00289743820152946 0.00234719874151467
1102 0.00289519437054867 0.00234108030046674
1103 0.00289295238881061 0.00233498969148019
1104 0.00289071225009749 0.00232892676221056
1105 0.00288847394825568 0.00232289136127695
1106 0.00288623747719508 0.00231688333825414
1107 0.00288400283088847 0.00231090254366632
1108 0.00288177000337095 0.00230494882897759
1109 0.0028795389887392 0.00229902204658634
1110 0.00287730978115102 0.00229312204981708
1111 0.00287508237482466 0.0022872486929135
1112 0.00287285676403824 0.00228140183103163
1113 0.00287063294312909 0.00227558132023168
1114 0.00286841090649331 0.00226978701747262
1115 0.00286619064858505 0.00226401878060397
1116 0.00286397216391601 0.00225827646835978
1117 0.00286175544705484 0.00225255994035088
1118 0.00285954049262664 0.00224686905705864
1119 0.00285732729531229 0.00224120367982884
1120 0.00285511584984804 0.00223556367086442
1121 0.00285290615102478 0.00222994889321873
1122 0.00285069819368768 0.00222435921078985
1123 0.00284849197273555 0.00221879448831292
1124 0.00284628748312033 0.00221325459135517
1125 0.00284408471984657 0.0022077393863089
1126 0.00284188367797087 0.00220224874038493
1127 0.00283968435260147 0.00219678252160706
1128 0.00283748673889757 0.00219134059880585
1129 0.00283529083206897 0.00218592284161168
1130 0.00283309662737551 0.00218052912045023
1131 0.00283090412012651 0.00217515930653535
1132 0.00282871330568039 0.00216981327186366
1133 0.00282652417944414 0.00216449088920837
1134 0.00282433673687275 0.0021591920321138
1135 0.00282215097346887 0.00215391657488978
1136 0.00281996688478226 0.00214866439260545
1137 0.00281778446640925 0.00214343536108386
1138 0.00281560371399241 0.00213822935689662
1139 0.00281342462322002 0.00213304625735809
1140 0.00281124718982557 0.00212788594052039
1141 0.00280907140958739 0.00212274828516733
1142 0.00280689727832816 0.002117633170809
1143 0.00280472479191441 0.0021125404776773
1144 0.00280255394625622 0.00210747008671967
1145 0.00280038473730658 0.0021024218795952
1146 0.00279821716106114 0.00209739573866764
1147 0.00279605121355768 0.00209239154700132
1148 0.00279388689087572 0.00208740918835685
1149 0.00279172418913611 0.00208244854718478
1150 0.00278956310450054 0.00207750950862043
1151 0.00278740363317122 0.00207259195848032
1152 0.00278524577139039 0.0020676957832562
1153 0.00278308951544001 0.00206282087011081
1154 0.00278093486164121 0.00205796710687243
1155 0.00277878180635405 0.00205313438203109
1156 0.00277663034597702 0.00204832258473265
1157 0.00277448047694665 0.0020435316047746
1158 0.00277233219573725 0.00203876133260234
1159 0.00277018549886031 0.00203401165930327
1160 0.00276804038286428 0.00202928247660248
1161 0.00276589684433418 0.00202457367685952
1162 0.00276375487989113 0.00201988515306206
1163 0.0027616144861921 0.0020152167988227
1164 0.00275947565992945 0.00201056850837407
1165 0.00275733839783063 0.00200594017656486
1166 0.00275520269665775 0.00200133169885546
1167 0.0027530685532073 0.00199674297131284
1168 0.00275093596430972 0.00199217389060765
1169 0.00274880492682911 0.00198762435400919
1170 0.00274667543766289 0.00198309425938164
1171 0.00274454749374138 0.00197858350517942
1172 0.00274242109202754 0.00197409199044369
1173 0.00274029622951655 0.00196961961479772
1174 0.00273817290323558 0.00196516627844399
1175 0.00273605111024337 0.00196073188215813
1176 0.00273393084762992 0.00195631632728782
1177 0.00273181211251622 0.00195191951574617
1178 0.00272969490205384 0.00194754135000969
1179 0.00272757921342468 0.00194318173311321
1180 0.00272546504384061 0.00193884056864744
1181 0.00272335239054317 0.00193451776075386
1182 0.00272124125080331 0.00193021321412135
1183 0.00271913162192096 0.00192592683398331
1184 0.00271702350122486 0.00192165852611325
1185 0.00271491688607214 0.00191740819682058
1186 0.00271281177384812 0.0019131757529484
1187 0.00271070816196599 0.00190896110186887
1188 0.00270860604786647 0.00190476415148015
1189 0.00270650542901752 0.00190058481020237
1190 0.0027044063029141 0.00189642298697481
1191 0.00270230866707789 0.00189227859125238
1192 0.00270021251905691 0.00188815153300146
1193 0.00269811785642538 0.0018840417226971
1194 0.00269602467678328 0.00187994907131958
1195 0.00269393297775629 0.00187587349035129
1196 0.00269184275699526 0.0018718148917727
1197 0.00268975401217613 0.0018677731880595
1198 0.00268766674099959 0.00186374829218014
1199 0.00268558094119085 0.00185974011759089
1200 0.00268349661049934 0.00185574857823384
1201 0.00268141374669846 0.00185177358853387
1202 0.0026793323475853 0.00184781506339464
1203 0.00267725241098044 0.00184387291819634
1204 0.00267517393472766 0.0018399470687918
1205 0.00267309691669367 0.00183603743150436
1206 0.00267102135476791 0.00183214392312355
1207 0.00266894724686227 0.001828266460903
1208 0.00266687459091086 0.00182440496255751
1209 0.00266480338486975 0.00182055934625945
1210 0.00266273362671682 0.00181672953063696
1211 0.00266066531445131 0.00181291543476889
1212 0.00265859844609381 0.00180911697818443
1213 0.0026565330196859 0.00180533408085882
1214 0.00265446903329 0.00180156666321045
1215 0.00265240648498907 0.00179781464609833
1216 0.00265034537288641 0.0017940779508194
1217 0.00264828569510546 0.00179035649910572
1218 0.00264622744978953 0.00178665021312161
1219 0.0026441706351016 0.00178295901546068
1220 0.00264211524922414 0.00177928282914388
1221 0.00264006129035888 0.00177562157761565
1222 0.00263800875672647 0.00177197518474249
1223 0.00263595764656649 0.0017683435748095
1224 0.00263390795813706 0.00176472667251801
1225 0.00263185968971473 0.00176112440298257
1226 0.00262981283959423 0.00175753669172901
1227 0.00262776740608827 0.00175396346469192
1228 0.00262572338752735 0.00175040464821104
1229 0.00262368078225953 0.00174686016903014
1230 0.00262163958865029 0.00174332995429376
1231 0.0026195998050823 0.00173981393154471
1232 0.00261756142995519 0.00173631202872153
1233 0.0026155244616854 0.00173282417415662
1234 0.00261348889870602 0.00172935029657247
1235 0.00261145473946651 0.00172589032508192
1236 0.00260942198243258 0.00172244418918243
1237 0.00260739062608598 0.001719011818756
1238 0.00260536066892432 0.00171559314406646
1239 0.00260333210946093 0.00171218809575609
1240 0.0026013049462246 0.00170879660484494
1241 0.00259927917775946 0.00170541860272658
1242 0.00259725480262476 0.00170205402116788
1243 0.00259523181939472 0.00169870279230526
1244 0.00259321022665839 0.00169536484864263
1245 0.00259119002301939 0.00169204012304989
1246 0.00258917120709584 0.00168872854876042
1247 0.00258715377752015 0.00168543005936841
1248 0.00258513773293876 0.00168214458882714
1249 0.00258312307201218 0.00167887207144645
1250 0.0025811097934146 0.00167561244189162
1251 0.00257909789583387 0.00167236563517951
1252 0.00257708737797132 0.00166913158667822
1253 0.00257507823854159 0.00166591023210351
1254 0.00257307047627239 0.00166270150751799
1255 0.00257106408990453 0.00165950534932779
1256 0.00256905907819156 0.00165632169428136
1257 0.00256705543989975 0.00165315047946791
1258 0.00256505317380787 0.0016499916423141
1259 0.00256305227870712 0.00164684512058289
1260 0.00256105275340085 0.00164371085237092
1261 0.00255905459670457 0.00164058877610736
1262 0.00255705780744567 0.00163747883055172
1263 0.00255506238446336 0.0016343809547906
1264 0.00255306832660849 0.00163129508823811
1265 0.00255107563274336 0.00162822117063258
1266 0.00254908430174173 0.00162515914203384
1267 0.00254709433248847 0.0016221089428234
1268 0.00254510572387964 0.0016190705137005
1269 0.00254311847482218 0.00161604379568186
1270 0.00254113258423386 0.00161302873009853
1271 0.00253914805104316 0.0016100252585955
1272 0.00253716487418903 0.00160703332312824
1273 0.00253518305262092 0.0016040528659621
1274 0.00253320258529852 0.00160108382967029
1275 0.00253122347119169 0.00159812615713152
1276 0.00252924570928031 0.00159517979152861
1277 0.00252726929855414 0.00159224467634752
1278 0.00252529423801277 0.00158932075537391
1279 0.00252332052666541 0.00158640797269297
1280 0.00252134816353078 0.00158350627268599
1281 0.00251937714763702 0.00158061560003131
1282 0.0025174074780216 0.00157773589969992
1283 0.00251543915373109 0.00157486711695501
1284 0.0025134721738212 0.00157200919735052
1285 0.00251150653735646 0.00156916208672874
1286 0.00250954224341031 0.00156632573121932
1287 0.00250757929106484 0.00156350007723726
1288 0.00250561767941076 0.0015606850714816
1289 0.00250365740754725 0.0015578806609328
1290 0.00250169847458185 0.00155508679285275
1291 0.00249974087963036 0.00155230341478162
1292 0.00249778462181673 0.00154953047453779
1293 0.00249582970027294 0.00154676792021488
1294 0.00249387611413893 0.00154401570018099
1295 0.00249192386256243 0.00154127376307662
1296 0.00248997294469889 0.001538542057814
1297 0.00248802335971143 0.00153582053357431
1298 0.00248607510677061 0.00153310913980748
1299 0.0024841281850545 0.00153040782622992
1300 0.0024821825937484 0.00152771654282269
1301 0.00248023833204484 0.0015250352398311
1302 0.0024782953991435 0.00152236386776207
1303 0.00247635379425103 0.00151970237738313
1304 0.00247441351658105 0.0015170507197217
1305 0.00247247456535397 0.00151440884606204
1306 0.00247053693979693 0.00151177670794576
1307 0.00246860063914376 0.00150915425716863
1308 0.00246666566263476 0.00150654144577989
1309 0.00246473200951668 0.00150393822608084
1310 0.00246279967904271 0.00150134455062385
1311 0.00246086867047227 0.00149876037220991
1312 0.00245893898307095 0.00149618564388831
1313 0.00245701061611043 0.00149362031895442
1314 0.0024550835688684 0.00149106435094973
1315 0.00245315784062849 0.00148851769365781
1316 0.00245123343068014 0.00148598030110594
1317 0.00244931033831857 0.0014834521275621
1318 0.00244738856284464 0.00148093312753393
1319 0.00244546810356478 0.00147842325576754
1320 0.00244354895979098 0.00147592246724593
1321 0.00244163113084058 0.0014734307171881
1322 0.00243971461603631 0.00147094796104784
1323 0.00243779941470614 0.00146847415451119
1324 0.00243588552618319 0.00146600925349714
1325 0.00243397294980575 0.00146355321415483
1326 0.00243206168491706 0.00146110599286223
1327 0.00243015173086535 0.00145866754622671
1328 0.00242824308700374 0.00145623783108144
1329 0.00242633575269013 0.00145381680448572
1330 0.00242442972728716 0.00145140442372295
1331 0.00242252501016211 0.00144900064629986
1332 0.00242062160068682 0.00144660542994518
1333 0.00241871949823768 0.00144421873260788
1334 0.00241681870219545 0.00144184051245736
1335 0.00241491921194533 0.0014394707278804
1336 0.00241302102687678 0.00143710933748208
1337 0.00241112414638353 0.00143475630008203
1338 0.00240922856986338 0.00143241157471547
1339 0.00240733429671832 0.00143007512063175
1340 0.00240544132635429 0.00142774689729135
1341 0.00240354965818126 0.00142542686436725
1342 0.00240165929161304 0.00142311498174221
1343 0.00239977022606732 0.00142081120950753
1344 0.0023978824609655 0.00141851550796332
1345 0.00239599599573273 0.0014162278376158
1346 0.00239411082979781 0.00141394815917737
1347 0.0023922269625931 0.00141167643356387
1348 0.00239034439355444 0.00140941262189612
1349 0.00238846312212117 0.00140715668549622
1350 0.00238658314773605 0.00140490858588792
1351 0.00238470446984513 0.00140266828479527
1352 0.00238282708789778 0.00140043574414073
1353 0.00238095100134659 0.00139821092604572
1354 0.0023790762096473 0.00139599379282813
1355 0.00237720271225876 0.00139378430700185
1356 0.00237533050864287 0.00139158243127549
1357 0.00237345959826455 0.00138938812855165
1358 0.00237158998059166 0.00138720136192553
1359 0.00236972165509493 0.00138502209468426
1360 0.00236785462124791 0.00138285029030563
1361 0.00236598887852699 0.00138068591245698
1362 0.00236412442641122 0.00137852892499456
1363 0.0023622612643824 0.0013763792919624
1364 0.00236039939192492 0.0013742369775908
1365 0.00235853880852577 0.00137210194629557
1366 0.0023566795136744 0.00136997416267805
1367 0.00235482150686281 0.00136785359152269
1368 0.00235296478758542 0.00136574019779647
1369 0.00235110935533896 0.0013636339466489
1370 0.00234925520962257 0.0013615348034093
1371 0.00234740234993764 0.00135944273358754
1372 0.00234555077578781 0.00135735770287212
1373 0.00234370048667892 0.00135527967712945
1374 0.00234185148211889 0.00135320862240268
1375 0.00234000376161783 0.00135114450491184
1376 0.00233815732468783 0.00134908729105045
1377 0.00233631217084305 0.00134703694738802
1378 0.00233446829959955 0.00134499344066634
1379 0.00233262571047541 0.00134295673779929
1380 0.00233078440299047 0.00134092680587294
1381 0.00232894437666654 0.00133890361214321
1382 0.0023271056310271 0.00133688712403567
1383 0.00232526816559748 0.00133487730914528
1384 0.00232343197990469 0.00133287413523415
1385 0.0023215970734774 0.00133087757023176
1386 0.00231976344584593 0.00132888758223298
1387 0.00231793109654222 0.00132690413949857
1388 0.00231610002509968 0.00132492721045318
1389 0.00231427023105334 0.001322956763685
1390 0.00231244171393966 0.00132099276794475
1391 0.00231061447329653 0.00131903519214519
1392 0.00230878850866332 0.00131708400535934
1393 0.00230696381958066 0.00131513917682088
1394 0.00230514040559057 0.0013132006759224
1395 0.00230331826623638 0.0013112684722146
1396 0.00230149740106263 0.00130934253540643
1397 0.00229967780961509 0.00130742283536235
1398 0.0022978594914408 0.00130550934210377
1399 0.00229604244608787 0.00130360202580658
1400 0.00229422667310558 0.00130170085680096
1401 0.00229241217204429 0.00129980580557065
1402 0.00229059894245539 0.00129791684275195
1403 0.00228878698389131 0.00129603393913301
1404 0.00228697629590549 0.00129415706565276
1405 0.00228516687805231 0.00129228619340025
1406 0.00228335872988709 0.00129042129361505
1407 0.00228155185096604 0.00128856233768401
1408 0.00227974624084626 0.00128670929714235
1409 0.00227794189908564 0.00128486214367283
1410 0.00227613882524292 0.00128302084910384
1411 0.0022743370188776 0.00128118538541002
1412 0.00227253647954994 0.00127935572471026
1413 0.0022707372068209 0.00127753183926768
1414 0.00226893920025211 0.00127571370148891
1415 0.00226714245940593 0.00127390128392311
1416 0.00226534698384533 0.00127209455926064
1417 0.00226355277313386 0.00127029350033352
1418 0.00226175982683567 0.00126849808011436
1419 0.00225996814451547 0.00126670827171446
1420 0.00225817772573849 0.00126492404838471
1421 0.00225638857007047 0.00126314538351404
1422 0.0022546006770776 0.00126137225062858
1423 0.00225281404632659 0.00125960462339108
1424 0.00225102867738451 0.00125784247560077
1425 0.00224924456981885 0.00125608578119163
1426 0.00224746172319749 0.00125433451423264
1427 0.00224568013708864 0.00125258864892634
1428 0.00224389981106088 0.00125084815960879
1429 0.00224212074468304 0.00124911302074836
1430 0.00224034293752428 0.00124738320694479
1431 0.00223856638915401 0.00124565869292971
1432 0.00223679109914185 0.00124393945356471
1433 0.00223501706705769 0.00124222546384148
1434 0.00223324429247156 0.00124051669888042
1435 0.00223147277495371 0.00123881313393013
1436 0.00222970251407451 0.00123711474436786
1437 0.00222793350940446 0.00123542150569709
1438 0.00222616576051421 0.00123373339354768
1439 0.00222439926697442 0.00123205038367612
1440 0.0022226340283559 0.00123037245196332
1441 0.00222087004422948 0.00122869957441414
1442 0.002219107314166 0.00122703172715891
1443 0.00221734583773634 0.00122536888644933
1444 0.00221558561451136 0.00122371102866089
1445 0.0022138266440619 0.00122205813029028
1446 0.00221206892595872 0.00122041016795543
1447 0.00221031245977257 0.00121876711839561
1448 0.00220855724507409 0.00121712895846962
1449 0.00220680328143382 0.00121549566515519
1450 0.00220505056842216 0.00121386721554961
1451 0.00220329910560945 0.00121224358686766
1452 0.0022015488925658 0.00121062475644241
1453 0.00219979992886115 0.00120901070172289
1454 0.00219805221406532 0.00120740140027568
1455 0.0021963057477479 0.00120579682978169
1456 0.00219456052947824 0.00120419696803828
1457 0.00219281655882552 0.00120260179295588
1458 0.00219107383535862 0.0012010112825604
1459 0.00218933235864613 0.00119942541499001
1460 0.00218759212825641 0.00119784416849599
1461 0.00218585314375751 0.0011962675214419
1462 0.00218411540471718 0.00119469545230254
1463 0.00218237891070288 0.001193127939664
1464 0.00218064366128166 0.00119156496222276
1465 0.00217890965602028 0.00119000649878522
1466 0.00217717689448511 0.00118845252826695
1467 0.00217544537624214 0.00118690302969213
1468 0.002173715100857 0.00118535798219371
1469 0.00217198606789484 0.00118381736501112
1470 0.0021702582769205 0.00118228115749212
1471 0.00216853172749832 0.00118074933909021
1472 0.00216680641919222 0.001179221889365
1473 0.00216508235156567 0.00117769878798133
1474 0.00216335952418165 0.00117618001470926
1475 0.00216163793660267 0.00117466554942294
1476 0.00215991758839079 0.0011731553721001
1477 0.00215819847910749 0.00117164946282212
1478 0.00215648060831382 0.00117014780177307
1479 0.0021547639755703 0.00116865036923859
1480 0.00215304858043684 0.0011671571456064
1481 0.00215133442247287 0.00116566811136549
1482 0.00214962150123722 0.00116418324710505
1483 0.00214790981628822 0.00116270253351463
1484 0.00214619936718355 0.00116122595138316
1485 0.00214449015348038 0.00115975348159918
1486 0.00214278217473521 0.00115828510514861
1487 0.002141075430504 0.00115682080311643
1488 0.002139369920342 0.0011553605566844
1489 0.00213766564380396 0.00115390434713218
1490 0.0021359626004439 0.00115245215583493
1491 0.00213426078981523 0.00115100396426452
1492 0.00213256021147073 0.00114955975398798
1493 0.00213086086496251 0.00114811950666783
1494 0.00212916274984195 0.00114668320406043
1495 0.00212746586565987 0.00114525082801634
1496 0.00212577021196628 0.00114382236048025
1497 0.00212407578831061 0.00114239778348948
1498 0.00212238259424149 0.0011409770791737
1499 0.00212069062930693 0.00113956022975503
1500 0.00211899989305418 0.00113814721754724
1501 0.00211731038502974 0.00113673802495529
1502 0.0021156221047794 0.00113533263447455
1503 0.00211393505184827 0.00113393102869077
1504 0.00211224922578064 0.00113253319027998
1505 0.00211056462612008 0.00113113910200649
1506 0.00210888125240941 0.00112974874672387
1507 0.00210719910419063 0.00112836210737422
1508 0.00210551818100505 0.00112697916698769
1509 0.00210383848239317 0.0011255999086812
1510 0.00210216000789467 0.00112422431565963
1511 0.0021004827570485 0.00112285237121382
1512 0.00209880672939278 0.00112148405872098
1513 0.00209713192446484 0.00112011936164356
1514 0.0020954583418012 0.00111875826352936
1515 0.00209378598093754 0.00111740074801145
1516 0.0020921148414088 0.00111604679880658
1517 0.00209044492274902 0.00111469639971613
1518 0.00208877622449143 0.00111334953462436
1519 0.00208710874616845 0.00111200618749897
1520 0.00208544248731169 0.00111066634238967
1521 0.00208377744745185 0.00110932998342907
1522 0.00208211362611881 0.00110799709483094
1523 0.00208045102284161 0.00110666766089116
1524 0.00207878963714842 0.00110534166598585
1525 0.00207712946856658 0.0011040190945716
1526 0.00207547051662254 0.00110269993118582
1527 0.00207381278084189 0.00110138416044474
1528 0.00207215626074934 0.00110007176704454
1529 0.00207050095586875 0.0010987627357593
1530 0.00206884686572305 0.00109745705144266
1531 0.00206719398983435 0.00109615469902572
1532 0.00206554232772384 0.00109485566351726
1533 0.0020638918789118 0.00109355993000369
1534 0.00206224264291766 0.00109226748364716
1535 0.00206059461925995 0.00109097830968736
1536 0.0020589478074563 0.00108969239343976
1537 0.00205730220702342 0.00108840972029501
1538 0.00205565781747711 0.00108713027571982
1539 0.00205401463833228 0.00108585404525493
1540 0.00205237266910292 0.00108458101451627
1541 0.00205073190930213 0.00108331116919327
1542 0.00204909235844206 0.00108204449504916
1543 0.00204745401603399 0.00108078097792095
1544 0.00204581688158826 0.00107952060371849
1545 0.00204418095461423 0.00107826335842345
1546 0.00204254623462044 0.00107700922809091
1547 0.00204091272111445 0.00107575819884691
1548 0.00203928041360287 0.001074510256889
1549 0.00203764931159145 0.00107326538848599
1550 0.0020360194145849 0.00107202357997754
1551 0.0020343907220871 0.00107078481777355
1552 0.00203276323360098 0.00106954908835372
1553 0.00203113694862849 0.00106831637826783
1554 0.00202951186667066 0.00106708667413407
1555 0.00202788798722759 0.00106585996264034
1556 0.00202626530979843 0.00106463623054273
1557 0.00202464383388143 0.00106341546466574
1558 0.00202302355897381 0.00106219765190164
1559 0.00202140448457197 0.00106098277920976
1560 0.00201978661017125 0.0010597708336173
1561 0.0020181699352661 0.00105856180221799
1562 0.00201655445935004 0.00105735567217136
1563 0.00201494018191561 0.00105615243070423
1564 0.0020133271024544 0.00105495206510737
1565 0.00201171522045708 0.00105375456273923
1566 0.00201010453541338 0.00105255991102157
1567 0.00200849504681206 0.00105136809744189
1568 0.00200688675414091 0.00105017910955157
1569 0.00200527965688678 0.0010489929349662
1570 0.00200367375453561 0.00104780956136493
1571 0.00200206904657238 0.00104662897649108
1572 0.00200046553248109 0.00104545116814984
1573 0.00199886321174483 0.00104427612420992
1574 0.0019972620838457 0.00104310383260269
1575 0.00199566214826486 0.00104193428132116
1576 0.00199406340448254 0.00104076745841999
1577 0.00199246585197802 0.00103960335201567
1578 0.00199086949022965 0.0010384419502853
1579 0.00198927431871476 0.00103728324146787
1580 0.0019876803369098 0.00103612721386179
1581 0.00198608754429025 0.00103497385582614
1582 0.00198449594033065 0.00103382315577983
1583 0.00198290552450456 0.0010326751022012
1584 0.00198131629628465 0.00103152968362791
1585 0.00197972825514264 0.00103038688865713
1586 0.00197814140054926 0.00102924670594352
1587 0.00197655573197432 0.00102810912420126
1588 0.00197497124888672 0.00102697413220178
1589 0.00197338795075435 0.0010258417187747
1590 0.00197180583704419 0.00102471187280689
1591 0.00197022490722233 0.00102358458324216
1592 0.00196864516075388 0.00102245983908142
1593 0.001967066597103 0.00102133762938231
1594 0.00196548921573292 0.00102021794325858
1595 0.00196391301610595 0.0010191007698795
1596 0.00196233799768345 0.00101798609847053
1597 0.0019607641599259 0.00101687391831257
1598 0.00195919150229278 0.00101576421874108
1599 0.00195762002424266 0.00101465698914658
1600 0.00195604972523321 0.00101355221897483
1601 0.00195448060472112 0.00101244989772476
1602 0.00195291266216224 0.00101135001494957
1603 0.0019513458970114 0.00101025256025634
1604 0.0019497803087226 0.00100915752330559
1605 0.00194821589674884 0.00100806489381101
1606 0.00194665266054223 0.00100697466153868
1607 0.001945090599554 0.0010058868163073
1608 0.00194352971323441 0.00100480134798843
1609 0.00194197000103285 0.00100371824650531
1610 0.00194041146239778 0.00100263750183267
1611 0.00193885409677674 0.00100155910399727
1612 0.00193729790361638 0.00100048304307696
1613 0.00193574288236243 0.00099940930920022
1614 0.00193418903245976 0.000998337892545993
1615 0.00193263635335227 0.000997268783344688
1616 0.00193108484448302 0.000996201971875724
1617 0.00192953450529413 0.000995137448469146
1618 0.00192798533522687 0.000994075203504238
1619 0.00192643733372155 0.000993015227409963
1620 0.00192489050021769 0.000991957510664168
1621 0.00192334483415382 0.000990902043793675
1622 0.00192180033496762 0.000989848817374082
1623 0.00192025700209595 0.0009887978220288
1624 0.00191871483497466 0.00098774904843023
1625 0.00191717383303886 0.000986702487297565
1626 0.00191563399572267 0.000985658129398431
1627 0.00191409532245942 0.000984615965547703
1628 0.00191255781268151 0.000983575986606609
1629 0.0019110214658205 0.000982538183484244
1630 0.00190948628130706 0.000981502547135935
1631 0.00190795225857107 0.000980469068563086
1632 0.00190641939704144 0.000979437738813904
1633 0.00190488769614628 0.000978408548981608
1634 0.00190335715531285 0.000977381490206033
1635 0.00190182777396754 0.000976356553671519
1636 0.00190029955153589 0.000975333730608131
1637 0.00189877248744262 0.000974313012290979
1638 0.00189724658111154 0.000973294390039498
1639 0.00189572183196569 0.000972277855217757
1640 0.00189419823942722 0.000971263399233717
1641 0.00189267580291745 0.000970251013540461
1642 0.00189115452185692 0.000969240689633595
1643 0.00188963439566526 0.000968232419052854
1644 0.00188811542376132 0.000967226193381162
1645 0.00188659760556311 0.000966222004244906
1646 0.00188508094048781 0.000965219843312584
1647 0.00188356542795179 0.000964219702296557
1648 0.00188205106737062 0.000963221572950144
1649 0.00188053785815903 0.000962225447070118
1650 0.00187902579973096 0.000961231316494457
1651 0.00187751489149951 0.000960239173103092
1652 0.001876005132877 0.000959249008817816
1653 0.00187449652327495 0.000958260815601025
1654 0.0018729890621041 0.000957274585457572
1655 0.00187148274877435 0.000956290310431647
1656 0.00186997758269483 0.000955307982608853
1657 0.00186847356327389 0.000954327594115544
1658 0.00186697068991905 0.000953349137118106
1659 0.00186546896203712 0.000952372603822897
1660 0.00186396837903406 0.00095139798647588
1661 0.00186246894031512 0.000950425277363146
1662 0.00186097064528472 0.000949454468809663
1663 0.00185947349334651 0.000948485553180128
1664 0.00185797748390343 0.000947518522878218
1665 0.0018564826163576 0.000946553370346066
1666 0.00185498889011043 0.000945590088064425
1667 0.00185349630456251 0.00094462866855297
1668 0.00185200485911372 0.000943669104368987
1669 0.00185051455316318 0.000942711388108071
1670 0.00184902538610928 0.000941755512403522
1671 0.00184753735734963 0.000940801469926348
1672 0.0018460504662811 0.000939849253384927
1673 0.00184456471229986 0.000938898855524927
1674 0.00184308009480135 0.000937950269128586
1675 0.00184159661318022 0.000937003487015575
1676 0.00184011426683045 0.000936058502041648
1677 0.00183863305514526 0.000935115307099749
1678 0.00183715297751719 0.000934173895118508
1679 0.001835674033338 0.000933234259062217
1680 0.00183419622199881 0.000932296391932303
1681 0.00183271954288999 0.000931360286764511
1682 0.0018312439954012 0.000930425936630861
1683 0.0018297695789214 0.000929493334638522
1684 0.00182829629283886 0.000928562473929493
1685 0.00182682413654115 0.000927633347681462
1686 0.00182535310941515 0.000926705949105882
1687 0.00182388321084705 0.000925780271449831
1688 0.00182241444022235 0.000924856307993725
1689 0.00182094679692585 0.0009239340520527
1690 0.00181948028034173 0.000923013496976359
1691 0.00181801488985343 0.000922094636147208
1692 0.00181655062484373 0.000921177462982436
1693 0.00181508748469479 0.000920261970931883
1694 0.00181362546878806 0.000919348153479091
1695 0.00181216457650435 0.000918436004140499
1696 0.00181070480722377 0.00091752551646609
1697 0.00180924616032583 0.000916616684038208
1698 0.00180778863518937 0.000915709500471852
1699 0.00180633223119259 0.00091480395941446
1700 0.00180487694771304 0.000913900054546014
1701 0.00180342278412761 0.000912997779578322
1702 0.00180196973981255 0.000912097128255124
1703 0.00180051781414354 0.000911198094352319
1704 0.00179906700649559 0.000910300671676635
1705 0.00179761731624308 0.000909404854067504
1706 0.00179616874275978 0.00090851063539438
1707 0.00179472128541884 0.00090761800955847
1708 0.00179327494359276 0.00090672697049183
1709 0.00179182971665347 0.000905837512157534
1710 0.00179038560397227 0.000904949628548556
1711 0.00178894260491991 0.000904063313688757
1712 0.00178750071886646 0.000903178561632912
1713 0.00178605994518146 0.000902295366465197
1714 0.00178462028323378 0.000901413722300139
1715 0.0017831817323918 0.000900533623281289
1716 0.00178174429202323 0.000899655063583472
1717 0.00178030796149524 0.000898778037409198
1718 0.00177887274017441 0.00089790253899178
1719 0.00177743862742676 0.000897028562592763
1720 0.00177600562261771 0.000896156102503366
1721 0.00177457372511214 0.000895285153043518
1722 0.00177314293427432 0.000894415708561857
1723 0.00177171324946804 0.000893547763435738
1724 0.00177028467005647 0.000892681312070488
1725 0.00176885719540224 0.000891816348900321
1726 0.00176743082486742 0.000890952868387551
1727 0.00176600555781356 0.000890090865021999
1728 0.00176458139360165 0.000889230333322077
1729 0.00176315833159215 0.000888371267833323
1730 0.00176173637114495 0.000887513663128753
1731 0.00176031551161947 0.000886657513809205
1732 0.00175889575237458 0.000885802814502732
1733 0.00175747709276858 0.000884949559864491
1734 0.0017560595321593 0.000884097744576206
1735 0.00175464306990404 0.000883247363346645
1736 0.0017532277053596 0.000882398410911866
1737 0.00175181343788223 0.000881550882033832
1738 0.00175040026682772 0.000880704771500978
1739 0.00174898819155129 0.000879860074128093
1740 0.00174757721140773 0.000879016784756417
1741 0.0017461673257513 0.000878174898252725
1742 0.00174475853393581 0.000877334409509866
1743 0.00174335083531453 0.000876495313446567
1744 0.00174194422924028 0.000875657605006989
1745 0.00174053871506534 0.000874821279160637
1746 0.00173913429214158 0.000873986330902394
1747 0.00173773095982038 0.000873152755252549
1748 0.00173632871745265 0.000872320547256088
1749 0.0017349275643888 0.000871489701983461
1750 0.0017335274999788 0.000870660214529248
1751 0.00173212852357216 0.000869832080013439
1752 0.00173073063451792 0.000869005293579818
1753 0.00172933383216472 0.000868179850396719
1754 0.00172793811586068 0.00086735574565704
1755 0.00172654348495352 0.000866532974577891
1756 0.00172514993879049 0.000865711532400021
1757 0.00172375747671841 0.000864891414388582
1758 0.00172236609808369 0.000864072615831755
1759 0.00172097580223226 0.000863255132041923
1760 0.00171958658850967 0.000862438958354938
1761 0.00171819845626106 0.000861624090129757
1762 0.00171681140483106 0.000860810522749041
1763 0.00171542543356399 0.000859998251617934
1764 0.00171404054180362 0.000859187272165321
1765 0.00171265672889347 0.000858377579842416
1766 0.00171127399417654 0.000857569170123574
1767 0.00170989233699547 0.000856762038506034
1768 0.00170851175669247 0.000855956180508703
1769 0.00170713225260943 0.000855151591673724
1770 0.00170575382408775 0.000854348267564852
1771 0.00170437647046849 0.000853546203769312
1772 0.00170300019109232 0.000852745395894508
1773 0.00170162498529951 0.000851945839571488
1774 0.00170025085242998 0.00085114753045181
1775 0.00169887779182325 0.000850350464209707
1776 0.00169750580281849 0.00084955463654069
1777 0.00169613488475448 0.000848760043161788
1778 0.00169476503696963 0.000847966679811284
1779 0.00169339625880203 0.000847174542248616
1780 0.00169202854958933 0.000846383626254549
1781 0.00169066190866893 0.000845593927631358
1782 0.00168929633537778 0.000844805442201271
1783 0.00168793182905257 0.000844018165808229
1784 0.00168656838902955 0.000843232094316315
1785 0.00168520601464472 0.000842447223609999
1786 0.00168384470523368 0.000841663549594797
1787 0.00168248446013171 0.000840881068196588
1788 0.00168112527867378 0.000840099775361333
1789 0.00167976716019448 0.000839319667055073
1790 0.00167841010402814 0.000838540739263832
1791 0.00167705410950873 0.000837762987993903
1792 0.00167569917596991 0.000836986409271295
1793 0.00167434530274503 0.000836210999141691
1794 0.00167299248916709 0.000835436753670387
1795 0.00167164073456885 0.000834663668942225
1796 0.00167029003828275 0.000833891741061514
1797 0.00166894039964087 0.000833120966152128
1798 0.00166759181797504 0.000832351340356331
1799 0.00166624429261677 0.000831582859836549
1800 0.00166489782289731 0.000830815520773443
1801 0.00166355240814759 0.000830049319367108
1802 0.00166220804769829 0.000829284251835993
1803 0.00166086474087977 0.000828520314417948
1804 0.00165952248702211 0.000827757503368628
1805 0.00165818128545517 0.000826995814962942
1806 0.00165684113550846 0.000826235245493398
1807 0.00165550203651128 0.000825475791271643
1808 0.00165416398779265 0.000824717448627119
1809 0.00165282698868131 0.000823960213907525
1810 0.00165149103850576 0.000823204083478444
1811 0.0016501561365942 0.000822449053723415
1812 0.00164882228227464 0.000821695121043936
1813 0.00164748947487482 0.000820942281859393
1814 0.00164615771372222 0.000820190532606362
1815 0.00164482699814406 0.000819439869739497
1816 0.00164349732746734 0.000818690289730764
1817 0.00164216870101884 0.000817941789069156
1818 0.00164084111812508 0.000817194364261309
1819 0.00163951457811234 0.000816448011830626
1820 0.00163818908030669 0.000815702728318784
1821 0.00163686462403399 0.000814958510283062
1822 0.00163554120861983 0.000814215354297833
1823 0.00163421883338964 0.000813473256955605
1824 0.00163289749766859 0.000812732214864093
1825 0.00163157720078167 0.000811992224648197
1826 0.00163025794205362 0.000811253282949914
1827 0.00162893972080902 0.000810515386426653
1828 0.0016276225363722 0.000809778531753293
1829 0.00162630638806734 0.00080904271562015
1830 0.00162499127521835 0.000808307934734331
1831 0.00162367719714902 0.000807574185818749
1832 0.0016223641531829 0.00080684146561286
1833 0.00162105214264341 0.000806109770871245
1834 0.00161974116485369 0.00080537909836508
1835 0.00161843121913678 0.000804649444880965
1836 0.00161712230481551 0.000803920807220864
1837 0.0016158144212125 0.000803193182203264
1838 0.00161450756765024 0.000802466566661415
1839 0.00161320174345106 0.000801740957444829
1840 0.0016118969479371 0.000801016351417218
1841 0.00161059318043035 0.000800292745458715
1842 0.0016092904402526 0.00079957013646403
1843 0.00160798872672549 0.000798848521343013
1844 0.00160668803917054 0.00079812789702099
1845 0.00160538837690908 0.000797408260437594
1846 0.00160408973926233 0.000796689608547966
1847 0.00160279212555133 0.000795971938321641
1848 0.00160149553509696 0.000795255246743329
1849 0.00160019996722 0.000794539530811841
1850 0.00159890542124105 0.000793824787541001
1851 0.0015976118964806 0.000793111013958866
1852 0.00159631939225901 0.000792398207107999
1853 0.0015950279078965 0.000791686364045479
1854 0.00159373744271317 0.000790975481842725
1855 0.00159244799602896 0.00079026555758458
1856 0.00159115956716374 0.000789556588370842
1857 0.00158987215543724 0.000788848571315011
1858 0.00158858576016905 0.000788141503544345
1859 0.00158730038067866 0.000787435382200794
1860 0.00158601601628546 0.000786730204438914
1861 0.00158473266630873 0.000786025967428345
1862 0.00158345033006763 0.00078532266835111
1863 0.00158216900688124 0.000784620304404087
1864 0.00158088869606849 0.000783918872796416
1865 0.00157960939694828 0.000783218370751707
1866 0.00157833110883939 0.000782518795506461
1867 0.00157705383106049 0.00078182014431052
1868 0.00157577756293012 0.000781122414426786
1869 0.00157450230376687 0.000780425603132427
1870 0.00157322805288909 0.000779729707716019
1871 0.00157195480961514 0.00077903472548008
1872 0.00157068257326328 0.000778340653740733
1873 0.00156941134315172 0.000777647489825516
1874 0.00156814111859854 0.000776955231075989
1875 0.00156687189892176 0.000776263874845732
1876 0.00156560368343938 0.000775573418501664
1877 0.00156433647146929 0.000774883859422771
1878 0.00156307026232932 0.000774195195000882
1879 0.00156180505533725 0.000773507422640444
1880 0.00156054084981079 0.000772820539757945
1881 0.00155927764506764 0.000772134543782515
1882 0.0015580154404254 0.000771449432155469
1883 0.00155675423520161 0.000770765202329755
1884 0.00155549402871378 0.000770081851771662
1885 0.00155423482027939 0.000769399377959037
1886 0.00155297660921587 0.00076871777838184
1887 0.00155171939484057 0.00076803705054129
1888 0.00155046317647087 0.00076735719195136
1889 0.00154920795342404 0.000766678200137547
1890 0.00154795372501738 0.000766000072637541
1891 0.00154670049056815 0.000765322806999843
1892 0.00154544824939354 0.000764646400785239
1893 0.00154419700081074 0.000763970851565877
1894 0.00154294674413692 0.000763296156926052
1895 0.00154169747868924 0.000762622314460698
1896 0.00154044920378481 0.00076194932177656
1897 0.00153920191874073 0.000761277176491598
1898 0.0015379556228741 0.000760605876234973
1899 0.00153671031550203 0.000759935418647445
1900 0.00153546599594157 0.000759265801380515
1901 0.00153422266350982 0.000758597022097002
1902 0.00153298031752382 0.000757929078470903
1903 0.00153173895730062 0.000757261968186568
1904 0.00153049858215729 0.000756595688940317
1905 0.00152925919141091 0.000755930238438792
1906 0.00152802078437855 0.000755265614399167
1907 0.00152678336037726 0.000754601814549449
1908 0.00152554691872417 0.000753938836628685
1909 0.00152431145873634 0.000753276678386829
1910 0.00152307697973091 0.000752615337583444
1911 0.00152184348102499 0.000751954811989642
1912 0.00152061096193573 0.000751295099386104
1913 0.00151937942178031 0.000750636197564514
1914 0.0015181488598759 0.000749978104326871
1915 0.00151691927553972 0.00074932081748546
1916 0.00151569066808902 0.000748664334862474
1917 0.0015144630368411 0.00074800865429054
1918 0.00151323638111323 0.000747353773613093
1919 0.00151201070022274 0.000746699690682515
1920 0.00151078599348703 0.000746046403361762
1921 0.00150956226022353 0.000745393909523867
1922 0.00150833949974966 0.000744742207051613
1923 0.00150711771138295 0.00074409129383774
1924 0.00150589689444091 0.000743441167784699
1925 0.00150467704824115 0.000742791826804975
1926 0.00150345817210132 0.000742143268820648
1927 0.00150224026533909 0.000741495491763047
1928 0.00150102332727221 0.000740848493573545
1929 0.00149980735721848 0.000740202272203596
1930 0.00149859235449578 0.000739556825613042
1931 0.00149737831842201 0.000738912151772091
1932 0.00149616524831514 0.000738268248659808
1933 0.00149495314349322 0.000737625114264778
1934 0.00149374200327434 0.000736982746585155
1935 0.00149253182697672 0.000736341143628212
1936 0.00149132261391857 0.000735700303410239
1937 0.00149011436341822 0.000735060223956892
1938 0.00148890707479407 0.000734420903302756
1939 0.00148770074736458 0.000733782339492101
1940 0.0014864953804483 0.000733144530577498
1941 0.00148529097336386 0.00073250747462032
1942 0.00148408752542998 0.000731871169691676
1943 0.00148288503596543 0.000731235613871304
1944 0.00148168350428912 0.000730600805247314
1945 0.00148048292971999 0.000729966741917171
1946 0.00147928331157711 0.000729333421986653
1947 0.00147808464917963 0.000728700843570044
1948 0.00147688694184677 0.000728069004791278
1949 0.00147569018889791 0.000727437903782116
1950 0.00147449438965247 0.000726807538682696
1951 0.00147329954342997 0.000726177907642308
1952 0.00147210564955009 0.000725549008817942
1953 0.00147091270733252 0.000724920840375617
1954 0.00146972071609713 0.000724293400489708
1955 0.0014685296751639 0.000723666687342342
1956 0.00146733958385286 0.00072304069912487
1957 0.0014661504414842 0.000722415434035737
1958 0.00146496224737821 0.000721790890282885
1959 0.00146377500085525 0.00072116706608136
1960 0.00146258870123587 0.000720543959654514
1961 0.00146140334784071 0.000719921569234103
1962 0.00146021893999052 0.00071929989305965
1963 0.00145903547700618 0.000718678929378755
1964 0.00145785295820871 0.000718058676447034
1965 0.0014566713829192 0.000717439132527825
1966 0.00145549075045894 0.000716820295892505
1967 0.00145431106014929 0.000716202164819907
1968 0.00145313231131178 0.00071558473759728
1969 0.00145195450326803 0.000714968012518603
1970 0.00145077763533983 0.000714351987886863
1971 0.00144960170684909 0.000713736662011735
1972 0.0014484267171179 0.000713122033210728
1973 0.00144725266546844 0.000712508099808783
1974 0.00144607955122301 0.000711894860138765
1975 0.00144490737370411 0.00071128231254056
1976 0.00144373613223438 0.00071067045536195
1977 0.00144256582613658 0.000710059286957765
1978 0.00144139645473362 0.000709448805690607
1979 0.00144022801734855 0.000708839009929737
1980 0.00143906051330461 0.000708229898052577
1981 0.00143789394192517 0.000707621468442919
1982 0.00143672830253376 0.000707013719492621
1983 0.00143556359445405 0.000706406649599716
1984 0.00143439981700987 0.000705800257170631
1985 0.00143323696952523 0.000705194540617751
1986 0.00143207505132429 0.000704589498361104
1987 0.00143091406173136 0.000703985128827681
1988 0.00142975400007094 0.000703381430451542
1989 0.0014285948656677 0.000702778401673024
1990 0.00142743665784643 0.000702176040940519
1991 0.00142627937593214 0.000701574346708585
1992 0.00142512301924996 0.000700973317438488
1993 0.00142396758712526 0.000700372951598649
1994 0.00142281307888352 0.000699773247664083
1995 0.00142165949385044 0.000699174204116869
1996 0.00142050683135187 0.000698575819445054
1997 0.00141935509071383 0.00069797809214442
1998 0.00141820427126256 0.000697381020716113
1999 0.00141705437232444 0.000696784603668836


==> fig2_left.dat <==
x	y1	y2	y3
0	0.489278827907766	0.444632048195919	0.581035396090027
0.01	0.488304843716139	0.44292919529582	0.371868066663139
0.02	0.487331169793274	0.441639159640594	0.0882573616518175
0.03	0.486363244504229	0.440874191948052	-0.240560142789993
0.04	0.485406757094309	0.440697343242984	-0.592153198316615
0.05	0.48446736764519	0.441134295590767	-0.94956286382926
0.06	0.483550503856584	0.442182840195028	-1.30020981024524
0.07	0.482661218569086	0.443820430522598	-1.63500061835038
0.08	0.481804094945537	0.446010164199175	-1.94759863936596
0.09	0.48098318870301	0.44870548588283	-2.23383075961789
0.1	0.480201998824639	0.451853852137687	-2.49120623487939
0.11	0.479463459854199	0.455399556793202	-2.7185277899173
0.12	0.478769950248879	0.459285879958371	-2.91557854328671
0.13	0.478123312388638	0.463456694569242	-3.08287112461504
0.14	0.477524880757215	0.467857640081653	-3.22144769224587
0.15	0.476975515555958	0.472436952841374	-3.3327215093289
0.16	0.476475639617214	0.477146026070414	-3.41835236012058
0.17	0.476025276973752	0.481939758715332	-3.48014943896841
0.18	0.475624091835221	0.486776741121592	-3.51999646709055
0.19	0.475271427039084	0.491619316218645	-3.5397947244573
0.2	0.474966341295947	0.496433547282378	-3.5414204573483
0.21	0.474707644749446	0.50118911710032	-3.52669376288556
0.22	0.474493932528525	0.505859178263476	-3.49735658211128
0.23	0.474323616093075	0.510420170149284	-3.45505787146411
0.24	0.474194952268999	0.514851614778703	-3.40134438425234
0.25	0.474106069941368	0.51913590099011	-3.33765579183488
0.26	0.474054994428705	0.523258064159989	-3.26532311947934
0.27	0.474039669601439	0.527205566921187	-3.1855696732684
0.28	0.474057977835934	0.530968084905555	-3.09951379947587
0.29	0.474107757914917	0.534537300404563	-3.00817295278806
0.3	0.474186820997311	0.537906705945332	-2.91246865981481
0.31	0.474292964787243	0.54107141907638	-2.8132320538549
0.32	0.474423986034501	0.544028009110777	-2.71120972945912
0.33	0.474577691498033	0.54677433615433	-2.60706972396711
0.34	0.474751907501083	0.549309402428205	-2.50140748036867
0.35	0.474944488201831	0.551633215658861	-2.3947516836189
0.36	0.475153322697538	0.553746664136735	-2.28756989262634
0.37	0.475376341073589	0.55565140292522	-2.18027391394854
0.38	0.475611519501729	0.557349750622221	-2.07322488193578
0.39	0.475856884484566	0.558844596028856	-1.9667380246244
0.4	0.476110516336142	0.560139314056647	-1.86108710588952
0.41	0.476370551981253	0.561237690199785	-1.75650854287353
0.42	0.476635187149312	0.562143852908277	-1.65320520404792
0.43	0.476902678031955	0.562862213217041	-1.55134989787799
0.44	0.47717134246737	0.563397411012574	-1.45108856530216
0.45	0.477439560708448	0.563754267350095	-1.35254319140006
0.46	0.47770577582641	0.563937742268445	-1.25581445294371
0.47	0.477968493796492	0.563952897585938	-1.16098411919539
0.48	0.478226283307561	0.563804864196824	-1.06811722348908
0.49	0.478477775333267	0.563498813424154	-0.977264022933217
0.5	0.478721662498369	0.563039932020102	-0.88846176310082
0.51	0.478956698270283	0.562433400438685	-0.801736263907287
0.52	0.479181696002628	0.561684374038164	-0.717103342078539
0.53	0.479395527854573	0.560797966900832	-0.634570084731575
0.54	0.4795971236071	0.559779237986517	-0.554135987663557
0.55	0.479785469394863	0.558633179362702	-0.475793971003101
0.56	0.47995960637016	0.557364706278819	-0.399531283940472
0.57	0.480118629313529	0.555978648875027	-0.325330309337769
0.58	0.480261685203751	0.554479745336659	-0.253169278137714
0.59	0.48038797175843	0.552872636324637	-0.183022902648081
0.6	0.480496735954939	0.55116186052963	-0.114862936983508
0.61	0.480587272540219	0.549351851213573	-0.0486586722002618
0.62	0.480658922536823	0.547446933616623	0.0156226270361916
0.63	0.480711071751574	0.545451323120633	0.0780153380561727
0.64	0.480743149292342	0.543369124072077	0.138555142464309
0.65	0.480754626097605	0.541204329177957	0.197278730040293
0.66	0.480745013482826	0.538960819397836	0.254223539712357
0.67	0.480713861706995	0.536642364263748	0.309427533512307
0.68	0.480660758562177	0.534252622567468	0.362928999838462
0.69	0.480585327988413	0.531795143361571	0.414766382732122
0.7	0.480487228715899	0.529273367226896	0.464978134217112
0.71	0.480366152935985	0.526690627764599	0.513602587062973
0.72	0.480221825002222	0.524050153275926	0.560677845613337
0.73	0.480054000162407	0.521355068597263	0.606241692574242
0.74	0.479862463322283	0.518608397061952	0.650331509885079
0.75	0.479647027841404	0.515813062563868	0.692984211999732
0.76	0.479407534361418	0.512971891700883	0.734236190089322
0.77	0.479143849666905	0.510087615979096	0.774123265842891
0.78	0.478855865578735	0.507162874061162	0.812680653689888
0.79	0.478543497879823	0.504200214044263	0.849942930400439
0.8	0.478206685273023	0.501202095755137	0.885944011137349
0.81	0.47784538837083	0.498170893051355	0.920717131139122
0.82	0.477459588716492	0.495108896119484	0.954294832307284
0.83	0.477049287836062	0.492018313762136	0.986708954055029
0.84	0.476614506320858	0.48890127566708	1.01799062784877
0.85	0.476155282939796	0.485759834652615	1.04817027494057
0.86	0.475671673780971	0.482595968884307	1.07727760684843
0.87	0.475163751421892	0.479411584059024	1.10534162819385
0.88	0.474631604127699	0.476208515552858	1.13239064155264
0.89	0.474075335076733	0.472988530530183	1.15845225401628
0.9	0.473495061612766	0.469753330011603	1.18355338519776
0.91	0.472890914523227	0.466504550899032	1.20772027644834
0.92	0.472263037342743	0.463243767956545	1.23097850108041
0.93	0.471611585681313	0.459972495746008	1.2533529754171
0.94	0.470936726576441	0.456692190516796	1.27486797051178
0.95	0.47023863786855	0.453404252049173	1.29554712440055
0.96	0.469517507599019	0.450110025451144	1.31541345476844
0.97	0.468773533430176	0.446810802908789	1.33448937192544
0.98	0.468006922086605	0.44350782539025	1.35279669200235
0.99	0.467217888817126	0.440202284303704	1.37035665028846
1	0.466406656876813	0.436895323109748	1.38718991464356
1.01	0.465573457028455	0.433588038888772	1.40331659892658
1.02	0.46471852706283	0.430281483863925	1.41875627639085
1.03	0.46384211133723	0.426976666880409	1.43352799300371
1.04	0.462944460331636	0.423674554841849	1.44765028065424
1.05	0.462025830222001	0.420376074104567	1.46114117021873
1.06	0.461086482470081	0.417082111830597	1.47401820445808
1.07	0.460126683429274	0.413793517300343	1.48629845072602
1.08	0.459146703965968	0.410511103185761	1.49799851347043
1.09	0.458146819095861	0.407235646785006	1.50913454651347
1.1	0.457127307634787	0.403967891219451	1.51972226509917
1.11	0.456088451863551	0.400708546594033	1.52977695769942
1.12	0.455030537206307	0.397458291121836	1.53931349757164
1.13	0.453953851922042	0.394217772213874	1.54834635406311
1.14	0.452858686808709	0.390987607534961	1.55688960365887
1.15	0.451745334919584	0.387768386026625	1.56495694077101
1.16	0.450614091291446	0.384560668897936	1.5725616882689
1.17	0.449465252684162	0.381364990585174	1.57971680775056
1.18	0.448299117331297	0.378181859681196	1.5864349095565
1.19	0.447115984701365	0.375011759835371	1.59272826252785
1.2	0.445916155269364	0.371855150624946	1.59860880351162
1.21	0.444699930298225	0.368712468398657	1.60408814661596
1.22	0.443467611629845	0.365584127093408	1.60917759221927
1.23	0.442219501485362	0.362470519024816	1.61388813573688
1.24	0.440955902274355	0.3593720156524	1.61823047614979
1.25	0.43967711641265	0.356288968320169	1.62221502429973
1.26	0.438383446148433	0.353221708973356	1.62585191095537
1.27	0.437075193396376	0.350170550852019	1.62915099465453
1.28	0.435752659579494	0.347135789162207	1.6321218693272
1.29	0.434416145478454	0.34411770172539	1.63477387170443
1.3	0.433065951088073	0.341116549606799	1.63711608851826
1.31	0.431702375480746	0.338132577723348	1.63915736349754
1.32	0.43032571667656	0.335166015431753	1.64090630416486
1.33	0.428936271519842	0.332217077097462	1.64237128843967
1.34	0.42753433556192	0.329285962645002	1.64356047105243
1.35	0.426120202949864	0.326372858090311	1.64448178977489
1.36	0.424694166320992	0.323477936055621	1.64514297147143
1.37	0.42325651670293	0.32060135626744	1.64555153797611
1.38	0.421807543419012	0.317743266038154	1.64571481180045
1.39	0.420347533998848	0.314903800731778	1.64563992167633
1.4	0.418876774093836	0.31208308421434	1.64533380793886
1.41	0.417395547397459	0.309281229289386	1.64480322775353
1.42	0.415904135570177	0.306498338119081	1.64405476019208
1.43	0.414402818168745	0.303734502631355	1.64309481116152
1.44	0.412891872579786	0.300989804913535	1.64192961819026
1.45	0.411371573957466	0.298264317592897	1.6405652550757
1.46	0.409842195165103	0.295558104204544	1.63900763639717
1.47	0.408304006720577	0.292871219547024	1.63726252189805
1.48	0.40675727674537	0.290203710026058	1.63533552074107
1.49	0.405202270917126	0.287555613986786	1.63323209564031
1.5	0.403639252425566	0.284926962034863	1.6309575668736
1.51	0.402068481931648	0.282317777346787	1.62851711617883
1.52	0.400490217529834	0.279728075969788	1.62591579053756
1.53	0.398904714713343	0.277157867111618	1.62315850584924
1.54	0.397312226342274	0.27460715342056	1.62025005049931
1.55	0.395713002614484	0.272075931255971	1.6171950888243
1.56	0.394107291039107	0.269564190949667	1.61399816447694
1.57	0.392495336412613	0.267071917058431	1.61066370369435
1.58	0.390877380797301	0.264599088607946	1.60719601847201
1.59	0.38925366350212	0.262145679328409	1.60359930964649
1.6	0.387624421065734	0.259711657882107	1.59987766988955
1.61	0.385989887241734	0.257296988083215	1.59603508661623
1.62	0.384350292985897	0.25490162911005	1.59207544480956
1.63	0.38270586644542	0.252525535710041	1.58800252976432
1.64	0.381056832950042	0.250168658397644	1.58382002975224
1.65	0.379403415004959	0.247830943645423	1.57953153861103
1.66	0.37774583228548	0.245512334068529	1.57514055825946
1.67	0.376084301633326	0.243212768602785	1.57065050114073
1.68	0.374419037054509	0.240932182676576	1.56606469259621
1.69	0.372750249718722	0.238670508376761	1.56138637317169
1.7	0.371078147960168	0.236427674608786	1.55661870085805
1.71	0.369402937279772	0.234203607251191	1.55176475326842
1.72	0.367724820348697	0.231998229304699	1.5468275297536
1.73	0.366043997013121	0.229811461036049	1.54180995345767
1.74	0.364360664300205	0.22764322011676	1.53671487331545
1.75	0.362675016425199	0.225493421756976	1.5315450659937
1.76	0.360987244799634	0.223361978834566	1.52630323777755
1.77	0.359297538040545	0.221248802019621	1.52099202640393
1.78	0.357606081980673	0.219153799894505	1.51561400284344
1.79	0.355913059679602	0.217076879069606	1.51017167303231
1.8	0.354218651435778	0.215017944294929	1.50466747955584
1.81	0.352523034799373	0.212976898567651	1.49910380328479
1.82	0.350826384585942	0.210953643235798	1.49348296496609
1.83	0.349128872890836	0.208948078098146	1.48780722676924
1.84	0.347430669104328	0.206960101500486	1.48207879378971
1.85	0.345731939927412	0.20498961042836	1.47629981551053
1.86	0.34403284938825	0.203036500596397	1.47047238722347
1.87	0.342333558859208	0.201100666534348	1.46459855141077
1.88	0.340634227074463	0.199182001669944	1.45868029908881
1.89	0.338935010148149	0.197280398408663	1.45271957111466
1.9	0.337236061592997	0.195395748210525	1.44671825945667
1.91	0.335537532339449	0.193527941664003	1.44067820843023
1.92	0.333839570755207	0.191676868557154	1.4346012158995
1.93	0.332142322665205	0.189842417946049	1.42848903444639
1.94	0.330445931371953	0.18802447822061	1.42234337250753
1.95	0.328750537676242	0.186222937167921	1.41616589548021
1.96	0.327056279898188	0.18443768203311	1.4099582267983
1.97	0.325363293898574	0.182668599577885	1.40372194897891
1.98	0.323671713100479	0.180915576136783	1.39745860464063
1.99	0.321981668511174	0.179178497671238	1.39116969749433
2	0.320293288744248	0.177457249821511	1.38485669330709
2.01	0.318606700041961	0.175751717956582	1.37852102084025
2.02	0.316922026297788	0.17406178722204	1.3721640727622
2.03	0.315239389079155	0.172387342586078	1.36578720653668
2.04	0.313558907650317	0.170728268883619	1.3593917452873
2.05	0.3118806989954	0.169084450858657	1.35297897863899
2.06	0.310204877841552	0.167455773204877	1.34655016353694
2.07	0.308531556682216	0.16584212060459	1.34010652504384
2.08	0.306860845800492	0.16424337776607	1.33364925711595
2.09	0.305192853292576	0.162659429459317	1.32717952335851
2.1	0.303527685091272	0.161090160550324	1.32069845776138
2.11	0.301865444989549	0.15953545603389	1.31420716541507
2.12	0.300206234664138	0.15799520106502	1.30770672320812
2.13	0.298550153699154	0.156469280988977	1.30119818050603
2.14	0.296897299609735	0.154957581370018	1.29468255981255
2.15	0.295247767865678	0.153459988018871	1.28816085741357
2.16	0.293601651915074	0.151976387018981	1.2816340440043
2.17	0.291959043207913	0.150506664751592	1.27510306530015
2.18	0.290320031219671	0.149050707919671	1.26856884263171
2.19	0.288684703474847	0.147608403570754	1.26203227352442
2.2	0.287053145570467	0.146179639118715	1.25549423226316
2.21	0.285425441199513	0.144764302364518	1.24895557044245
2.22	0.283801672174303	0.143362281515984	1.24241711750237
2.23	0.282181918449791	0.141973465206599	1.23587968125087
2.24	0.280566258146785	0.140597742513408	1.22934404837265
2.25	0.278954767575084	0.139235002974014	1.22281098492514
2.26	0.277347521256514	0.13788513660273	1.21628123682176
2.27	0.275744591947871	0.136548033905901	1.20975553030306
2.28	0.274146050663748	0.13522358589643	1.20323457239586
2.29	0.272551966699259	0.133911684107532	1.1967190513608
2.3	0.270962407652638	0.132612220605759	1.19020963712863
2.31	0.269377439447721	0.131325088003299	1.18370698172563
2.32	0.267797126356291	0.130050179469594	1.17721171968826
2.33	0.266221531020302	0.128787388742294	1.17072446846754
2.34	0.264650714473957	0.127536610137564	1.16424582882334
2.35	0.263084736165648	0.126297738559791	1.15777638520884
2.36	0.261523653979752	0.125070669510681	1.15131670614556
2.37	0.259967524258275	0.123855299097792	1.14486734458902
2.38	0.258416401822351	0.122651524042519	1.13842883828546
2.39	0.256870339993576	0.121459241687539	1.13200171011979
2.4	0.255329390615191	0.120278350003757	1.12558646845497
2.41	0.253793604073104	0.11910874759675	1.1191836074632
2.42	0.252263029316741	0.117950333712744	1.11279360744891
2.43	0.250737713879745	0.116803008244134	1.10641693516401
2.44	0.249217703900489	0.11566667173456	1.10005404411544
2.45	0.247703044142434	0.114541225383573	1.09370537486532
2.46	0.246193778014308	0.113426571050882	1.08737135532388
2.47	0.244689947590111	0.112322611260221	1.08105240103528
2.48	0.243191593628946	0.111229249202834	1.07474891545671
2.49	0.241698755594674	0.110146388740601	1.06846129023067
2.5	0.24021147167539	0.109073934408824	1.06218990545092
2.51	0.238729778802716	0.108011791418664	1.05593512992197
2.52	0.237253712670922	0.106959865659276	1.04969732141252
2.53	0.235783307755861	0.105918063699626	1.04347682690291
2.54	0.234318597333717	0.104886292790011	1.03727398282665
2.55	0.232859613499581	0.103864460863306	1.03108911530641
2.56	0.231406387185835	0.102852476535926	1.02492254038439
2.57	0.229958948180358	0.101850249108538	1.01877456424733
2.58	0.228517325144545	0.100857688566515	1.01264548344632
2.59	0.227081545631141	0.0998747055801572	1.00653558511146
2.6	0.225651636101894	0.0989012115046736	1.00044514716156
2.61	0.224227621945022	0.0979371183799523	0.994374438509048
2.62	0.222809527492492	0.096982338930114	0.988323719260076
2.63	0.221397376037122	0.0960367865628655	0.982293240910115
2.64	0.219991189849491	0.0951003753686588	0.976283246535025
2.65	0.218590990194671	0.0941730201196651	0.970293970977789
2.66	0.217196797348773	0.0932546362685714	0.964325641030981
2.67	0.215808630615305	0.0923451399472084	0.958378475615111
2.68	0.214426508341359	0.0914444479650155	0.95245268595292
2.69	0.213050447933604	0.0905524778073522	0.946548475739758
2.7	0.211680465874101	0.0896691476336606	0.940666041310113
2.71	0.21031657773594	0.0887943762754885	0.934805571800422
2.72	0.208958798198694	0.0879280832343771	0.928967249308224
2.73	0.20760714106369	0.0870701886796212	0.923151249047777
2.74	0.206261619269105	0.0862206134459068	0.917357739502203
2.75	0.204922244904888	0.0853792790308336	0.911586882572267
2.76	0.20358902922749	0.0845461075923264	0.905838833721857
2.77	0.202261982674437	0.0837210219459413	0.900113742120261
2.78	0.200941114878709	0.0829039455620731	0.894411750781319
2.79	0.199626434682958	0.0820948025630671	0.888732996699505
2.8	0.198317950153544	0.0812935177202416	0.883077610983055
2.81	0.197015668594405	0.0805000164508257	0.877445718984176
2.82	0.195719596560748	0.0797142248148159	0.871837440426422
2.83	0.194429739872576	0.0789360695117574	0.866252889529321
2.84	0.193146103628042	0.078165477877453	0.86069217513028
2.85	0.191868692216638	0.0774023778806045	0.855155400803886
2.86	0.190597509332214	0.0766466981193902	0.849642664978619
2.87	0.189332557985829	0.0758983678179824	0.844154061051072
2.88	0.188073840518446	0.0751573168230085	0.838689677497716
2.89	0.186821358613455	0.0744234755999591	0.833249597984287
2.9	0.185575113309037	0.0736967752295468	0.827833901472832
2.91	0.184335105010367	0.0729771474040188	0.822442662326492
2.92	0.18310133350166	0.0722645244234258	0.817075950412059
2.93	0.18187379795805	0.071558839191852	0.811733831200358
2.94	0.180652496957326	0.0708600252136066	0.806416365864529
2.95	0.179437428491496	0.0701680165893818	0.801123611376219
2.96	0.178228589978214	0.0694827480123788	0.79585562059978
2.97	0.177025978272034	0.0688041547644051	0.790612442384471
2.98	0.175829589675533	0.0681321727119445	0.785394121654752
2.99	0.174639419950266	0.0674667383022034	0.78020069949869
3	0.173455464327586	0.0668077885591352	0.775032213254521
3.01	0.172277717519305	0.0661552610794452	0.769888696595431
3.02	0.171106173728213	0.0655090940285768	0.764770179612569
3.03	0.16994082665846	0.0648692261366842	0.75967668889635
3.04	0.168781669525777	0.0642355966945895	0.754608247616088
3.05	0.167628695067572	0.0636081455497298	0.749564875597986
3.06	0.166481895552876	0.062986813102093	0.744546589401526
3.07	0.165341262792152	0.0623715403001471	0.739553402394299
3.08	0.164206788146963	0.0617622686367615	0.734585324825306
3.09	0.16307846253951	0.0611589401451244	0.729642363896759
3.1	0.161956276462026	0.0605614973946568	0.724724523834427
3.11	0.160840219986047	0.0599698834869244	0.719831805956552
3.12	0.159730282771537	0.0593840420515495	0.714964208741368
3.13	0.158626454075895	0.058803917242123	0.710121727893254
3.14	0.157528722762821	0.05822945373212	0.705304356407549
3.15	0.156437077311063	0.0576605967108173	0.700512084634068
3.16	0.155351505823033	0.057097291879217	0.695744900339328
3.17	0.154271996033292	0.0565394854459749	0.691002788767538
3.18	0.153198535316923	0.0559871241233363	0.686285732700357
3.19	0.152131110697765	0.0554401551230791	0.681593712515457
3.2	0.151069708856545	0.0548985261524671	0.676926706243922
3.21	0.150014316138868	0.0543621854102116	0.672284689626491
3.22	0.148964918563107	0.0538310815824446	0.667667636168691
3.23	0.147921501828164	0.053305163838704	0.663075517194867
3.24	0.146884051321117	0.0527843818279301	0.658508301901143
3.25	0.145852552124758	0.0522686856744765	0.653965957407328
3.26	0.144826989025006	0.0517580259741344	0.649448448807798
3.27	0.143807346518217	0.0512523537901714	0.644955739221369
3.28	0.142793608818384	0.0507516206493861	0.640487789840184
3.29	0.141785759864216	0.050255778538179	0.636044559977643
3.3	0.140783783326121	0.0497647798986388	0.631626007115376
3.31	0.139787662613075	0.0492785776246472	0.6272320869493
3.32	0.138797380879387	0.048797125058001	0.622862753434771
3.33	0.13781292103136	0.0483203759845519	0.618517958830844
3.34	0.136834265733844	0.0478482846303661	0.614197653743665
3.35	0.135861397416695	0.0473808056579024	0.609901787169019
3.36	0.134894298281126	0.0469178941622103	0.605630306534038
3.37	0.133932950305961	0.0464595056671476	0.601383157738091
3.38	0.13297733525379	0.0460055961216194	0.597160285192887
3.39	0.132027434677028	0.0455561218958376	0.592961631861774
3.4	0.131083229923874	0.0451110397776007	0.588787139298295
3.41	0.130144702144184	0.0446703069685967	0.584636747683968
3.42	0.129211832295234	0.0442338810807265	0.58051039586535
3.43	0.128284601147412	0.04380172013245	0.576408021390363
3.44	0.127362989289796	0.0433737825451544	0.572329560543918
3.45	0.126446977135663	0.0429500271395453	0.568274948382852
3.46	0.125536544927889	0.0425304131320601	0.564244118770175
3.47	0.124631672744279	0.0421149001313051	0.560237004408654
3.48	0.123732340502795	0.0417034481345156	0.556253536873746
3.49	0.122838527966709	0.0412960175240392	0.552293646645891
3.5	0.121950214749665	0.0408925690638426	0.548357263142172
3.51	0.121067380320659	0.040493063896043	0.544444314747364
3.52	0.120190004008941	0.040097463537462	0.540554728844382
3.53	0.119318065008826	0.0397057298762047	0.536688431844128
3.54	0.118451542384433	0.039317825168262	0.532845349214768
3.55	0.117590415074342	0.0389337120341378	0.529025405510434
3.56	0.116734661896171	0.0385533534554998	0.525228524399367
3.57	0.115884261551078	0.0381767127718552	0.521454628691519
3.58	0.115039192628185	0.0378037536772504	0.517703640365616
3.59	0.114199433608928	0.0374344402169952	0.513975480595683
3.6	0.113364962871332	0.0370687367844119	0.510270069777075
3.61	0.112535758694213	0.0367066081176081	0.506587327551979
3.62	0.111711799261308	0.036348019296275	0.502927172834433
3.63	0.11089306266533	0.0359929357385094	0.499289523834852
3.64	0.110079526911963	0.0356413231976609	0.495674298084077
3.65	0.109271169923772	0.0352931477592029	0.492081412456955
3.66	0.108467969544058	0.0349483758376292	0.488510783195455
3.67	0.10766990354064	0.034606974173374	0.484962325931338
3.68	0.106876949609568	0.034268909829757	0.481435955708376
3.69	0.106089085378775	0.0339341501899528	0.477931587004146
3.7	0.105306288411662	0.0336026629539848	0.474449133751384
3.71	0.104528536210617	0.0332744161357433	0.470988509358933
3.72	0.103755806220475	0.0329493780600279	0.46754962673227
3.73	0.102988075831914	0.0326275173596144	0.464132398293632
3.74	0.102225322384786	0.0323088029723453	0.460736736001749
3.75	0.101467523171396	0.0319932041382453	0.457362551371184
3.76	0.10071465543971	0.0316806903966599	0.454009755491289
3.77	0.099966696396517	0.0313712315834187	0.450678259044795
3.78	0.0992236232105201	0.0310647978280218	0.447367972326025
3.79	0.0984854130153805	0.0307613595508507	0.444078805258749
3.8	0.0977520429126996	0.0304608874604028	0.440810667413686
3.81	0.0970234899749477	0.0301633525505488	0.437563468025655
3.82	0.0962997312483366	0.0298687260978141	0.434337116010383
3.83	0.0955807437556392	0.0295769796586841	0.431131519980984
3.84	0.0948665044989552	0.0292880850669314	0.4279465882641
3.85	0.0941569904624249	0.0290020144309678	0.424782228915723
3.86	0.09345217861489	0.0287187401312176	0.421638349736699
3.87	0.092752045912505	0.0284382348175157	0.418514858287915
3.88	0.0920565693012968	0.0281604714065267	0.415411661905188
3.89	0.091365725719676	0.0278854230791882	0.412328667713847
3.9	0.0906794921008983	0.0276130632781756	0.409265782643019
3.91	0.0899978453754781	0.0273433657053899	0.406222913439625
3.92	0.0893207624735552	0.0270763043194677	0.403199966682096
3.93	0.0886482203272137	0.0268118533333133	0.400196848793804
3.94	0.0879801958727559	0.0265499872116528	0.397213466056212
3.95	0.0873166660529297	0.0262906806686104	0.394249724621771
3.96	0.0866576078191122	0.026033908665306	0.391305530526534
3.97	0.0860029981334486	0.025779646407475	0.388380789702518
3.98	0.0853528139709479	0.0255278693431091	0.385475407989808
3.99	0.0847070323215359	0.025278553160119	0.382589291148409
4	0.0840656301920655	0.0250316737840175	0.379722344869854
4.01	0.0834285846082863	0.0247872073756247	0.376874474788564
4.02	0.0827958726167726	0.0245451303287934	0.374045586492973
4.03	0.0821674712868112	0.0243054192681556	0.371235585536418
4.04	0.0815433577122499	0.0240680510468892	0.3684443774478
4.05	0.0809235090133059	0.0238330027445063	0.365671867742014
4.06	0.0803079023383373	0.0236002516646605	0.362917961930165
4.07	0.0796965148655748	0.0233697753329755	0.360182565529558
4.08	0.0790893238048172	0.0231415514948927	0.357465584073479
4.09	0.0784863063990899	0.0229155581135402	0.354766923120761
4.1	0.0778874399262669	0.02269177336762	0.352086488265147
4.11	0.0772927017006572	0.0224701756493158	0.349424185144447
4.12	0.0767020690745559	0.0222507435622199	0.346779919449497
4.13	0.0761155194397611	0.0220334559192799	0.344153596932919
4.14	0.0755330302290563	0.0218182917407635	0.341545123417692
4.15	0.0749545789176592	0.0216052302522438	0.33895440480553
4.16	0.0743801430246378	0.0213942508826022	0.336381347085076
4.17	0.0738097001142936	0.0211853332620508	0.333825856339913
4.18	0.0732432277975131	0.0209784572201731	0.331287838756391
4.19	0.0726807037330872	0.0207736027839829	0.328767200631287
4.2	0.0721221056290002	0.0205707501760024	0.32626384837928
4.21	0.0715674112436881	0.0203698798123572	0.323777688540263
4.22	0.0710165983872659	0.02017097230089	0.321308627786489
4.23	0.070469644922727	0.0199740084392924	0.318856572929541
4.24	0.0699265287671116	0.0197789692132536	0.316421430927154
4.25	0.0693872278926478	0.0195858357946275	0.314003108889872
4.26	0.0688517203278638	0.0193945895396164	0.311601514087548
4.27	0.0683199841586722	0.0192052119869728	0.309216553955689
4.28	0.0677919975294275	0.0190176848562174	0.306848136101656
4.29	0.067267738643956	0.018831990045875	0.304496168310713
4.3	0.0667471857665599	0.0186481096317266	0.302160558551929
4.31	0.0662303172229949	0.0184660258650782	0.299841214983938
4.32	0.0657171114014219	0.0182857211710467	0.297538045960558
4.33	0.0652075467533342	0.0181071781468615	0.295250960036277
4.34	0.0647016017944596	0.0179303795601828	0.292979865971592
4.35	0.0641992551056372	0.0177553083474356	0.290724672738227
4.36	0.0637004853336719	0.0175819476121605	0.288485289524214
4.37	0.0632052711921636	0.0174102806233795	0.286261625738845
4.38	0.0627135914623141	0.0172402908139775	0.284053591017497
4.39	0.0622254249937106	0.0170719617791003	0.28186109522634
4.4	0.0617407507050874	0.0169052772745667	0.279684048466913
4.41	0.0612595475850646	0.0167402212152973	0.277522361080586
4.42	0.0607817946928658	0.0165767776737568	0.275375943652903
4.43	0.0603074711590136	0.016414930878413	0.273244707017808
4.44	0.0598365561860051	0.0162546652122098	0.271128562261761
4.45	0.0593690290489658	0.0160959652110544	0.269027420727738
4.46	0.0589048690962832	0.0159388155623207	0.266941194019124
4.47	0.0584440557502213	0.0157832011033655	0.264869794003497
4.48	0.0579865685075143	0.0156291068200601	0.262813132816307
4.49	0.0575323869399414	0.0154765178453359	0.260771122864449
4.5	0.0570814906948829	0.0153254194577438	0.258743676829739
4.51	0.0566338594958573	0.0151757970800279	0.256730707672281
4.52	0.0561894731430398	0.0150276362777128	0.254732128633746
4.53	0.0557483115137631	0.0148809227577048	0.252747853240544
4.54	0.0553103545630006	0.0147356423669064	0.250777795306909
4.55	0.0548755823238314	0.0145917810908447	0.248821868937885
4.56	0.0544439749078889	0.0144493250523128	0.246879988532222
4.57	0.0540155125057925	0.0143082605100243	0.244952068785186
4.58	0.0535901753875621	0.0141685738572812	0.243038024691272
4.59	0.0531679439030169	0.0140302516206548	0.241137771546838
4.6	0.0527487984821581	0.0138932804586788	0.239251224952652
4.61	0.052332719635536	0.013757647160556	0.237378300816348
4.62	0.0519196879546014	0.0136233386448773	0.235518915354813
4.63	0.0515096841120416	0.0134903419583526	0.233672985096479
4.64	0.0511026888621026	0.0133586442745548	0.231840426883546
4.65	0.0506986830408953	0.0132282328926761	0.230021157874123
4.66	0.0502976475666883	0.0130990952362957	0.228215095544292
4.67	0.0498995634401863	0.0129712188521602	0.226422157690099
4.68	0.0495044117447943	0.0128445914089756	0.224642262429467
4.69	0.0491121736468689	0.0127192006962112	0.222875328204043
4.7	0.0487228303959556	0.0125950346229153	0.22112127378097
4.71	0.0483363633250132	0.0124720812165421	0.219380018254587
4.72	0.0479527538506255	0.0123503286217903	0.217651481048067
4.73	0.0475719834732001	0.0122297650994536	0.21593558191498
4.74	0.0471940337771549	0.012110379025281	0.214232240940797
4.75	0.0468188864310926	0.01199215888885	0.212541378544325
4.76	0.0464465231879627	0.0118750932924494	0.210862915479081
4.77	0.0460769258852122	0.0117591709499741	0.209196772834597
4.78	0.0457100764449252	0.0116443806858297	0.207542872037679
4.79	0.0453459568739499	0.0115307114338488	0.205901134853583
4.8	0.0449845492640159	0.0114181522362174	0.204271483387156
4.81	0.04462583579184	0.0113066922424117	0.202653840083903
4.82	0.0442697987192209	0.0111963207081457	0.201048127731002
4.83	0.0439164203931246	0.0110870269943289	0.199454269458264
4.84	0.0435656832457582	0.0109788005660341	0.197872188739039
4.85	0.0432175697946347	0.0108716309914759	0.196301809391067
4.86	0.0428720626426271	0.010765507940998	0.194743055577276
4.87	0.0425291444780137	0.0106604211860721	0.19319585180653
4.88	0.0421887980745129	0.0105563605983052	0.191660122934324
4.89	0.0418510062913097	0.0104533161484572	0.190135794163434
4.9	0.0415157520730719	0.0103512779054683	0.188622791044513
4.91	0.041183018449959	0.0102502360354957	0.187121039476639
4.92	0.0408527885376203	0.0101501808009597	0.185630465707825
4.93	0.0405250455371863	0.0100511025595994	0.184150996335473
4.94	0.0401997727352505	0.00995299176353751	0.182682558306787
4.95	0.0398769535038432	0.00985583895835434	0.181225078919144
4.96	0.0395565713003979	0.00975963478217099	0.179778485820416
4.97	0.0392386096677082	0.00966436996474141	0.178342707009257
4.98	0.0389230522338792	0.00957003532655344	0.176917670835342
4.99	0.0386098827122688	0.00947662177793875	0.175503305999569
5	0.038299084901424	0.00938412031819138	0.174099541554222
5.01	0.0379906426850078	0.00929252203469502	0.172706306903091
5.02	0.0376845400317205	0.00920181810205891	0.171323531801554
5.03	0.0373807609952132	0.00911199978126212	0.169951146356628
5.04	0.0370792897139949	0.00902305841880633	0.168589081026976
5.05	0.0367801104113324	0.00893498544587685	0.167237266622878
5.06	0.0364832073951443	0.00884777237751202	0.165895634306175
5.07	0.0361885650578881	0.00876141081178061	0.164564115590168
5.08	0.0358961678764413	0.00867589242896742	0.163242642339489
5.09	0.0356060004119764	0.00859120899076685	0.16193114676994
5.1	0.0353180473098296	0.00850735233948438	0.160629561448294
5.11	0.0350322932993641	0.00842431439724593	0.159337819292071
5.12	0.0347487231938274	0.00834208716521497	0.158055853569278
5.13	0.0344673218902026	0.00826066272281734	0.156783597898119
5.14	0.0341880743690556	0.00818003322697366	0.155520986246678
5.15	0.0339109656943751	0.00810019091133936	0.154267952932573
5.16	0.0336359810134089	0.00802112808555209	0.153024432622577
5.17	0.0333631055564943	0.0079428371344866	0.151790360332214
5.18	0.0330923246368836	0.0078653105175169	0.150565671425331
5.19	0.0328236236505654	0.00778854076778572	0.149350301613637
5.2	0.03255698807608	0.0077125204914811	0.148144186956219
5.21	0.0322924034743311	0.00763724236712014	0.146947263859037
5.22	0.0320298554883928	0.00756269914483976	0.145759469074381
5.23	0.0317693298433116	0.00748888364569448	0.144580739700324
5.24	0.0315108123459053	0.00741578876096103	0.143411013180128
5.25	0.031254288884556	0.00734340745144988	0.142250227301646
5.26	0.0309997454290009	0.00727173274682349	0.14109832019669
5.27	0.0307471680301174	0.00720075774492125	0.139955230340383
5.28	0.0304965428197058	0.00713047561109115	0.138820896550483
5.29	0.0302478560102668	0.00706087957752787	0.137695257986693
5.3	0.0300010938947765	0.00699196294261754	0.136578254149944
5.31	0.0297562428464571	0.00692371907028884	0.135469824881662
5.32	0.0295132893185443	0.0068561413893705	0.134369910363016
5.33	0.0292722198440515	0.00678922339295514	0.133278451114141
5.34	0.0290330210355303	0.00672295863776938	0.132195387993347
5.35	0.0287956795848279	0.00665734074355005	0.131120662196311
5.36	0.0285601822628418	0.00659236339242667	0.130054215255247
5.37	0.0283265159192706	0.00652802032830989	0.128995989038059
5.38	0.0280946674823627	0.00646430535628603	0.127945925747483
5.39	0.0278646239586616	0.00640121234201748	0.126903967920203
5.4	0.0276363724327485	0.00633873521114907	0.125870058425958
5.41	0.0274099000669826	0.00627686794872026	0.124844140466634
5.42	0.0271851941012377	0.0062156045985831	0.123826157575332
5.43	0.0269622418526377	0.00615493926282589	0.122816053615431
5.44	0.0267410307152886	0.00609486610120256	0.121813772779635
5.45	0.0265215481600082	0.00603537933056763	0.120819259588997
5.46	0.0263037817340539	0.0059764732243167	0.11983245889194
5.47	0.0260877190608482	0.00591814211183249	0.11885331586326
5.48	0.0258733478397012	0.00586038037793629	0.117881776003119
5.49	0.0256606558455324	0.00580318246234483	0.116917785136015
5.5	0.0254496309285892	0.00574654285913246	0.115961289409757
5.51	0.0252402610141641	0.00569045611619862	0.115012235294414
5.52	0.0250325341023098	0.00563491683474058	0.114070569581257
5.53	0.0248264382675526	0.00557991966873133	0.113136239381693
5.54	0.0246219616586041	0.00552545932440259	0.112209192126181
5.55	0.0244190924980704	0.00547153055973293	0.111289375563147
5.56	0.0242178190821611	0.00541812818394094	0.110376737757879
5.57	0.0240181297803956	0.0053652470569833	0.109471227091417
5.58	0.0238200130353079	0.00531288208905788	0.108572792259438
5.59	0.0236234573621508	0.00526102824011164	0.10768138227112
5.6	0.023428451348598	0.00520968051935344	0.106796946448007
5.61	0.0232349836544448	0.00515883398477157	0.105919434422863
5.62	0.023043043011308	0.00510848374265607	0.105048796138516
5.63	0.0228526182223243	0.00505862494712571	0.104184981846693
5.64	0.0226636981618474	0.00500925279965965	0.10332794210685
5.65	0.0224762717751444	0.00496036254863367	0.102477627784994
5.66	0.0222903280780905	0.00491194948886097	0.101633990052496
5.67	0.0221058561568636	0.00486400896113749	0.100796980384898
5.68	0.0219228451676368	0.00481653635179168	0.0999665505607132
5.69	0.0217412843362712	0.00476952709223871	0.0991426526602207
5.7	0.0215611629580066	0.00472297665853902	0.0983252390642515
5.71	0.0213824703971527	0.00467688057096128	0.0975142624529711
5.72	0.0212051960867784	0.00463123439354956	0.0967096758046544
5.73	0.0210293295284008	0.0045860337336948	0.0959114323944567
5.74	0.0208548602916741	0.00454127424171049	0.0951194857931783
5.75	0.0206817780140766	0.00449695161041249	0.0943337898660244
5.76	0.0205100724005985	0.004453061574703	0.0935542987713604
5.77	0.0203397332234281	0.00440959991115858	0.0927809669594621
5.78	0.0201707503216382	0.00436656243762228	0.0920137491712625
5.79	0.0200031136008717	0.0043239450127997	0.0912526004370929
5.8	0.0198368130330265	0.00428174353585911	0.0904974760754215
5.81	0.0196718386559409	0.00423995394603534	0.0897483316915877
5.82	0.0195081805730779	0.00419857222223775	0.0890051231765327
5.83	0.0193458289532094	0.00415759438266191	0.0882678067055266
5.84	0.0191847740301	0.00411701648440515	0.0875363387368935
5.85	0.0190250061021914	0.00407683462308586	0.086810676010732
5.86	0.0188665155322851	0.00403704493246655	0.0860907755476342
5.87	0.0187092927472265	0.00399764358408061	0.0853765946474013
5.88	0.0185533282375879	0.00395862678686267	0.0846680908877575
5.89	0.0183986125573516	0.00391999078678269	0.0839652221230612
5.9	0.0182451363235936	0.00388173186648359	0.0832679464830143
5.91	0.0180928902161661	0.0038438463449224	0.0825762223713696
5.92	0.0179418649773809	0.00380633057701498	0.0818900084646364
5.93	0.017792051411693	0.00376918095328424	0.0812092637107851
5.94	0.0176434403853832	0.00373239389951176	0.0805339473279492
5.95	0.0174960228262421	0.00369596587639284	0.0798640188031278
5.96	0.0173497897232535	0.003659893379195	0.0791994378908849
5.97	0.0172047321262778	0.00362417293741972	0.0785401646120503
5.98	0.0170608411457363	0.00358880111446758	0.0778861592524174
5.99	0.0169181079522951	0.00355377450730667	0.0772373823614417
6	0.0167765237765497	0.00351908974614424	0.0765937947509386
6.01	0.0166360799087094	0.00348474349410158	0.0759553574937805
6.02	0.0164967676982826	0.00345073244689204	0.0753220319225943
6.03	0.0163585785537615	0.00341705333250234	0.0746937796284581
6.04	0.0162215039423087	0.00338370291087682	0.0740705624595986
6.05	0.0160855353894423	0.00335067797360496	0.0734523425200885
6.06	0.0159506644787228	0.00331797534361183	0.0728390821685441
6.07	0.0158168828514401	0.00328559187485168	0.0722307440168232
6.08	0.0156841822063005	0.00325352445200448	0.0716272909287243
6.09	0.0155525542991144	0.00322176999017541	0.0710286860186855
6.1	0.0154219909424852	0.00319032543459737	0.0704348926504849
6.11	0.0152924840054975	0.00315918776033636	0.0698458744359419
6.12	0.0151640254134065	0.00312835397199972	0.0692615952336191
6.13	0.0150366071473282	0.00309782110344733	0.0686820191475255
6.14	0.0149102212439298	0.00306758621750552	0.0681071105258214
6.15	0.0147848597951205	0.00303764640568387	0.067536833959524
6.16	0.0146605149477434	0.00300799878789475	0.066971154281215
6.17	0.014537178903268	0.00297864051217561	0.0664100365637492
6.18	0.0144148439174826	0.00294956875441404	0.0658534461189655
6.19	0.0142935023001888	0.00292078071807541	0.0653013484963988
6.2	0.0141731464148949	0.00289227363393332	0.0647537094819947
6.21	0.0140537686785118	0.00286404475980259	0.0642104950968248
6.22	0.0139353615610482	0.0028360913802749	0.0636716715958059
6.23	0.0138179175853072	0.00280841080645705	0.0631372054664195
6.24	0.0137014293265839	0.00278100037571173	0.0626070634274346
6.25	0.0135858894123628	0.00275385745140086	0.0620812124276323
6.26	0.0134712905220175	0.00272697942263145	0.0615596196445331
6.27	0.0133576253865094	0.00270036370400392	0.0610422524831265
6.28	0.0132448867880886	0.00267400773536296	0.060529078574603
6.29	0.0131330675599953	0.00264790898155071	0.060020065775089
6.3	0.0130221605861614	0.00262206493216247	0.0595151821643841
6.31	0.0129121588009141	0.00259647310130474	0.0590143960447011
6.32	0.012803055188679	0.00257113102735566	0.0585176759394095
6.33	0.0126948427836854	0.00254603627272779	0.0580249905917809
6.34	0.0125875146696716	0.00252118642363318	0.0575363089637381
6.35	0.0124810639795913	0.00249657908985082	0.0570516002346071
6.36	0.0123754838953213	0.00247221190449626	0.0565708337998719
6.37	0.0122707676473697	0.00244808252379359	0.0560939792699323
6.38	0.012166908514585	0.00242418862684958	0.0556210064688664
6.39	0.0120638998238667	0.00240052791543007	0.0551518854331941
6.4	0.0119617349498761	0.00237709811373856	0.0546865864106455
6.41	0.0118604073147486	0.0023538969681969	0.0542250798589324
6.42	0.0117599103878068	0.00233092224722821	0.0537673364445231
6.43	0.0116602376852748	0.00230817174104187	0.0533133270414206
6.44	0.0115613827699928	0.00228564326142067	0.0528630227299447
6.45	0.011463339251134	0.00226333464150994	0.0524163947955174
6.46	0.0113661007839207	0.0022412437356089	0.051973414727452
6.47	0.0112696610693435	0.0022193684189639	0.0515340542177463
6.48	0.0111740138538796	0.00219770658756379	0.0510982851598789
6.49	0.0110791529292136	0.00217625615793721	0.0506660796476096
6.5	0.0109850721319585	0.00215501506695197	0.050237409973784
6.51	0.010891765343378	0.00213398127161627	0.0498122486291415
6.52	0.0107992264891097	0.00211315274888196	0.0493905683011273
6.53	0.01070744953889	0.0020925274954497	0.0489723418727086
6.54	0.0106164285062792	0.00207210352757598	0.0485575424211947
6.55	0.0105261574483882	0.00205187888088214	0.0481461432170611
6.56	0.0104366304656061	0.00203185161016509	0.0477381177227775
6.57	0.010347841701329	0.00201201978921007	0.0473334395916406
6.58	0.0102597853416898	0.00199238151060511	0.0469320826666103
6.59	0.0101724556152894	0.00197293488555735	0.04653402097915
6.6	0.0100858467929282	0.00195367804371116	0.0461392287480725
6.61	0.00999995318733979	0.00193460913296804	0.0457476803783882
6.62	0.00991476915292489	0.00191572631930826	0.0453593504601591
6.63	0.00983028908548694	0.0018970277866143	0.0449742137673562
6.64	0.00974650742196851	0.00187851173649594	0.0445922452567218
6.65	0.00966341864018895	0.00186017638811712	0.0442134200666363
6.66	0.00958101725858318	0.00184201997802447	0.0438377135159882
6.67	0.00949929783594161	0.00182404075997753	0.0434651011030503
6.68	0.00941825497115116	0.00180623700478062	0.043095558504359
6.69	0.00933788330293745	0.00178860700011638	0.0427290615735982
6.7	0.00925817750960815	0.00177114905038085	0.0423655863404889
6.71	0.00917913230879744	0.00175386147652033	0.0420051090096815
6.72	0.00910074245721165	0.00173674261586963	0.041647605959654
6.73	0.00902300275037605	0.00171979082199212	0.0412930537416144
6.74	0.00894590802238277	0.00170300446452112	0.0409414290784072
6.75	0.0088694531456399	0.00168638192900304	0.0405927088634251
6.76	0.00879363303062178	0.00166992161674192	0.0402468701595254
6.77	0.00871844262562037	0.00165362194464558	0.0399038901979498
6.78	0.00864387691649785	0.00163748134507319	0.0395637463772509
6.79	0.00856993092644039	0.00162149826568439	0.0392264162622214
6.8	0.00849659971571302	0.00160567116928988	0.038891877582829
6.81	0.00842387838141574	0.00158999853370346	0.0385601082331559
6.82	0.00835176205724078	0.0015744788515955	0.0382310862703426
6.83	0.00828024591323099	0.00155911063034788	0.0379047899135373
6.84	0.00820932515553945	0.00154389239191032	0.0375811975428484
6.85	0.00813899502619023	0.00152882267265812	0.0372602876983037
6.86	0.00806925080284034	0.00151390002325131	0.0369420390788129
6.87	0.00800008779854281	0.00149912300849514	0.0366264305411352
6.88	0.00793150136151101	0.00148449020720197	0.0363134410988524
6.89	0.00786348687488406	0.0014700002120545	0.0360030499213453
6.9	0.00779603975649351	0.00145565162947032	0.0356952363327765
6.91	0.00772915545863112	0.00144144307946782	0.035389979811077
6.92	0.00766282946781782	0.00142737319553336	0.0350872599869375
6.93	0.00759705730457389	0.00141344062448978	0.0347870566428052
6.94	0.00753183452319029	0.00139964402636618	0.0344893497118847
6.95	0.00746715671150113	0.001385982074269	0.0341941192771443
6.96	0.00740301949065734	0.0013724534542543	0.0339013455703267
6.97	0.00733941851490153	0.00135905686520133	0.0336110089709644
6.98	0.00727634947134402	0.00134579101868735	0.0333230900054006
6.99	0.00721380807973995	0.00133265463886365	0.0330375693458141
7	0.00715179009226771	0.00131964646233277	0.0327544278092495
7.01	0.00709029129330842	0.00130676523802693	0.0324736463566519
7.02	0.0070293074992266	0.00129400972708769	0.032195206091907
7.03	0.00696883455815206	0.00128137870274672	0.0319190882608853
7.04	0.00690886834976288	0.00126887095020776	0.0316452742504918
7.05	0.0068494047850696	0.00125648526652977	0.0313737455877197
7.06	0.00679043980620057	0.00124422046051115	0.0311044839387098
7.07	0.00673196938618842	0.00123207535257517	0.030837471107814
7.08	0.00667398952875775	0.00122004877465647	0.030572689036664
7.09	0.00661649626811389	0.00120813957008866	0.0303101198032451
7.1	0.00655948566873293	0.00119634659349307	0.0300497456209739
7.11	0.00650295382515278	0.00118466871066853	0.0297915488377816
7.12	0.00644689686176546	0.00117310479848228	0.0295355119352016
7.13	0.00639131093261053	0.0011616537447619	0.0292816175274626
7.14	0.00633619222116963	0.00115031444818832	0.0290298483605858
7.15	0.00628153694016219	0.00113908581818987	0.0287801873114868
7.16	0.00622734133134228	0.00112796677483736	0.0285326173870829
7.17	0.00617360166529659	0.00111695624874024	0.0282871217234049
7.18	0.00612031424124357	0.00110605318094363	0.0280436835847136
7.19	0.00606747538683364	0.00109525652282654	0.027802286362621
7.2	0.00601508145795063	0.00108456523600097	0.0275629135752162
7.21	0.00596312883851427	0.00107397829221199	0.0273255488661967
7.22	0.00591161394028383	0.00106349467323886	0.0270901760040035
7.23	0.00586053320266289	0.00105311337079711	0.0268567788809613
7.24	0.00580988309250524	0.00104283338644147	0.026625341512424
7.25	0.00575966010392183	0.00103265373146992	0.026395848035924
7.26	0.00570986075808898	0.00102257342682851	0.0261682827103264
7.27	0.00566048160305751	0.00101259150301725	0.0259426299149889
7.28	0.00561151921356314	0.00100270699999681	0.0257188741489249
7.29	0.00556297019083794	0.000992918967096203	0.0254970000299722
7.3	0.00551483116242281	0.000983226462921324	0.025276992293966
7.31	0.00546709878198122	0.000973628555264419	0.0250588357939171
7.32	0.00541976972911387	0.000964124321014416	0.024842515499194
7.33	0.00537284070917455	0.000954712846068132	0.02462801649471
7.34	0.00532630845308711	0.000945393225242361	0.0244153239801152
7.35	0.0052801697171634	0.000936164562186806	0.0242044232689923
7.36	0.00523442128292238	0.00092702596929787	0.0239952997880584
7.37	0.00518905995691035	0.000917976567633288	0.0237879390763694
7.38	0.00514408257052212	0.000909015486827589	0.0235823267845311
7.39	0.00509948597982338	0.000900141865008388	0.0233784486739133
7.4	0.00505526706537405	0.000891354848713493	0.0231762906158692
7.41	0.00501142273205279	0.000882653592808822	0.0229758385909592
7.42	0.00496794990888245	0.000874037260407124	0.0227770786881791
7.43	0.0049248455488567	0.000865505022787487	0.0225799971041931
7.44	0.0048821066287676	0.000857056059315642	0.0223845801425707
7.45	0.00483973014903436	0.000848689557365038	0.0221908142130291
7.46	0.00479771313353295	0.000840404712238689	0.021998685830679
7.47	0.004756052629427	0.000832200727091786	0.0218081816152756
7.48	0.00471474570699947	0.000824076812855065	0.0216192882904738
7.49	0.00467378945948561	0.000816032188158919	0.0214319926830875
7.5	0.00463318100290675	0.000808066079258257	0.0212462817223541
7.51	0.00459291747590526	0.000800177719958092	0.0210621424392027
7.52	0.0045529960395804	0.000792366351539861	0.020879561965527
7.53	0.00451341387732534	0.000784631222688454	0.0206985275334625
7.54	0.00447416819466509	0.000776971589419972	0.0205190264746683
7.55	0.00443525621909543	0.000769386715010174	0.0203410462196125
7.56	0.00439667519992296	0.00076187586992363	0.0201645742968631
7.57	0.00435842240810601	0.000754438331743571	0.0199895983323823
7.58	0.00432049513609669	0.00074707338510241	0.0198161060488252
7.59	0.00428289069768379	0.000739780321612958	0.0196440852648434
7.6	0.00424560642783681	0.000732558439800296	0.019473523894392
7.61	0.00420863968255088	0.000725407045034327	0.0193044099460415
7.62	0.00417198783869271	0.000718325449462972	0.0191367315222939
7.63	0.00413564829384749	0.000711312971946029	0.0189704768189024
7.64	0.0040996184661668	0.000704368937989675	0.0188056341241964
7.65	0.00406389579421747	0.000697492679681603	0.0186421918184093
7.66	0.00402847773683139	0.000690683535626797	0.0184801383730119
7.67	0.00399336177295631	0.000683940850883938	0.018319462350049
7.68	0.00395854540150759	0.000677263976902415	0.0181601524014802
7.69	0.00392402614122087	0.000670652271459974	0.0180021972685256
7.7	0.00388980153050579	0.000664105098600951	0.0178455857810145
7.71	0.00385586912730051	0.000657621828575132	0.0176903068567391
7.72	0.00382222650892728	0.000651201837777189	0.0175363495008118
7.73	0.00378887127194892	0.000644844508686722	0.0173837028050267
7.74	0.0037558010320262	0.000638549229808878	0.0172323559472252
7.75	0.0037230134237762	0.000632315395615553	0.0170822981906653
7.76	0.00369050610063155	0.000626142406487169	0.0169335188833955
7.77	0.00365827673470061	0.000620029668655015	0.0167860074576322
7.78	0.00362632301662856	0.000613976594144158	0.0166397534291409
7.79	0.00359464265545939	0.000607982600716902	0.0164947463966223
7.8	0.00356323337849884	0.000602047111816807	0.0163509760411013
7.81	0.00353209293117818	0.000596169556513248	0.0162084321253203
7.82	0.00350121907691894	0.000590349369446526	0.0160671044931365
7.83	0.00347060959699849	0.000584585990773499	0.0159269830689233
7.84	0.00344026229041655	0.000578878866113754	0.0157880578569748
7.85	0.00341017497376255	0.000573227446496308	0.0156503189409151
7.86	0.00338034548108391	0.000567631188306816	0.0155137564831107
7.87	0.00335077166375513	0.000562089553235307	0.0153783607240869
7.88	0.00332145139034785	0.000556602008224424	0.0152441219819484
7.89	0.00329238254650168	0.000551168025418169	0.0151110306518033
7.9	0.00326356303479593	0.000545787082111152	0.0149790772051907
7.91	0.00323499077462225	0.00054045866069833	0.0148482521895124
7.92	0.00320666370205802	0.000535182248625244	0.0147185462274684
7.93	0.0031785797697407	0.000529957338338732	0.0145899500164956
7.94	0.00315073694674294	0.000524783427238131	0.0144624543282106
7.95	0.00312313321844855	0.000519660017626956	0.0143360500078563
7.96	0.00309576658642938	0.000514586616665039	0.0142107279737517
7.97	0.00306863506832291	0.000509562736321152	0.0140864792167457
7.98	0.00304173669771079	0.000504587893326079	0.0139632947996743
7.99	0.00301506952399811	0.00049966160912615	0.0138411658568214
8	0.00298863161229351	0.000494783409837235	0.0137200835933838
8.01	0.00296242104329017	0.000489952826199174	0.0136000392849385
8.02	0.00293643591314755	0.000485169393530664	0.0134810242769149
8.03	0.00291067433337392	0.00048043265168458	0.0133630299840697
8.04	0.00288513443070974	0.000475742145003733	0.0132460478899655
8.05	0.00285981434701184	0.000471097422277061	0.0131300695464533
8.06	0.00283471223913834	0.000466498036696246	0.0130150865731574
8.07	0.0028098262788344	0.000461943545812755	0.0129010906569654
8.08	0.00278515465261878	0.000457433511495301	0.0127880735515199
8.09	0.00276069556167112	0.000452967499887718	0.0126760270767151
8.1	0.00273644722172003	0.00044854508136725	0.0125649431181956
8.11	0.00271240786293193	0.000444165830503239	0.0124548136268597
8.12	0.00268857572980075	0.00043982932601623	0.0123456306183652
8.13	0.00266494908103821	0.000435535150737458	0.0122373861726387
8.14	0.00264152618946508	0.000431282891568748	0.012130072433389
8.15	0.002618305341903	0.000427072139442789	0.0120236816076225
8.16	0.00259528483906719	0.000422902489283813	0.0119182059651634
8.17	0.00257246299545985	0.000418773539968642	0.0118136378381757
8.18	0.00254983813926425	0.000414684894288127	0.0117099696206898
8.19	0.00252740861223971	0.000410636158908955	0.0116071937681312
8.2	0.00250517276961714	0.000406626944335835	0.0115053027968532
8.21	0.00248312897999543	0.000402656864874047	0.0114042892836729
8.22	0.0024612756252385	0.000398725538592365	0.0113041458654093
8.23	0.00243961110037313	0.000394832587286329	0.0112048652384261
8.24	0.00241813381348747	0.000390977636441891	0.0111064401581766
8.25	0.00239684218563023	0.0003871603151994	0.0110088634387519
8.26	0.00237573465071067	0.000383380256317952	0.0109121279524326
8.27	0.00235480965539922	0.00037963709614008	0.0108162266292434
8.28	0.00233406565902883	0.000375930474556787	0.0107211524565105
8.29	0.002313501133497	0.000372260034972932	0.0106268984784228
8.3	0.00229311456316854	0.000368625424272935	0.0105334577955953
8.31	0.00227290444477898	0.000365026292786837	0.0104408235646361
8.32	0.00225286928733868	0.000361462294256675	0.0103489889977163
8.33	0.00223300761203764	0.000357933085803193	0.0102579473621429
8.34	0.00221331795215093	0.000354438327892877	0.0101676919799346
8.35	0.00219379885294487	0.000350977684305311	0.0100782162274006
8.36	0.00217444887158382	0.000347550822100851	0.00998951353472226
8.37	0.00215526657703765	0.000344157411588615	0.00990157738553832
8.38	0.0021362505499899	0.000340797126294784	0.00981440131653201
8.39	0.00211739938274654	0.000337469642931216	0.00972797891702182
8.4	0.00209871167914546	0.000334174641364363	0.00964230382855496
8.41	0.00208018605446649	0.00033091180458449	0.00955736974450356
8.42	0.00206182113534225	0.000327680818675199	0.00947317040966393
8.43	0.00204361555966941	0.000324481372783247	0.00938969961985845
8.44	0.0020255679765208	0.000321313159088659	0.00930695122154046
8.45	0.00200767704605802	0.000318175872775133	0.00922491911140182
8.46	0.00198994143944475	0.000315069212000734	0.00914359723598335
8.47	0.0019723598387606	0.000311992877868873	0.00906297959128796
8.48	0.00195493093691571	0.000308946574399572	0.00898306022239661
8.49	0.00193765343756586	0.000305930008501002	0.00890383322308694
8.5	0.00192052605502821	0.000302942889941311	0.00882529273545464
8.51	0.00190354751419774	0.000299984931320715	0.00874743294953758
8.52	0.00188671655046415	0.000297055848043865	0.00867024810294253
8.53	0.0018700319096295	0.000294155358292489	0.00859373248047464
8.54	0.00185349234782636	0.000291283182998296	0.0085178804137695
8.55	0.0018370966314366	0.00028843904581614	0.00844268628092792
8.56	0.00182084353701074	0.000285622673097456	0.00836814450615327
8.57	0.00180473185118793	0.000282833793863949	0.00829424955939145
8.58	0.00178876037061647	0.00028007213978154	0.00822099595597345
8.59	0.00177292790187494	0.000277337445134567	0.00814837825626049
8.6	0.0017572332613939	0.000274629446800237	0.00807639106529173
8.61	0.00174167527537815	0.000271947884223329	0.00800502903243449
8.62	0.00172625277972958	0.000269292499391144	0.00793428685103704
8.63	0.00171096461997056	0.000266663036808696	0.00786415925808386
8.64	0.00169580965116794	0.000264059243474145	0.00779464103385344
8.65	0.00168078673785753	0.00026148086885448	0.00772572700157854
8.66	0.00166589475396925	0.000258927664861422	0.0076574120271089
8.67	0.00165113258275268	0.000256399385827577	0.00758969101857646
8.68	0.00163649911670332	0.000253895788482812	0.00752255892606294
8.69	0.00162199325748926	0.000251416631930872	0.0074560107412699
8.7	0.00160761391587849	0.00024896167762621	0.00739004149719117
8.71	0.00159336001166667	0.000246530689351059	0.00732464626778769
8.72	0.0015792304736055	0.000244123433192713	0.00725982016766472
8.73	0.00156522423933158	0.000241739677521046	0.0071955583517514
8.74	0.00155134025529578	0.000239379192966234	0.00713185601498269
8.75	0.00153757747669321	0.000237041752396704	0.00706870839198356
8.76	0.00152393486739363	0.000234727130897297	0.00700611075675562
8.77	0.00151041139987242	0.000232435105747641	0.00694405842236594
8.78	0.00149700605514204	0.000230165456400739	0.00688254674063821
8.79	0.00148371782268402	0.000227917964461762	0.00682157110184616
8.8	0.00147054570038146	0.000225692413667049	0.0067611269344092
8.81	0.001457488694452	0.00022348858986332	0.00670120970459041
8.82	0.00144454581938134	0.000221306280987079	0.00664181491619665
8.83	0.0014317160978572	0.000219145277044225	0.00658293811028089
8.84	0.00141899856070384	0.000217005370089865	0.00652457486484685
8.85	0.00140639224681698	0.000214886354208319	0.00646672079455565
8.86	0.00139389620309932	0.000212788025493316	0.00640937155043482
8.87	0.00138150948439645	0.000210710182028397	0.00635252281958929
8.88	0.00136923115343328	0.000208652623867494	0.00629617032491468
8.89	0.00135706028075094	0.00020661515301571	0.00624030982481259
8.9	0.00134499594464419	0.000204597573410275	0.00618493711290812
8.91	0.0013330372310992	0.000202599690901703	0.00613004801776935
8.92	0.00132118323373194	0.000200621313235119	0.00607563840262909
8.93	0.00130943305372691	0.000198662250031773	0.00602170416510853
8.94	0.0012977857997764	0.000196722312770737	0.00596824123694302
8.95	0.00128624058802019	0.00019480131477078	0.00591524558370998
8.96	0.00127479654198571	0.000192899071172412	0.00586271320455867
8.97	0.00126345279252864	0.000191015398920117	0.00581064013194212
8.98	0.00125220847777397	0.000189150116744746	0.00575902243135103
8.99	0.0012410627430575	0.000187303045146091	0.00570785620104961
9	0.0012300147408678	0.000185474006375624	0.00565713757181348
9.01	0.00121906363078859	0.000183662824419407	0.00560686270666948
9.02	0.00120820857944156	0.000181869324981164	0.00555702780063744
9.03	0.00119744876042963	0.000180093335465527	0.00550762908047395
9.04	0.00118678335428064	0.000178334684961439	0.00545866280441795
9.05	0.00117621154839147	0.000176593204225718	0.00541012526193831
9.06	0.00116573253697258	0.000174868725666783	0.00536201277348334
9.07	0.00115534552099298	0.000173161083328544	0.00531432169023206
9.08	0.00114504970812563	0.000171470112874439	0.00526704839384751
9.09	0.00113484431269319	0.000169795651571637	0.00522018929623178
9.1	0.0011247285556143	0.000168137538275388	0.005173740839283
9.11	0.00111470166435016	0.000166495613413526	0.00512769949465408
9.12	0.00110476287285158	0.000164869718971128	0.00508206176351336
9.13	0.00109491142150644	0.000163259698475322	0.00503682417630698
9.14	0.0010851465570875	0.000161665396980235	0.00499198329252314
9.15	0.00107546753270064	0.000160086661052099	0.00494753570045811
9.16	0.00106587360773354	0.000158523338754494	0.00490347801698399
9.17	0.00105636404780467	0.000156975279633742	0.00485980688731829
9.18	0.00104693812471273	0.000155442334704436	0.00481651898479518
9.19	0.00103759511638646	0.000153924356435115	0.00477361101063862
9.2	0.00102833430683486	0.000152421198734079	0.00473107969373704
9.21	0.00101915498609772	0.000150932716935339	0.00468892179041988
9.22	0.00101005645019664	0.000149458767784708	0.00464713408423579
9.23	0.00100103800108634	0.000147999209426024	0.00460571338573247
9.24	0.000992098946606361	0.000146553901387512	0.00456465653223828
9.25	0.000983238600433195	0.000145122704568271	0.00452396038764545
9.26	0.000974456282032706	0.000143705481224905	0.00448362184219498
9.27	0.000965751316612969	0.000142302094958272	0.00444363781226319
9.28	0.000957123035077459	0.00014091241070037	0.00440400524014989
9.29	0.000948570773978603	0.000139536294701349	0.00436472109386816
9.3	0.000940093875471687	0.000138173614516648	0.00432578236693581
9.31	0.00093169168726913	0.000136824238994262	0.00428718607816834
9.32	0.000923363562595105	0.000135488038262125	0.00424892927147356
9.33	0.000915108860140511	0.000134164883715626	0.0042110090156478
9.34	0.000906926944018302	0.000132854648005241	0.00417342240417362
9.35	0.000898817183719154	0.000131557205024285	0.00413616655501914
9.36	0.000890778954067483	0.000130272429896787	0.0040992386104389
9.37	0.000882811635177803	0.000129000198965479	0.0040626357367762
9.38	0.000874914612411424	0.000127740389779908	0.00402635512426708
9.39	0.000867087276333483	0.000126492881084659	0.0039903939868457
9.4	0.000859329022670319	0.000125257552807694	0.00395474956195128
9.41	0.000851639252267171	0.000124034286048806	0.00391941911033653
9.42	0.000844017371046209	0.000122822963068184	0.00388439991587753
9.43	0.000836462789964898	0.000121623467275093	0.00384968928538513
9.44	0.000828974924974678	0.000120435683216659	0.00381528454841777
9.45	0.000821553196979973	0.000119259496566768	0.00378118305709578
9.46	0.000814197031797522	0.000118094794115072	0.00374738218591708
9.47	0.000806905860116019	0.000116941463756099	0.00371387933157436
9.48	0.000799679117456083	0.000115799394478477	0.00368067191277364
9.49	0.000792516244130529	0.000114668476354253	0.00364775737005426
9.5	0.000785416685204955	0.000113548600528327	0.00361513316561029
9.51	0.000778379890458645	0.000112439659207978	0.00358279678311323
9.52	0.000771405314345764	0.000111341545652503	0.00355074572753627
9.53	0.000764492415956873	0.000110254154162946	0.00351897752497973
9.54	0.000757640658980736	0.00010917738007194	0.00348748972249798
9.55	0.000750849511666433	0.000108111119733634	0.00345627988792765
9.56	0.000744118446785767	0.000107055270513733	0.00342534560971725
9.57	0.000737446941595972	0.000106009730779618	0.00339468449675801
9.58	0.00073083447780271	0.000104974399890583	0.00336429417821618
9.59	0.00072428054152336	0.000103949178188148	0.00333417230336651
9.6	0.000717784623250601	0.000102933966986476	0.00330431654142713
9.61	0.000711346217816277	0.000101928668562886	0.00327472458139565
9.62	0.00070496482435555	0.000100933186148452	0.0032453941318866
9.63	0.000698639946271335	9.99474239186961e-05	0.00321632292097012
9.64	0.00069237109119902	9.89712869843744e-05	0.00318750869601191
9.65	0.000686157770971455	9.80046813823501e-05	0.00315894922351445
9.66	0.000679999501584232	9.70475140665567e-05	0.00313064228895946
9.67	0.000673895803161228	9.60996928990502e-05	0.00310258569665157
9.68	0.000667846199920426	9.5161126641147e-05	0.00307477726956329
9.69	0.000661850220140008	9.42317249446495e-05	0.00304721484918115
9.7	0.000655907396124714	9.33113983431568e-05	0.00301989629535299
9.71	0.000650017264172469	9.240005824346e-05	0.00299281948613663
9.72	0.000644179364541275	9.14976169170218e-05	0.00296598231764952
9.73	0.000638393241416369	9.06039874915393e-05	0.00293938270391974
9.74	0.000632658442877633	8.97190839425887e-05	0.00291301857673806
9.75	0.000626974520867273	8.88428210853517e-05	0.00288688788551129
9.76	0.000621341031157752	8.79751145664228e-05	0.00286098859711665
9.77	0.000615757533319975	8.71158808556963e-05	0.0028353186957574
9.78	0.000610223590691731	8.62650372383326e-05	0.00280987618281954
9.79	0.000604738770346383	8.54225018068028e-05	0.00278465907672971
9.8	0.000599302643061815	8.45881934530107e-05	0.00275966541281414
9.81	0.000593914783289616	8.37620318604924e-05	0.00273489324315878
9.82	0.000588574769124517	8.29439374966908e-05	0.00271034063647052
9.83	0.000583282182274073	8.2133831605307e-05	0.00268600567793945
9.84	0.00057803660802858	8.13316361987246e-05	0.00266188646910235
9.85	0.000572837635231242	8.05372740505094e-05	0.00263798112770711
9.86	0.000567684856248565	7.97506686879815e-05	0.00261428778757832
9.87	0.000562577866941003	7.89717443848601e-05	0.00259080459848393
9.88	0.000557516266633823	7.82004261539796e-05	0.00256752972600288
9.89	0.000552499658088213	7.74366397400778e-05	0.00254446135139392
9.9	0.00054752764747262	7.66803116126535e-05	0.00252159767146534
9.91	0.000542599844334318	7.59313689588939e-05	0.00249893689844585
9.92	0.000537715861571198	7.51897396766716e-05	0.00247647725985639
9.93	0.000532875315403795	7.44553523676093e-05	0.00245421699838304
9.94	0.00052807782534753	7.37281363302124e-05	0.00243215437175089
9.95	0.000523323014185181	7.30080215530687e-05	0.00241028765259895
9.96	0.000518610507939571	7.22949387081143e-05	0.00238861512835605
9.97	0.000513939935846481	7.15888191439653e-05	0.0023671351011177
9.98	0.000509310930327773	7.08895948793142e-05	0.00234584588752401
9.99	0.000504723126964736	7.01971985963915e-05	0.00232474581863848
10	0.000500176164471644	6.95115636344903e-05	0.00230383323982787
10.01	0.000495669684669528	6.88326239835546e-05	0.00228310651064294
10.02	0.000491203332460159	6.81603142778296e-05	0.00226256400470019
10.03	0.000486776755800237	6.74945697895748e-05	0.00224220410956456
10.04	0.000482389605675797	6.68353264228376e-05	0.00222202522663303
10.05	0.00047804153607681	6.6182520707288e-05	0.00220202577101917
10.06	0.000473732203972002	6.55360897921136e-05	0.00218220417143865
10.07	0.000469461269283862	6.48959714399741e-05	0.00216255887009559
10.08	0.000465228394863868	6.42621040210143e-05	0.00214308832256992
10.09	0.000461033246467897	6.36344265069361e-05	0.00212379099770558
10.1	0.000456875492731846	6.30128784651285e-05	0.0021046653774996
10.11	0.000452754805147445	6.23974000528537e-05	0.00208570995699217
10.12	0.000448670858038269	6.17879320114917e-05	0.00206692324415748
10.13	0.000444623328535937	6.11844156608393e-05	0.00204830375979552
10.14	0.000440611896556515	6.05867928934659e-05	0.00202985003742469
10.15	0.000436636244777098	5.9995006169124e-05	0.00201156062317534
10.16	0.000432696058612594	5.94089985092139e-05	0.00199343407568411
10.17	0.000428791026192688	5.88287134913032e-05	0.00197546896598918
10.18	0.000424920838338995	5.82540952436987e-05	0.00195766387742627
10.19	0.000421085188542398	5.76850884400726e-05	0.00194001740552562
10.2	0.000417283772940575	5.71216382941396e-05	0.00192252815790966
10.21	0.000413516290295702	5.65636905543874e-05	0.00190519475419159
10.22	0.00040978244197234	5.60111914988572e-05	0.00188801582587477
10.23	0.000406081931915504	5.54640879299768e-05	0.00187099001625292
10.24	0.000402414466628905	5.49223271694422e-05	0.00185411598031109
10.25	0.000398779755153378	5.43858570531508e-05	0.00183739238462749
10.26	0.000395177509045475	5.3854625926183e-05	0.00182081790727606
10.27	0.000391607442356241	5.33285826378333e-05	0.0018043912377299
10.28	0.000388069271610157	5.28076765366895e-05	0.00178811107676539
10.29	0.000384562715784264	5.22918574657602e-05	0.00177197613636717
10.3	0.00038108749628744	5.17810757576499e-05	0.00175598513963384
10.31	0.000377643336939868	5.12752822297808e-05	0.00174013682068447
10.32	0.000374229963952654	5.07744281796612e-05	0.00172442992456581
10.33	0.000370847105907621	5.02784653802011e-05	0.00170886320716029
10.34	0.000367494493737264	4.97873460750719e-05	0.00169343543509477
10.35	0.00036417186070487	4.93010229741125e-05	0.00167814538565006
10.36	0.000360878942384803	4.881944924878e-05	0.00166299184667106
10.37	0.000357615476642944	4.83425785276447e-05	0.0016479736164778
10.38	0.0003543812036173	4.78703648919287e-05	0.00163308950377705
10.39	0.000351175865698764	4.74027628710889e-05	0.00161833832757475
10.4	0.000347999207512036	4.69397274384421e-05	0.00160371891708911
10.41	0.0003448509758967	4.64812140068336e-05	0.00158923011166444
10.42	0.000341730919888459	4.60271784243475e-05	0.00157487076068566
10.43	0.000338638790700514	4.55775769700595e-05	0.00156063972349349
10.44	0.000335574341705112	4.513236634983e-05	0.00154653586930043
10.45	0.000332537328415228	4.46915036921396e-05	0.00153255807710728
10.46	0.000329527508466412	4.42549465439644e-05	0.00151870523562046
10.47	0.000326544641598773	4.38226528666916e-05	0.00150497624316997
10.48	0.000323588489639124	4.33945810320753e-05	0.00149137000762799
10.49	0.000320658816483261	4.29706898182316e-05	0.00147788544632817
10.5	0.000317755388078393	4.25509384056726e-05	0.0014645214859856
10.51	0.000314877972405722	4.21352863733791e-05	0.0014512770626174
10.52	0.000312026339463158	4.17236936949121e-05	0.00143815112146396
10.53	0.000309200261248179	4.13161207345616e-05	0.0014251426169109
10.54	0.000306399511740836	4.09125282435336e-05	0.00141225051241153
10.55	0.000303623866886892	4.05128773561735e-05	0.00139947378041008
10.56	0.000300873104581102	4.01171295862273e-05	0.00138681140226548
10.57	0.000298147004650637	3.97252468231385e-05	0.00137426236817581
10.58	0.000295445348838633	3.93371913283818e-05	0.00136182567710332
10.59	0.000292767920787889	3.89529257318315e-05	0.00134950033670013
10.6	0.000290114506024686	3.8572413028167e-05	0.00133728536323449
10.61	0.00028748489194275	3.81956165733118e-05	0.00132517978151764
10.62	0.000284878867787347	3.78225000809077e-05	0.00131318262483134
10.63	0.000282296224639498	3.74530276188244e-05	0.0013012929348559
10.64	0.000279736755400343	3.70871636057015e-05	0.0012895097615989
10.65	0.000277200254775616	3.67248728075254e-05	0.00127783216332439
10.66	0.00027468651926026	3.63661203342394e-05	0.0012662592064828
10.67	0.000272195347123169	3.60108716363864e-05	0.00125478996564129
10.68	0.000269726538392046	3.56590925017853e-05	0.00124342352341477
10.69	0.000267279894838401	3.53107490522385e-05	0.00123215897039748
10.7	0.000264855219962663	3.49658077402727e-05	0.00122099540509509
10.71	0.000262452318979416	3.46242353459112e-05	0.00120993193385737
10.72	0.000260070998802766	3.42859989734771e-05	0.00119896767081148
10.73	0.000257711068031816	3.39510660484287e-05	0.0011881017377957
10.74	0.000255372336936274	3.36194043142247e-05	0.00117733326429381
10.75	0.000253054617442175	3.32909818292209e-05	0.00116666138736995
10.76	0.000250757723117717	3.29657669635967e-05	0.00115608525160405
10.77	0.000248481469159225	3.26437283963118e-05	0.00114560400902776
10.78	0.000246225672377222	3.2324835112092e-05	0.00113521681906097
10.79	0.000243990151182623	3.20090563984458e-05	0.00112492284844876
10.8	0.000241774725573038	3.16963618427082e-05	0.00111472127119899
10.81	0.000239579217119192	3.13867213291153e-05	0.00110461126852031
10.82	0.000237403448951458	3.10801050359058e-05	0.00109459202876069
10.83	0.000235247245746502	3.07764834324519e-05	0.00108466274734656
10.84	0.000233110433714037	3.04758272764174e-05	0.00107482262672233
10.85	0.000230992840583691	3.01781076109446e-05	0.00106507087629046
10.86	0.000228894295591981	2.98832957618671e-05	0.00105540671235205
10.87	0.000226814629469397	2.95913633349514e-05	0.00104582935804792
10.88	0.000224753674427596	2.93022822131643e-05	0.0010363380433001
10.89	0.000222711264146697	2.90160245539673e-05	0.00102693200475394
10.9	0.000220687233762688	2.87325627866377e-05	0.00101761048572057
10.91	0.000218681419854933	2.84518696096156e-05	0.00100837273611994
10.92	0.00021669366043379	2.81739179878764e-05	0.00099921801242425
10.93	0.000214723794928323	2.78986811503298e-05	0.000990145577601925
10.94	0.000212771664174128	2.76261325872432e-05	0.000981154701061999
10.95	0.000210837110401248	2.73562460476912e-05	0.000972244658598989
10.96	0.000208919977222199	2.70889955370292e-05	0.000963414732338226
10.97	0.000207020109620095	2.68243553143924e-05	0.000954664210681627
10.98	0.000205137353936865	2.65622998902181e-05	0.000945992388253941
10.99	0.000203271557861577	2.63028040237935e-05	0.000937398565849421
11	0.000201422570418855	2.60458427208266e-05	0.000928882050378954
11.01	0.000199590241957396	2.57913912310408e-05	0.000920442154817628
11.02	0.000197774424138579	2.55394250457934e-05	0.00091207819815273
11.03	0.000195974969925174	2.5289919895717e-05	0.000903789505332191
11.04	0.000194191733570142	2.50428517483843e-05	0.00089557540721345
11.05	0.000192424570605532	2.47981968059948e-05	0.000887435240512746
11.06	0.000190673337831466	2.45559315030852e-05	0.000879368347754839
11.07	0.000188937893305226	2.43160325042618e-05	0.000871374077223146
11.08	0.000187218096330421	2.40784767019541e-05	0.000863451782910295
11.09	0.000185513807446252	2.38432412141917e-05	0.000855600824469094
11.1	0.000183824888416866	2.36103033824023e-05	0.000847820567163907
11.11	0.000182151202220798	2.33796407692307e-05	0.000840110381822437
11.12	0.000180492613040506	2.315123115638e-05	0.000832469644787915
11.13	0.000178848986251985	2.2925052542473e-05	0.000824897737871689
11.14	0.000177220188414476	2.27010831409354e-05	0.0008173940483062
11.15	0.000175606087260262	2.24793013778986e-05	0.000809957968698372
11.16	0.000174006551684545	2.22596858901239e-05	0.000802588896983369
11.17	0.000172421451735408	2.20422155229464e-05	0.000795286236378758
11.18	0.000170850658603869	2.1826869328239e-05	0.000788049395339047
11.19	0.000169294044614008	2.16136265623967e-05	0.000780877787510603
11.2	0.000167751483213189	2.140246668434e-05	0.000773770831686958
11.21	0.00016622284896235	2.11933693535382e-05	0.000766727951764476
11.22	0.000164708017526392	2.09863144280517e-05	0.000759748576698401
11.23	0.000163206865664632	2.07812819625937e-05	0.000752832140459277
11.24	0.000161719271221348	2.05782522066105e-05	0.000745978081989719
11.25	0.0001602451131164	2.03772056023809e-05	0.000739185845161566
11.26	0.00015878427133593	2.01781227831338e-05	0.000732454878733383
11.27	0.00015733662692314	1.99809845711842e-05	0.00072578463630832
11.28	0.000155902061969149	1.97857719760878e-05	0.000719174576292327
11.29	0.000154480459603926	1.9592466192813e-05	0.000712624161852725
11.3	0.000153071703987302	1.94010485999312e-05	0.000706132860877115
11.31	0.000151675680300055	1.92115007578248e-05	0.000699700145932646
11.32	0.00015029227473507	1.90238044069121e-05	0.000693325494225613
11.33	0.000148921374488578	1.883794146589e-05	0.000687008387561405
11.34	0.000147562867751466	1.86538940299943e-05	0.000680748312304786
11.35	0.000146216643700657	1.84716443692756e-05	0.000674544759340508
11.36	0.000144882592490574	1.82911749268936e-05	0.000668397224034261
11.37	0.000143560605244659	1.81124683174269e-05	0.000662305206193952
11.38	0.000142250574046985	1.79355073251999e-05	0.000656268210031304
11.39	0.000140952391933917	1.77602749026256e-05	0.000650285744123788
11.4	0.000139665952885864	1.75867541685654e-05	0.000644357321376867
11.41	0.000138391151819083	1.74149284067035e-05	0.000638482458986569
11.42	0.000137127884577567	1.72447810639387e-05	0.000632660678402364
11.43	0.00013587604792499	1.70762957487908e-05	0.000626891505290366
11.44	0.000134635539536732	1.69094562298229e-05	0.000621174469496835
11.45	0.000133406257991959	1.67442464340794e-05	0.000615509105011999
11.46	0.000132188102765782	1.65806504455389e-05	0.000609894949934169
11.47	0.000130980974221472	1.64186525035819e-05	0.00060433154643417
11.48	0.00012978477360275	1.62582370014745e-05	0.000598818440720062
11.49	0.000128599403026138	1.60993884848656e-05	0.000593355183002166
11.5	0.000127424765473375	1.59420916502997e-05	0.000587941327458386
11.51	0.000126260764783896	1.57863313437439e-05	0.000582576432199816
11.52	0.000125107305647381	1.56320925591293e-05	0.000577260059236653
11.53	0.000123964293596359	1.54793604369062e-05	0.000571991774444385
11.54	0.000122831634998883	1.53281202626147e-05	0.000566771147530269
11.55	0.000121709237051262	1.51783574654674e-05	0.000561597752000102
11.56	0.000120597007770853	1.50300576169475e-05	0.000556471165125257
11.57	0.000119494855988922	1.48832064294199e-05	0.000551390967910015
11.58	0.000118402691343559	1.47377897547555e-05	0.000546356745059164
11.59	0.000117320424272657	1.45937935829702e-05	0.000541368084945874
11.6	0.000116247966006948	1.44512040408754e-05	0.000536424579579847
11.61	0.000115185228563099	1.43100073907434e-05	0.000531525824575739
11.62	0.00011413212473687	1.41701900289845e-05	0.000526671419121843
11.63	0.000113088568096325	1.40317384848379e-05	0.000521860965949046
11.64	0.000112054472975107	1.38946394190747e-05	0.000517094071300042
11.65	0.000111029754465763	1.37588796227142e-05	0.000512370344898815
11.66	0.000110014328413133	1.36244460157524e-05	0.000507689399920373
11.67	0.000109008111407789	1.34913256459026e-05	0.000503050852960745
11.68	0.000108011020779539	1.3359505687349e-05	0.000498454324007231
11.69	0.000107022974590974	1.32289734395116e-05	0.000493899436408905
11.7	0.000106043891631082	1.30997163258244e-05	0.000489385816847368
11.71	0.000105073691408907	1.29717218925238e-05	0.000484913095307752
11.72	0.00010411229414727	1.28449778074508e-05	0.000480480905049968
11.73	0.000103159620776538	1.27194718588628e-05	0.000476088882580205
11.74	0.00010221559292845	1.25951919542592e-05	0.000471736667622662
11.75	0.000101280132929991	1.24721261192162e-05	0.000467423903091527
11.76	0.000100353163797326	1.23502624962351e-05	0.000463150235063197
11.77	9.94346092297785e-05	1.22295893436002e-05	0.000458915312748726
11.78	9.85243936038616e-05	1.21100950342487e-05	0.000454718788466517
11.79	9.76224419673659e-05	1.19917680546514e-05	0.000450560317615244
11.8	9.67286800334915e-05	1.18745970037046e-05	0.000446439558647
11.81	9.58430341750334e-05	1.1758570591632e-05	0.00044235617304068
11.82	9.49654314186157e-05	1.16436776388984e-05	0.000438309825275592
11.83	9.4095799438976e-05	1.15299070751333e-05	0.000434300182805286
11.84	9.32340665532973e-05	1.1417247938065e-05	0.000430326916031611
11.85	9.23801617155904e-05	1.13056893724658e-05	0.000426389698278998
11.86	9.15340145111227e-05	1.11952206291063e-05	0.000422488205768954
11.87	9.06955551508958e-05	1.1085831063721e-05	0.000418622117594778
11.88	8.98647144661699e-05	1.09775101359838e-05	0.000414791115696494
11.89	8.90414239030355e-05	1.08702474084928e-05	0.000410994884835997
11.9	8.82256155170318e-05	1.07640325457657e-05	0.000407233112572414
11.91	8.74172219678102e-05	1.06588553132449e-05	0.000403505489237667
11.92	8.66161765138453e-05	1.0554705576312e-05	0.000399811707912258
11.93	8.58224130071898e-05	1.04515732993125e-05	0.000396151464401254
11.94	8.50358658882754e-05	1.03494485445891e-05	0.000392524457210473
11.95	8.42564701807575e-05	1.02483214715254e-05	0.000388930387522884
11.96	8.34841614864053e-05	1.01481823355986e-05	0.000385368959175204
11.97	8.27188759800343e-05	1.0049021487441e-05	0.000381839878634692
11.98	8.19605504044842e-05	9.95082937191101e-06	0.000378342854976147
11.99	8.12091220656381e-05	9.85359652717377e-06	0.000374877599859103
12	8.04645288274858e-05	9.75731358378969e-06	0.000371443827505217
12.01	7.97267091072292e-05	9.66197126381261e-06	0.000368041254675849
12.02	7.89956018704293e-05	9.56756037989657e-06	0.00036466960064984
12.03	7.82711466261961e-05	9.47407183441125e-06	0.000361328587201477
12.04	7.75532834224185e-05	9.38149661856611e-06	0.000358017938578647
12.05	7.68419528410362e-05	9.28982581154306e-06	0.000354737381481177
12.06	7.6137095993352e-05	9.19905057963758e-06	0.000351486645039367
12.07	7.54386545153847e-05	9.10916217540822e-06	0.000348265460792696
12.08	7.47465705632617e-05	9.02015193683444e-06	0.000345073562668722
12.09	7.4060786808651e-05	8.93201128648265e-06	0.000341910686962153
12.1	7.33812464342338e-05	8.84473173068034e-06	0.000338776572314109
12.11	7.27078931292145e-05	8.75830485869839e-06	0.000335670959691552
12.12	7.20406710848709e-05	8.6727223419412e-06	0.000332593592366898
12.13	7.13795249901415e-05	8.58797593314489e-06	0.000329544215897801
12.14	7.07244000272516e-05	8.50405746558322e-06	0.00032652257810712
12.15	7.00752418673771e-05	8.42095885228126e-06	0.000323528429063041
12.16	6.94319966663455e-05	8.33867208523681e-06	0.00032056152105939
12.17	6.87946110603741e-05	8.25718923464936e-06	0.0003176216085961
12.18	6.81630321618446e-05	8.17650244815659e-06	0.000314708448359852
12.19	6.75372075551151e-05	8.0966039500783e-06	0.000311821799204885
12.2	6.69170852923672e-05	8.01748604066778e-06	0.000308961422133966
12.21	6.63026138894898e-05	7.93914109537044e-06	0.00030612708027953
12.22	6.56937423219981e-05	7.86156156408967e-06	0.000303318538884974
12.23	6.50904200209875e-05	7.7847399704599e-06	0.000300535565286121
12.24	6.44925968691234e-05	7.70866891112672e-06	0.000297777928892838
12.25	6.39002231966648e-05	7.63334105503408e-06	0.000295045401170818
12.26	6.33132497775226e-05	7.55874914271836e-06	0.000292337755623507
12.27	6.27316278253521e-05	7.48488598560946e-06	0.000289654767774206
12.28	6.21553089896792e-05	7.41174446533854e-06	0.000286996215148309
12.29	6.158424535206e-05	7.33931753305269e-06	0.000284361877255701
12.3	6.10183894222739e-05	7.26759820873619e-06	0.000281751535573316
12.31	6.04576941345493e-05	7.19657958053839e-06	0.000279164973527833
12.32	5.99021128438223e-05	7.12625480410823e-06	0.000276601976478525
12.33	5.93515993220276e-05	7.05661710193516e-06	0.000274062331700263
12.34	5.88061077544217e-05	6.98765976269655e-06	0.000271545828366656
12.35	5.82655927359377e-05	6.91937614061149e-06	0.000269052257533347
12.36	5.77300092675717e-05	6.85175965480079e-06	0.000266581412121445
12.37	5.7199312752801e-05	6.7848037886534e-06	0.000264133086901105
12.38	5.66734589940327e-05	6.71850208919884e-06	0.000261707078475248
12.39	5.61524041890834e-05	6.65284816648588e-06	0.000259303185263424
12.4	5.56361049276896e-05	6.58783569296721e-06	0.000256921207485809
12.41	5.51245181880477e-05	6.52345840289015e-06	0.000254560947147348
12.42	5.46176013333851e-05	6.45971009169332e-06	0.000252222208022031
12.43	5.41153121085598e-05	6.39658461540918e-06	0.000249904795637302
12.44	5.36176086366908e-05	6.33407589007237e-06	0.000247608517258611
12.45	5.31244494158163e-05	6.2721778911339e-06	0.000245333181874093
12.46	5.26357933155823e-05	6.21088465288099e-06	0.000243078600179379
12.47	5.21515995739594e-05	6.15019026786264e-06	0.000240844584562547
12.48	5.16718277939874e-05	6.0900888863207e-06	0.000238630949089194
12.49	5.11964379405495e-05	6.03057471562665e-06	0.000236437509487641
12.5	5.07253903371738e-05	5.9716420197237e-06	0.000234264083134267
12.51	5.02586456628622e-05	5.9132851185745e-06	0.000232110489038969
12.52	4.97961649489479e-05	5.85549838761412e-06	0.000229976547830749
12.53	4.93379095759792e-05	5.79827625720845e-06	0.000227862081743423
12.54	4.88838412706314e-05	5.74161321211782e-06	0.00022576691460146
12.55	4.84339221026442e-05	5.68550379096593e-06	0.000223690871805936
12.56	4.79881144817874e-05	5.6299425857139e-06	0.000221633780320618
12.57	4.75463811548516e-05	5.57492424113945e-06	0.00021959546865816
12.58	4.71086852026657e-05	5.52044345432127e-06	0.000217575766866428
12.59	4.66749900371405e-05	5.46649497412828e-06	0.000215574506514936
12.6	4.62452593983377e-05	5.41307360071395e-06	0.000213591520681404
12.61	4.58194573515646e-05	5.36017418501557e-06	0.000211626643938433
12.62	4.5397548284494e-05	5.3077916282584e-06	0.000209679712340293
12.63	4.49794969043092e-05	5.25592088146459e-06	0.000207750563409825
12.64	4.4565268234874e-05	5.204556944967e-06	0.000205839036125464
12.65	4.41548276139274e-05	5.15369486792771e-06	0.000203944970908366
12.66	4.37481406903021e-05	5.10332974786121e-06	0.000202068209609652
12.67	4.33451734211685e-05	5.05345673016231e-06	0.000200208595497763
12.68	4.29458920693014e-05	5.00407100763859e-06	0.00019836597324592
12.69	4.25502632003715e-05	4.95516782004746e-06	0.000196540188919699
12.7	4.21582536802601e-05	4.90674245363771e-06	0.000194731089964713
12.71	4.17698306723968e-05	4.85879024069557e-06	0.000192938525194397
12.72	4.13849616351218e-05	4.81130655909516e-06	0.000191162344777904
12.73	4.10036143190694e-05	4.76428683185337e-06	0.000189402400228104
12.74	4.06257567645761e-05	4.71772652668904e-06	0.00018765854438969
12.75	4.02513572991097e-05	4.6716211555865e-06	0.00018593063142738
12.76	3.98803845347223e-05	4.62596627436329e-06	0.000184218516814236
12.77	3.95128073655244e-05	4.58075748224222e-06	0.000182522057320069
12.78	3.91485949651821e-05	4.53599042142745e-06	0.000180841110999954
12.79	3.87877167844348e-05	4.49166077668487e-06	0.000179175537182846
12.8	3.84301425486362e-05	4.44776427492646e-06	0.000177525196460288
12.81	3.80758422553156e-05	4.40429668479877e-06	0.000175889950675226
12.82	3.77247861717608e-05	4.36125381627537e-06	0.000174269662910916
12.83	3.73769448326226e-05	4.31863152025335e-06	0.000172664197479928
12.84	3.70322890375396e-05	4.27642568815365e-06	0.000171073419913249
12.85	3.66907898487842e-05	4.23463225152541e-06	0.000169497196949477
12.86	3.63524185889289e-05	4.19324718165413e-06	0.000167935396524113
12.87	3.60171468385334e-05	4.15226648917359e-06	0.000166387887758947
12.88	3.56849464338514e-05	4.11168622368171e-06	0.000164854540951529
12.89	3.5355789464558e-05	4.07150247336e-06	0.000163335227564742
12.9	3.50296482714968e-05	4.03171136459684e-06	0.000161829820216461
12.91	3.47064954444466e-05	3.99230906161437e-06	0.000160338192669303
12.92	3.43863038199077e-05	3.95329176609908e-06	0.000158860219820462
12.93	3.40690464789075e-05	3.91465571683594e-06	0.000157395777691643
12.94	3.37546967448261e-05	3.87639718934616e-06	0.000155944743419078
12.95	3.34432281812393e-05	3.83851249552844e-06	0.000154506995243623
12.96	3.31346145897826e-05	3.80099798330377e-06	0.000153082412500957
12.97	3.28288300080319e-05	3.76385003626365e-06	0.000151670875611849
12.98	3.25258487074043e-05	3.7270650733218e-06	0.000150272266072526
12.99	3.22256451910763e-05	3.6906395483692e-06	0.000148886466445113
13	3.19281941919212e-05	3.65456994993254e-06	0.000147513360348165
13.01	3.16334706704634e-05	3.61885280083604e-06	0.000146152832447277
13.02	3.13414498128518e-05	3.58348465786647e-06	0.000144804768445777
13.03	3.10521070288503e-05	3.54846211144155e-06	0.000143469055075503
13.04	3.07654179498459e-05	3.51378178528153e-06	0.000142145580087659
13.05	3.04813584268751e-05	3.47944033608395e-06	0.000140834232243747
13.06	3.01999045286661e-05	3.44543445320168e-06	0.000139534901306588
13.07	2.99210325397001e-05	3.41176085832394e-06	0.000138247478031412
13.08	2.96447189582878e-05	3.37841630516062e-06	0.000136971854157032
13.09	2.93709404946642e-05	3.34539757912954e-06	0.000135707922397093
13.1	2.9099674069099e-05	3.3127014970468e-06	0.000134455576431399
13.11	2.88308968100249e-05	3.28032490682022e-06	0.000133214710897311
13.12	2.85645860521807e-05	3.24826468714568e-06	0.00013198522138123
13.13	2.83007193347724e-05	3.21651774720646e-06	0.000130767004410147
13.14	2.80392743996491e-05	3.18508102637554e-06	0.000129559957443267
13.15	2.77802291894959e-05	3.15395149392078e-06	0.000128363978863713
13.16	2.75235618460423e-05	3.12312614871299e-06	0.000127178967970296
13.17	2.72692507082858e-05	3.0926020189368e-06	0.000126004824969359
13.18	2.70172743107325e-05	3.06237616180448e-06	0.000124841450966696
13.19	2.67676113816518e-05	3.0324456632724e-06	0.000123688747959535
13.2	2.65202408413471e-05	3.00280763776036e-06	0.000122546618828602
13.21	2.62751418004417e-05	2.97345922787361e-06	0.000121414967330243
13.22	2.60322935581799e-05	2.94439760412764e-06	0.00012029369808862
13.23	2.57916756007422e-05	2.91561996467559e-06	0.000119182716587981
13.24	2.55532675995771e-05	2.88712353503835e-06	0.00011808192916499
13.25	2.53170494097452e-05	2.85890556783732e-06	0.000116991243001124
13.26	2.50830010682804e-05	2.83096334252974e-06	0.000115910566115147
13.27	2.48511027925632e-05	2.80329416514663e-06	0.000114839807355639
13.28	2.46213349787105e-05	2.77589536803326e-06	0.000113778876393593
13.29	2.43936781999774e-05	2.7487643095922e-06	0.000112727683715085
13.3	2.41681132051752e-05	2.72189837402883e-06	0.000111686140613997
13.31	2.39446209171018e-05	2.69529497109937e-06	0.000110654159184812
13.32	2.37231824309867e-05	2.66895153586135e-06	0.00010963165231547
13.33	2.35037790129491e-05	2.64286552842652e-06	0.000108618533680283
13.34	2.32863920984707e-05	2.61703443371619e-06	0.000107614717732924
13.35	2.30710032908806e-05	2.59145576121892e-06	0.000106620119699459
13.36	2.28575943598545e-05	2.56612704475061e-06	0.000105634655571462
13.37	2.26461472399269e-05	2.54104584221695e-06	0.000104658242099171
13.38	2.24366440290162e-05	2.51620973537812e-06	0.000103690796784718
13.39	2.22290669869632e-05	2.49161632961584e-06	0.000102732237875409
13.4	2.20233985340822e-05	2.46726325370269e-06	0.000101782484357074
13.41	2.1819621249725e-05	2.4431481595737e-06	0.000100841455947463
13.42	2.16177178708576e-05	2.41926872210009e-06	9.99090730897106e-05
13.43	2.14176712906493e-05	2.39562263886533e-06	9.89852569458526e-05
13.44	2.12194645570746e-05	2.37220762994329e-06	9.80699293904003e-05
13.45	2.10230808715272e-05	2.34902143767862e-06	9.7163013003974e-05
13.46	2.08285035874462e-05	2.32606182646926e-06	9.62644310669896e-05
13.47	2.06357162089543e-05	2.30332658255103e-06	9.53741075534029e-05
13.48	2.0444702389509e-05	2.2808135137844e-06	9.4491967124508e-05
13.49	2.02554459305641e-05	2.25852044944327e-06	9.36179351227911e-05
13.5	2.00679307802446e-05	2.23644524000587e-06	9.27519375658378e-05
13.51	1.9882141032032e-05	2.21458575694765e-06	9.18939011402947e-05
13.52	1.96980609234625e-05	2.19293989253622e-06	9.10437531958843e-05
13.53	1.95156748348357e-05	2.17150555962831e-06	9.02014217394723e-05
13.54	1.9334967287935e-05	2.15028069146868e-06	8.93668354291874e-05
13.55	1.91559229447595e-05	2.12926324149097e-06	8.85399235685932e-05
13.56	1.89785266062674e-05	2.1084511831206e-06	8.77206161009117e-05
13.57	1.88027632111295e-05	2.08784250957948e-06	8.6908843603297e-05
13.58	1.86286178344946e-05	2.06743523369265e-06	8.61045372811606e-05
13.59	1.8456075686766e-05	2.04722738769688e-06	8.53076289625464e-05
13.6	1.82851221123879e-05	2.02721702305107e-06	8.45180510925549e-05
13.61	1.81157425886432e-05	2.00740221024848e-06	8.37357367278177e-05
13.62	1.7947922724462e-05	1.9877810386309e-06	8.29606195310196e-05
13.63	1.77816482592405e-05	1.9683516162045e-06	8.21926337654705e-05
13.64	1.76169050616701e-05	1.94911206945761e-06	8.14317142897238e-05
13.65	1.7453679128577e-05	1.93006054318015e-06	8.06777965522438e-05
13.66	1.72919565837728e-05	1.91119520028495e-06	7.99308165861192e-05
13.67	1.71317236769139e-05	1.89251422163068e-06	7.91907110038238e-05
13.68	1.69729667823726e-05	1.87401580584666e-06	7.84574169920237e-05
13.69	1.68156723981165e-05	1.85569816915924e-06	7.77308723064298e-05
13.7	1.66598271445994e-05	1.83755954521997e-06	7.70110152666968e-05
13.71	1.65054177636612e-05	1.8195981849354e-06	7.62977847513663e-05
13.72	1.63524311174374e-05	1.80181235629856e-06	7.55911201928552e-05
13.73	1.62008541872792e-05	1.7842003442221e-06	7.48909615724891e-05
13.74	1.60506740726819e-05	1.76676045037299e-06	7.41972494155781e-05
13.75	1.59018779902238e-05	1.74949099300896e-06	7.35099247865375e-05
13.76	1.57544532725143e-05	1.73239030681639e-06	7.28289292840514e-05
13.77	1.5608387367151e-05	1.71545674274991e-06	7.21542050362787e-05
13.78	1.54636678356862e-05	1.69868866787348e-06	7.14856946961024e-05
13.79	1.53202823526031e-05	1.68208446520308e-06	7.08233414364199e-05
13.8	1.51782187043001e-05	1.66564253355087e-06	7.01670889454761e-05
13.81	1.5037464788085e-05	1.64936128737095e-06	6.95168814222371e-05
13.82	1.48980086111777e-05	1.63323915660656e-06	6.88726635718053e-05
13.83	1.47598382897218e-05	1.61727458653884e-06	6.8234380600875e-05
13.84	1.4622942047805e-05	1.60146603763696e-06	6.76019782132285e-05
13.85	1.44873082164884e-05	1.58581198540984e-06	6.69754026052714e-05
13.86	1.43529252328441e-05	1.57031092025923e-06	6.63546004616087e-05
13.87	1.42197816390016e-05	1.55496134733427e-06	6.57395189506592e-05
13.88	1.40878660812026e-05	1.53976178638741e-06	6.51301057203089e-05
13.89	1.39571673088638e-05	1.52471077163185e-06	6.45263088936035e-05
13.9	1.38276741736491e-05	1.50980685160023e-06	6.39280770644787e-05
13.91	1.36993756285488e-05	1.49504858900482e-06	6.33353592935282e-05
13.92	1.35722607269678e-05	1.48043456059899e-06	6.27481051038097e-05
13.93	1.34463186218217e-05	1.4659633570401e-06	6.21662644766883e-05
13.94	1.33215385646407e-05	1.4516335827537e-06	6.15897878477158e-05
13.95	1.31979099046818e-05	1.43744385579901e-06	6.10186261025476e-05
13.96	1.30754220880489e-05	1.42339280773582e-06	6.04527305728958e-05
13.97	1.29540646568202e-05	1.40947908349256e-06	5.98920530325173e-05
13.98	1.28338272481844e-05	1.39570134123581e-06	5.93365456932389e-05
13.99	1.27146995935834e-05	1.3820582522409e-06	5.87861612010165e-05
14	1.25966715178632e-05	1.36854850076397e-06	5.82408526320302e-05
14.01	1.24797329384329e-05	1.3551707839151e-06	5.77005734888133e-05
14.02	1.23638738644301e-05	1.34192381153284e-06	5.71652776964166e-05
14.03	1.22490843958943e-05	1.3288063060598e-06	5.66349195986061e-05
14.04	1.2135354722948e-05	1.31581700241964e-06	5.61094539540946e-05
14.05	1.20226751249843e-05	1.30295464789507e-06	5.55888359328073e-05
14.06	1.19110359698627e-05	1.29021800200721e-06	5.50730211121801e-05
14.07	1.18004277131108e-05	1.277605836396e-06	5.4561965473491e-05
14.08	1.16908408971345e-05	1.26511693470185e-06	5.40556253982238e-05
14.09	1.15822661504341e-05	1.25275009244845e-06	5.35539576644652e-05
14.1	1.14746941868284e-05	1.24050411692664e-06	5.30569194433323e-05
14.11	1.13681158046847e-05	1.22837782707955e-06	5.25644682954338e-05
14.12	1.12625218861563e-05	1.21637005338872e-06	5.20765621673607e-05
14.13	1.11579033964267e-05	1.20447963776144e-06	5.15931593882103e-05
14.14	1.10542513829607e-05	1.19270543341913e-06	5.11142186661392e-05
14.15	1.09515569747615e-05	1.18104630478683e-06	5.06396990849485e-05
14.16	1.08498113816353e-05	1.16950112738379e-06	5.01695601006983e-05
14.17	1.07490058934619e-05	1.15806878771506e-06	4.97037615383533e-05
14.18	1.06491318794719e-05	1.14674818316423e-06	4.92422635884576e-05
14.19	1.05501807875307e-05	1.13553822188716e-06	4.87850268038395e-05
14.2	1.04521441434283e-05	1.12443782270673e-06	4.83320120963452e-05
14.21	1.03550135501758e-05	1.11344591500869e-06	4.78831807336021e-05
14.22	1.02587806873085e-05	1.10256143863847e-06	4.74384943358111e-05
14.23	1.01634373101942e-05	1.091783343799e-06	4.69979148725663e-05
14.24	1.00689752493489e-05	1.08111059094956e-06	4.65614046597051e-05
14.25	9.97538640975789e-06	1.07054215070558e-06	4.6128926356184e-05
14.26	9.88266277020283e-06	1.06007700373944e-06	4.57004429609841e-05
14.27	9.79079638259535e-06	1.04971414068225e-06	4.52759178100435e-05
14.28	9.69977937131617e-06	1.03945256202658e-06	4.48553145732169e-05
14.29	9.60960393256033e-06	1.02929127803009e-06	4.44385972512627e-05
14.3	9.5202623336882e-06	1.0192293086202e-06	4.40257301728566e-05
14.31	9.43174691258232e-06	1.00926568329959e-06	4.36166779916323e-05
14.32	9.34405007700995e-06	9.99399441052727e-07	4.32114056832481e-05
14.33	9.25716430399139e-06	9.89629630253178e-07	4.28098785424802e-05
14.34	9.17108213917385e-06	9.79955308571951e-07	4.24120621803413e-05
14.35	9.08579619621102e-06	9.70375542886653e-07	4.20179225212257e-05
14.36	9.00129915614812e-06	9.60889409191568e-07	4.16274258000791e-05
14.37	8.91758376681248e-06	9.51495992508604e-07	4.12405385595945e-05
14.38	8.83464284220954e-06	9.42194386799106e-07	4.08572276474322e-05
14.39	8.7524692619243e-06	9.32983694876543e-07	4.04774602134658e-05
14.4	8.6710559705281e-06	9.23863028320032e-07	4.01012037070513e-05
14.41	8.59039597699071e-06	9.1483150738872e-07	3.9728425874322e-05
14.42	8.51048235409765e-06	9.05888260936991e-07	3.93590947555069e-05
14.43	8.43130823787282e-06	8.97032426330512e-07	3.89931786822729e-05
14.44	8.35286682700618e-06	8.88263149363089e-07	3.86306462750915e-05
14.45	8.27515138228663e-06	8.79579584174339e-07	3.8271466440628e-05
14.46	8.19815522603997e-06	8.70980893168172e-07	3.7915608369155e-05
14.47	8.12187174157181e-06	8.62466246932056e-07	3.75630415319883e-05
14.48	8.04629437261561e-06	8.54034824157082e-07	3.72137356789463e-05
14.49	7.97141662278552e-06	8.45685811558805e-07	3.68676608358318e-05
14.5	7.89723205503422e-06	8.3741840379886e-07	3.65247873019361e-05
14.51	7.82373429111557e-06	8.29231803407338e-07	3.61850856475661e-05
14.52	7.7509170110521e-06	8.21125220705927e-07	3.58485267115929e-05
14.53	7.67877395260724e-06	8.13097873731803e-07	3.55150815990226e-05
14.54	7.60729891076232e-06	8.05148988162257e-07	3.51847216785888e-05
14.55	7.53648573719822e-06	7.97277797240067e-07	3.48574185803666e-05
14.56	7.46632833978171e-06	7.89483541699594e-07	3.45331441934082e-05
14.57	7.39682068205636e-06	7.817654696936e-07	3.4211870663399e-05
14.58	7.32795678273799e-06	7.74122836720785e-07	3.38935703903357e-05
14.59	7.25973071521475e-06	7.66554905554022e-07	3.35782160262243e-05
14.6	7.19213660705156e-06	7.59060946169306e-07	3.32657804727989e-05
14.61	7.12516863949906e-06	7.51640235675386e-07	3.29562368792617e-05
14.62	7.05882104700695e-06	7.44292058244087e-07	3.26495586400417e-05
14.63	6.99308811674172e-06	7.37015705041319e-07	3.23457193925753e-05
14.64	6.92796418810869e-06	7.29810474158751e-07	3.20446930151052e-05
14.65	6.86344365227829e-06	7.22675670546155e-07	3.17464536245001e-05
14.66	6.79952095171669e-06	7.15610605944415e-07	3.14509755740934e-05
14.67	6.73619057972057e-06	7.08614598819184e-07	3.11582334515412e-05
14.68	6.67344707995609e-06	7.01686974295194e-07	3.08682020767001e-05
14.69	6.61128504600199e-06	6.94827064091204e-07	3.05808564995233e-05
14.7	6.54969912089681e-06	6.88034206455586e-07	3.02961719979763e-05
14.71	6.48868399669017e-06	6.81307746102536e-07	3.00141240759701e-05
14.72	6.42823441399806e-06	6.74647034148916e-07	2.97346884613145e-05
14.73	6.36834516156215e-06	6.68051428051704e-07	2.94578411036887e-05
14.74	6.30901107581304e-06	6.61520291546059e-07	2.91835581726302e-05
14.75	6.25022704043745e-06	6.55052994583991e-07	2.8911816055542e-05
14.76	6.19198798594931e-06	6.48648913273629e-07	2.86425913557178e-05
14.77	6.13428888926465e-06	6.42307429819085e-07	2.83758608903843e-05
14.78	6.07712477328035e-06	6.36027932460901e-07	2.81116016887617e-05
14.79	6.02049070645672e-06	6.2980981541708e-07	2.78497909901416e-05
14.8	5.96438180240372e-06	6.2365247882469e-07	2.75904062419815e-05
14.81	5.90879321947102e-06	6.17555328682048e-07	2.7333425098017e-05
14.82	5.85372016034164e-06	6.11517776791454e-07	2.70788254163908e-05
14.83	5.79915787162935e-06	6.05539240702497e-07	2.68265852577988e-05
14.84	5.74510164347959e-06	5.99619143655906e-07	2.65766828836517e-05
14.85	5.69154680917405e-06	5.93756914527957e-07	2.63290967542547e-05
14.86	5.63848874473876e-06	5.87951987775416e-07	2.60838055270027e-05
14.87	5.58592286855577e-06	5.82203803381023e-07	2.58407880545914e-05
14.88	5.53384464097821e-06	5.7651180679951e-07	2.56000233832452e-05
14.89	5.48224956394898e-06	5.70875448904144e-07	2.53614907509605e-05
14.9	5.43113318062267e-06	5.65294185933791e-07	2.51251695857651e-05
14.91	5.38049107499109e-06	5.59767479440499e-07	2.48910395039931e-05
14.92	5.330318871512e-06	5.54294796237596e-07	2.46590803085754e-05
14.93	5.28061223474129e-06	5.48875608348287e-07	2.44292719873451e-05
14.94	5.23136686896839e-06	5.43509392954759e-07	2.42015947113593e-05
14.95	5.18257851785506e-06	5.38195632347782e-07	2.39760288332341e-05
14.96	5.13424296407736e-06	5.32933813876805e-07	2.3752554885497e-05
14.97	5.08635602897085e-06	5.2772342990053e-07	2.35311535789515e-05
14.98	5.03891357217899e-06	5.2256397773798e-07	2.33118058010586e-05
14.99	4.99191149130476e-06	5.17454959620037e-07	2.30944926143316e-05
15	4.94534572156534e-06	5.12395882641461e-07	2.2879195254746e-05
15.01	4.89921223544993e-06	5.07386258713366e-07	2.26658951301627e-05
15.02	4.85350704238069e-06	5.02425604516175e-07	2.24545738187671e-05
15.03	4.80822618837669e-06	4.9751344145302e-07	2.22452130675204e-05
15.04	4.76336575572089e-06	4.92649295603608e-07	2.20377947906261e-05
15.05	4.71892186263015e-06	4.87832697678532e-07	2.18323010680099e-05
15.06	4.67489066292821e-06	4.83063182974029e-07	2.16287141438129e-05
15.07	4.63126834572157e-06	4.78340291327184e-07	2.14270164248992e-05
15.08	4.58805113507838e-06	4.73663567071562e-07	2.12271904793761e-05
15.09	4.54523528971014e-06	4.69032558993287e-07	2.10292190351284e-05
15.1	4.50281710265632e-06	4.64446820287535e-07	2.08330849783649e-05
15.11	4.46079290097181e-06	4.59905908515467e-07	2.06387713521791e-05
15.12	4.4191590454172e-06	4.55409385561568e-07	2.04462613551223e-05
15.13	4.37791193015182e-06	4.50956817591416e-07	2.02555383397891e-05
15.14	4.33704798242959e-06	4.46547775009853e-07	2.00665858114168e-05
15.15	4.29656366229761e-06	4.42181832419569e-07	1.98793874264965e-05
15.16	4.25645546229744e-06	4.37858568580095e-07	1.96939269913966e-05
15.17	4.21671990716909e-06	4.33577566367187e-07	1.95101884609999e-05
15.18	4.1773535535577e-06	4.29338412732613e-07	1.93281559373514e-05
15.19	4.13835298972287e-06	4.25140698664332e-07	1.91478136683194e-05
15.2	4.09971483525054e-06	4.20984019147063e-07	1.89691460462683e-05
15.21	4.06143574076759e-06	4.16867973123234e-07	1.87921376067436e-05
15.22	4.02351238765893e-06	4.12792163454319e-07	1.86167730271679e-05
15.23	3.98594148778716e-06	4.08756196882549e-07	1.84430371255502e-05
15.24	3.94871978321479e-06	4.04759683992995e-07	1.82709148592052e-05
15.25	3.91184404592895e-06	4.00802239176029e-07	1.81003913234853e-05
15.26	3.8753110775686e-06	3.96883480590143e-07	1.79314517505235e-05
15.27	3.83911770915414e-06	3.93003030125135e-07	1.77640815079879e-05
15.28	3.80326080081958e-06	3.89160513365656e-07	1.75982660978471e-05
15.29	3.76773724154704e-06	3.85355559555111e-07	1.74339911551471e-05
15.3	3.73254394890367e-06	3.81587801559914e-07	1.72712424467993e-05
15.31	3.69767786878094e-06	3.77856875834088e-07	1.71100058703789e-05
15.32	3.66313597513635e-06	3.74162422384218e-07	1.69502674529345e-05
15.33	3.62891526973735e-06	3.70504084734741e-07	1.67920133498086e-05
15.34	3.59501278190773e-06	3.66881509893576e-07	1.66352298434686e-05
15.35	3.56142556827615e-06	3.6329434831809e-07	1.64799033423483e-05
15.36	3.52815071252706e-06	3.59742253881398e-07	1.63260203796995e-05
15.37	3.49518532515382e-06	3.56224883838989e-07	1.61735676124551e-05
15.38	3.46252654321405e-06	3.52741898795682e-07	1.6022531820101e-05
15.39	3.4301715300872e-06	3.492929626729e-07	1.58728999035595e-05
15.4	3.39811747523435e-06	3.45877742676269e-07	1.57246588840819e-05
15.41	3.36636159396012e-06	3.42495909263529e-07	1.55777959021514e-05
15.42	3.33490112717675e-06	3.3914713611276e-07	1.54322982163959e-05
15.43	3.30373334117039e-06	3.35831100090921e-07	1.52881532025111e-05
15.44	3.27285552736936e-06	3.32547481222689e-07	1.51453483521921e-05
15.45	3.24226500211468e-06	3.29295962659613e-07	1.50038712720762e-05
15.46	3.2119591064325e-06	3.26076230649561e-07	1.4863709682694e-05
15.47	3.18193520580875e-06	3.22887974506467e-07	1.47248514174306e-05
15.48	3.15219068996572e-06	3.19730886580377e-07	1.45872844214963e-05
15.49	3.12272297264071e-06	3.16604662227781e-07	1.44509967509059e-05
15.5	3.09352949136666e-06	3.13508999782245e-07	1.43159765714683e-05
15.51	3.06460770725482e-06	3.1044360052532e-07	1.41822121577842e-05
15.52	3.03595510477931e-06	3.07408168657738e-07	1.40496918922532e-05
15.53	3.00756919156369e-06	3.04402411270893e-07	1.39184042640905e-05
15.54	2.97944749816944e-06	3.01426038318598e-07	1.37883378683518e-05
15.55	2.95158757788636e-06	2.98478762589115e-07	1.36594814049667e-05
15.56	2.92398700652487e-06	2.95560299677466e-07	1.35318236777822e-05
15.57	2.8966433822102e-06	2.92670367958002e-07	1.34053535936132e-05
15.58	2.86955432517842e-06	2.89808688557257e-07	1.32800601613031e-05
15.59	2.84271747757433e-06	2.86974985327049e-07	1.31559324907917e-05
15.6	2.81613050325122e-06	2.84168984817859e-07	1.30329597921921e-05
15.61	2.78979108757237e-06	2.81390416252458e-07	1.29111313748762e-05
15.62	2.76369693721442e-06	2.78639011499803e-07	1.27904366465679e-05
15.63	2.7378457799725e-06	2.75914505049175e-07	1.26708651124447e-05
15.64	2.71223536456706e-06	2.73216633984586e-07	1.25524063742481e-05
15.65	2.68686346045259e-06	2.70545137959417e-07	1.24350501294005e-05
15.66	2.66172785762796e-06	2.6789975917132e-07	1.23187861701321e-05
15.67	2.6368263664485e-06	2.65280242337356e-07	1.22036043826138e-05
15.68	2.61215681743982e-06	2.62686334669382e-07	1.20894947460996e-05
15.69	2.58771706111332e-06	2.60117785849669e-07	1.19764473320755e-05
15.7	2.56350496778331e-06	2.5757434800677e-07	1.18644523034166e-05
15.71	2.53951842738586e-06	2.55055775691613e-07	1.17534999135522e-05
15.72	2.51575534929926e-06	2.52561825853838e-07	1.16435805056379e-05
15.73	2.49221366216611e-06	2.50092257818355e-07	1.15346845117355e-05
15.74	2.46889131371703e-06	2.47646833262136e-07	1.1426802452e-05
15.75	2.44578627059598e-06	2.45225316191238e-07	1.13199249338747e-05
15.76	2.42289651818716e-06	2.42827472918038e-07	1.12140426512927e-05
15.77	2.40022006044345e-06	2.40453072038708e-07	1.11091463838862e-05
15.78	2.37775491971644e-06	2.38101884410889e-07	1.1005226996203e-05
15.79	2.35549913658804e-06	2.35773683131605e-07	1.09022754369296e-05
15.8	2.3334507697035e-06	2.33468243515375e-07	1.08002827381219e-05
15.81	2.31160789560611e-06	2.31185343072547e-07	1.06992400144427e-05
15.82	2.28996860857322e-06	2.28924761487847e-07	1.05991384624059e-05
15.83	2.26853102045394e-06	2.26686280599127e-07	1.04999693596278e-05
15.84	2.24729326050813e-06	2.24469684376332e-07	1.04017240640853e-05
15.85	2.22625347524699e-06	2.22274758900662e-07	1.03043940133804e-05
15.86	2.20540982827506e-06	2.20101292343947e-07	1.02079707240116e-05
15.87	2.18476050013359e-06	2.1794907494822e-07	1.01124457906521e-05
15.88	2.16430368814542e-06	2.15817899005483e-07	1.00178108854346e-05
15.89	2.14403760626125e-06	2.13707558837683e-07	9.92405775724172e-06
15.9	2.12396048490727e-06	2.11617850776872e-07	9.83117823100419e-06
15.91	2.10407057083419e-06	2.0954857314557e-07	9.73916420700439e-06
15.92	2.08436612696769e-06	2.07499526237313e-07	9.64800766018665e-06
15.93	2.06484543226015e-06	2.05470512297396e-07	9.55770063947372e-06
15.94	2.04550678154378e-06	2.03461335503799e-07	9.46823526708947e-06
15.95	2.02634848538511e-06	2.01471801948305e-07	9.37960373788767e-06
15.96	2.00736886994069e-06	1.99501719617798e-07	9.29179831868701e-06
15.97	1.98856627681425e-06	1.97550898375747e-07	9.20481134761197e-06
15.98	1.96993906291507e-06	1.95619149943866e-07	9.11863523343986e-06
15.99	1.95148560031761e-06	1.93706287883963e-07	9.03326245495363e-06
16	1.93320427612254e-06	1.91812127579951e-07	8.94868556030073e-06
16.01	1.9150934923189e-06	1.89936486220052e-07	8.86489716635763e-06
16.02	1.89715166564758e-06	1.88079182779161e-07	8.78188995810019e-06
16.03	1.87937722746607e-06	1.86240038001388e-07	8.69965668797981e-06
16.04	1.86176862361434e-06	1.84418874382774e-07	8.61819017530512e-06
16.05	1.84432431428207e-06	1.82615516154168e-07	8.53748330562943e-06
16.06	1.82704277387697e-06	1.80829789264278e-07	8.45752903014361e-06
16.07	1.8099224908944e-06	1.79061521362884e-07	8.37832036507459e-06
16.08	1.79296196778808e-06	1.77310541784214e-07	8.29985039108931e-06
16.09	1.77615972084206e-06	1.75576681530489e-07	8.22211225270404e-06
16.1	1.7595142800438e-06	1.73859773255619e-07	8.14509915769915e-06
16.11	1.74302418895845e-06	1.72159651249069e-07	8.06880437653912e-06
16.12	1.72668800460422e-06	1.70476151419872e-07	7.99322124179789e-06
16.13	1.71050429732894e-06	1.68809111280804e-07	7.91834314758938e-06
16.14	1.6944716506877e-06	1.67158369932716e-07	7.84416354900329e-06
16.15	1.67858866132165e-06	1.65523768049014e-07	7.77067596154586e-06
16.16	1.66285393883786e-06	1.63905147860291e-07	7.69787396058592e-06
16.17	1.6472661056903e-06	1.62302353139112e-07	7.62575118080582e-06
16.18	1.63182379706188e-06	1.60715229184949e-07	7.55430131565746e-06
16.19	1.61652566074762e-06	1.59143622809255e-07	7.48351811682319e-06
16.2	1.6013703570388e-06	1.57587382320693e-07	7.41339539368167e-06
16.21	1.58635655860825e-06	1.56046357510507e-07	7.3439270127786e-06
16.22	1.57148295039663e-06	1.54520399638028e-07	7.27510689730222e-06
16.23	1.55674822949977e-06	1.53009361416337e-07	7.20692902656361e-06
16.24	1.54215110505701e-06	1.51513096998053e-07	7.13938743548174e-06
16.25	1.52769029814062e-06	1.50031461961267e-07	7.07247621407315e-06
16.26	1.51336454164614e-06	1.48564313295614e-07	7.00618950694637e-06
16.27	1.49917258018381e-06	1.4711150938848e-07	6.94052151280087e-06
16.28	1.48511316997091e-06	1.45672910011341e-07	6.87546648393059e-06
16.29	1.47118507872515e-06	1.44248376306239e-07	6.81101872573197e-06
16.3	1.45738708555896e-06	1.4283777077239e-07	6.74717259621654e-06
16.31	1.44371798087483e-06	1.41440957252921e-07	6.68392250552788e-06
16.32	1.43017656626153e-06	1.40057800921734e-07	6.62126291546298e-06
16.33	1.41676165439132e-06	1.38688168270508e-07	6.55918833899798e-06
16.34	1.40347206891806e-06	1.37331927095818e-07	6.49769333981827e-06
16.35	1.39030664437631e-06	1.35988946486384e-07	6.43677253185277e-06
16.36	1.37726422608128e-06	1.34659096810441e-07	6.37642057881261e-06
16.37	1.36434367002974e-06	1.33342249703243e-07	6.31663219373382e-06
16.38	1.35154384280182e-06	1.32038278054674e-07	6.25740213852436e-06
16.39	1.33886362146371e-06	1.30747055996992e-07	6.19872522351518e-06
16.4	1.32630189347125e-06	1.29468458892688e-07	6.1405963070154e-06
16.41	1.31385755657437e-06	1.28202363322461e-07	6.08301029487159e-06
16.42	1.30152951872245e-06	1.26948647073317e-07	6.02596214003097e-06
16.43	1.28931669797051e-06	1.25707189126779e-07	5.96944684210869e-06
16.44	1.2772180223863e-06	1.24477869647214e-07	5.91345944695901e-06
16.45	1.26523242995813e-06	1.23260569970275e-07	5.85799504625038e-06
16.46	1.2533588685037e-06	1.22055172591453e-07	5.80304877704442e-06
16.47	1.24159629557964e-06	1.20861561154745e-07	5.74861582137875e-06
16.48	1.22994367839191e-06	1.1967962044143e-07	5.69469140585361e-06
16.49	1.21839999370706e-06	1.18509236358952e-07	5.64127080122221e-06
16.5	1.2069642277642e-06	1.1735029592992e-07	5.5883493219849e-06
16.51	1.19563537618792e-06	1.16202687281205e-07	5.53592232598699e-06
16.52	1.18441244390186e-06	1.15066299633155e-07	5.48398521402027e-06
16.53	1.17329444504318e-06	1.13941023288901e-07	5.43253342942809e-06
16.54	1.16228040287773e-06	1.12826749623784e-07	5.38156245771419e-06
16.55	1.15136934971605e-06	1.1172337107487e-07	5.33106782615492e-06
16.56	1.1405603268301e-06	1.1063078113058e-07	5.28104510341518e-06
16.57	1.12985238437083e-06	1.0954887432041e-07	5.2314898991677e-06
16.58	1.11924458128633e-06	1.08477546204762e-07	5.18239786371595e-06
16.59	1.10873598524098e-06	1.07416693364869e-07	5.13376468762039e-06
16.6	1.09832567253506e-06	1.06366213392815e-07	5.08558610132811e-06
16.61	1.08801272802536e-06	1.05326004881659e-07	5.03785787480601e-06
16.62	1.07779624504631e-06	1.04295967415656e-07	4.99057581717712e-06
16.63	1.06767532533193e-06	1.03276001560564e-07	4.94373577636039e-06
16.64	1.0576490789385e-06	1.02266008854057e-07	4.89733363871375e-06
16.65	1.04771662416788e-06	1.01265891796226e-07	4.85136532868036e-06
16.66	1.0378770874916e-06	1.00275553840171e-07	4.80582680843819e-06
16.67	1.02812960347557e-06	9.92948993826929e-08	4.7607140775527e-06
16.68	1.01847331470554e-06	9.83238337550651e-08	4.71602317263275e-06
16.69	1.00890737171323e-06	9.73622632139049e-08	4.67175016698971e-06
16.7	9.99430932903092e-07	9.64100949321293e-08	4.62789117029953e-06
16.71	9.90043164479802e-07	9.54672369900006e-08	4.58444232826808e-06
16.72	9.80743240376378e-07	9.45335983662586e-08	4.54139982229938e-06
16.73	9.71530342182966e-07	9.36090889293404e-08	4.49875986916702e-06
16.74	9.62403659076283e-07	9.26936194286857e-08	4.45651872068844e-06
16.75	9.53362387749695e-07	9.17871014861264e-08	4.4146726634023e-06
16.76	9.44405732343942e-07	9.08894475873616e-08	4.37321801824875e-06
16.77	9.35532904378498e-07	9.00005710735146e-08	4.33215114025259e-06
16.78	9.26743122683554e-07	8.91203861327732e-08	4.29146841820943e-06
16.79	9.18035613332629e-07	8.82488077921114e-08	4.25116627437459e-06
16.8	9.09409609575794e-07	8.73857519090921e-08	4.21124116415496e-06
16.81	9.00864351773509e-07	8.65311351637498e-08	4.1716895758036e-06
16.82	8.92399087331067e-07	8.56848750505525e-08	4.13250803011718e-06
16.83	8.84013070633636e-07	8.48468898704427e-08	4.09369308013617e-06
16.84	8.75705562981896e-07	8.40170987229552e-08	4.05524131084775e-06
16.85	8.67475832528272e-07	8.3195421498413e-08	4.0171493388915e-06
16.86	8.59323154213736e-07	8.23817788701983e-08	3.97941381226771e-06
16.87	8.51246809705208e-07	8.15760922871004e-08	3.94203141004842e-06
16.88	8.43246087333512e-07	8.07782839657371e-08	3.90499884209108e-06
16.89	8.35320282031911e-07	7.99882768830508e-08	3.86831284875478e-06
16.9	8.27468695275205e-07	7.92059947688779e-08	3.8319702006192e-06
16.91	8.19690635019381e-07	7.84313620985903e-08	3.795967698206e-06
16.92	8.11985415641819e-07	7.76643040858098e-08	3.76030217170285e-06
16.93	8.04352357882052e-07	7.69047466751926e-08	3.72497048068995e-06
16.94	7.96790788783057e-07	7.61526165352852e-08	3.68996951386905e-06
16.95	7.89300041633093e-07	7.54078410514491e-08	3.65529618879499e-06
16.96	7.81879455908072e-07	7.4670348318856e-08	3.6209474516096e-06
16.97	7.74528377214451e-07	7.39400671355499e-08	3.58692027677822e-06
16.98	7.67246157232659e-07	7.32169269955783e-08	3.55321166682839e-06
16.99	7.60032153661029e-07	7.250085808219e-08	3.51981865209118e-06
17	7.52885730160255e-07	7.1791791261099e-08	3.48673829044467e-06
17.01	7.45806256298355e-07	7.10896580738147e-08	3.45396766705997e-06
17.02	7.38793107496139e-07	7.03943907310373e-08	3.4215038941494e-06
17.03	7.3184566497317e-07	6.97059221061175e-08	3.38934411071713e-06
17.04	7.24963315694236e-07	6.90241857285802e-08	3.35748548231196e-06
17.05	7.18145452316296e-07	6.83491157777114e-08	3.32592520078249e-06
17.06	7.11391473135927e-07	6.76806470762081e-08	3.29466048403446e-06
17.07	7.04700782037241e-07	6.70187150838894e-08	3.26368857579032e-06
17.08	6.9807278844029e-07	6.63632558914703e-08	3.23300674535103e-06
17.09	6.91506907249936e-07	6.57142062143955e-08	3.20261228736004e-06
17.1	6.85002558805198e-07	6.50715033867332e-08	3.17250252156938e-06
17.11	6.78559168829055e-07	6.44350853551298e-08	3.142674792608e-06
17.12	6.7217616837872e-07	6.38048906728221e-08	3.11312646975214e-06
17.13	6.65852993796359e-07	6.31808584937092e-08	3.08385494669781e-06
17.14	6.59589086660272e-07	6.25629285664818e-08	3.05485764133543e-06
17.15	6.53383893736519e-07	6.19510412288091e-08	3.02613199552647e-06
17.16	6.47236866930983e-07	6.13451374015822e-08	2.99767547488214e-06
17.17	6.41147463241888e-07	6.07451585832139e-08	2.96948556854417e-06
17.18	6.35115144712735e-07	6.01510468439947e-08	2.9415597889675e-06
17.19	6.29139378385689e-07	5.95627448205028e-08	2.91389567170509e-06
17.2	6.23219636255376e-07	5.89801957100698e-08	2.88649077519457e-06
17.21	6.17355395223115e-07	5.84033432653003e-08	2.85934268054696e-06
17.22	6.11546137051573e-07	5.78321317886442e-08	2.83244899133725e-06
17.23	6.05791348319822e-07	5.72665061270233e-08	2.80580733339695e-06
17.24	6.00090520378826e-07	5.67064116665095e-08	2.77941535460853e-06
17.25	5.94443149307325e-07	5.61517943270554e-08	2.75327072470171e-06
17.26	5.8884873586813e-07	5.56026005572759e-08	2.7273711350517e-06
17.27	5.83306785464815e-07	5.50587773292821e-08	2.7017142984792e-06
17.28	5.77816808098814e-07	5.45202721335635e-08	2.67629794905229e-06
17.29	5.72378318326901e-07	5.39870329739227e-08	2.65111984189017e-06
17.3	5.66990835219077e-07	5.34590083624575e-08	2.62617775296858e-06
17.31	5.61653882316823e-07	5.29361473145932e-08	2.60146947892716e-06
17.32	5.56366987591758e-07	5.24183993441634e-08	2.57699283687846e-06
17.33	5.5112968340466e-07	5.1905714458538e-08	2.55274566421875e-06
17.34	5.45941506464877e-07	5.13980431538002e-08	2.52872581844059e-06
17.35	5.40801997790096e-07	5.08953364099691e-08	2.50493117694707e-06
17.36	5.357107026665e-07	5.03975456862705e-08	2.48135963686781e-06
17.37	5.30667170609275e-07	4.99046229164523e-08	2.45800911487658e-06
17.38	5.25670955323489e-07	4.94165205041475e-08	2.43487754701068e-06
17.39	5.2072161466533e-07	4.89331913182806e-08	2.4119628884919e-06
17.4	5.15818710603695e-07	4.84545886885205e-08	2.3892631135492e-06
17.41	5.10961809182141e-07	4.7980666400777e-08	2.36677621524292e-06
17.42	5.06150480481176e-07	4.75113786927413e-08	2.34450020529075e-06
17.43	5.01384298580907e-07	4.70466802494705e-08	2.32243311389511e-06
17.44	4.96662841524021e-07	4.65865261990148e-08	2.30057298957233e-06
17.45	4.91985691279116e-07	4.6130872108088e-08	2.27891789898319e-06
17.46	4.87352433704363e-07	4.56796739777794e-08	2.25746592676519e-06
17.47	4.82762658511503e-07	4.52328882393085e-08	2.23621517536623e-06
17.48	4.78215959230182e-07	4.47904717498211e-08	2.21516376487992e-06
17.49	4.73711933172601e-07	4.43523817882256e-08	2.19430983288237e-06
17.5	4.69250181398505e-07	4.39185760510711e-08	2.1736515342704e-06
17.51	4.64830308680486e-07	4.34890126484649e-08	2.1531870411014e-06
17.52	4.60451923469607e-07	4.30636501000309e-08	2.13291454243449e-06
17.53	4.56114637861344e-07	4.26424473309062e-08	2.11283224417329e-06
17.54	4.51818067561837e-07	4.22253636677779e-08	2.09293836891e-06
17.55	4.47561831854458e-07	4.18123588349581e-08	2.07323115577105e-06
17.56	4.43345553566685e-07	4.14033929504976e-08	2.05370886026404e-06
17.57	4.39168859037274e-07	4.0998426522337e-08	2.03436975412618e-06
17.58	4.35031378083742e-07	4.05974204444961e-08	2.01521212517409e-06
17.59	4.30932743970146e-07	4.02003359933001e-08	1.99623427715495e-06
17.6	4.26872593375158e-07	3.9807134823643e-08	1.97743452959912e-06
17.61	4.22850566360437e-07	3.94177789652868e-08	1.95881121767397e-06
17.62	4.18866306339284e-07	3.9032230819198e-08	1.94036269203919e-06
17.63	4.14919460045597e-07	3.8650453153919e-08	1.92208731870335e-06
17.64	4.11009677503105e-07	3.82724091019751e-08	1.9039834788818e-06
17.65	4.07136611994886e-07	3.78980621563173e-08	1.88604956885589e-06
17.66	4.03299920033165e-07	3.75273761667985e-08	1.8682839998335e-06
17.67	3.99499261329396e-07	3.71603153366857e-08	1.85068519781077e-06
17.68	3.95734298764611e-07	3.67968442192053e-08	1.83325160343522e-06
17.69	3.92004698360048e-07	3.64369277141222e-08	1.81598167187005e-06
17.7	3.88310129248049e-07	3.6080531064353e-08	1.79887387265971e-06
17.71	3.84650263643225e-07	3.57276198526111e-08	1.7819266895967e-06
17.72	3.81024776813883e-07	3.53781599980864e-08	1.76513862058965e-06
17.73	3.77433347053726e-07	3.50321177531551e-08	1.74850817753252e-06
17.74	3.73875655653804e-07	3.46894597001242e-08	1.73203388617507e-06
17.75	3.70351386874729e-07	3.43501527480055e-08	1.71571428599452e-06
17.76	3.66860227919145e-07	3.40141641293227e-08	1.69954793006836e-06
17.77	3.63401868904448e-07	3.36814613969493e-08	1.68353338494837e-06
17.78	3.59976002835764e-07	3.33520124209767e-08	1.66766923053576e-06
17.79	3.56582325579173e-07	3.30257853856142e-08	1.6519540599575e-06
17.8	3.53220535835176e-07	3.27027487861178e-08	1.63638647944375e-06
17.81	3.49890335112415e-07	3.23828714257507e-08	1.62096510820646e-06
17.82	3.46591427701627e-07	3.20661224127717e-08	1.60568857831905e-06
17.83	3.43323520649843e-07	3.17524711574545e-08	1.5905555345972e-06
17.84	3.40086323734823e-07	3.14418873691355e-08	1.57556463448081e-06
17.85	3.36879549439728e-07	3.11343410532903e-08	1.56071454791693e-06
17.86	3.33702912928025e-07	3.08298025086392e-08	1.54600395724388e-06
17.87	3.30556132018625e-07	3.05282423242806e-08	1.53143155707633e-06
17.88	3.27438927161243e-07	3.02296313768526e-08	1.51699605419155e-06
17.89	3.24351021411998e-07	2.99339408277226e-08	1.50269616741663e-06
17.9	3.21292140409227e-07	2.96411421202037e-08	1.48853062751677e-06
17.91	3.18262012349526e-07	2.93512069767992e-08	1.47449817708461e-06
17.92	3.15260367964015e-07	2.90641073964728e-08	1.46059757043051e-06
17.93	3.12286940494816e-07	2.87798156519469e-08	1.44682757347396e-06
17.94	3.09341465671755e-07	2.84983042870263e-08	1.43318696363591e-06
17.95	3.06423681689271e-07	2.82195461139484e-08	1.41967452973208e-06
17.96	3.03533329183544e-07	2.79435142107593e-08	1.40628907186731e-06
17.97	3.00670151209834e-07	2.76701819187154e-08	1.39302940133085e-06
17.98	2.97833893220025e-07	2.73995228397107e-08	1.37989434049262e-06
17.99	2.95024303040381e-07	2.71315108337289e-08	1.36688272270045e-06
18	2.92241130849503e-07	2.68661200163205e-08	1.35399339217821e-06
18.01	2.89484129156494e-07	2.66033247561048e-08	1.34122520392495e-06
18.02	2.8675305277932e-07	2.6343099672296e-08	1.32857702361494e-06
18.03	2.84047658823377e-07	2.60854196322535e-08	1.31604772749857e-06
18.04	2.81367706660251e-07	2.58302597490566e-08	1.30363620230432e-06
18.05	2.78712957906676e-07	2.55775953791019e-08	1.29134134514145e-06
18.06	2.76083176403687e-07	2.53274021197256e-08	1.27916206340373e-06
18.07	2.73478128195964e-07	2.50796558068477e-08	1.26709727467397e-06
18.08	2.70897581511367e-07	2.48343325126398e-08	1.25514590662949e-06
18.09	2.68341306740664e-07	2.45914085432162e-08	1.24330689694844e-06
18.1	2.65809076417435e-07	2.43508604363465e-08	1.23157919321694e-06
18.11	2.63300665198179e-07	2.41126649591912e-08	1.21996175283717e-06
18.12	2.60815849842586e-07	2.38767991060596e-08	1.20845354293623e-06
18.13	2.58354409194009e-07	2.3643240096189e-08	1.19705354027585e-06
18.14	2.55916124160098e-07	2.34119653715463e-08	1.18576073116302e-06
18.15	2.53500777693632e-07	2.31829525946505e-08	1.17457411136129e-06
18.16	2.51108154773512e-07	2.29561796464167e-08	1.16349268600303e-06
18.17	2.4873804238594e-07	2.27316246240213e-08	1.15251546950243e-06
18.18	2.46390229505767e-07	2.25092658387879e-08	1.14164148546932e-06
18.19	2.44064507078013e-07	2.22890818140942e-08	1.13086976662378e-06
18.2	2.41760667999563e-07	2.20710512832984e-08	1.12019935471156e-06
18.21	2.39478507101026e-07	2.18551531876872e-08	1.10962930042022e-06
18.22	2.37217821128763e-07	2.1641366674443e-08	1.09915866329615e-06
18.23	2.34978408727087e-07	2.14296710946311e-08	1.08878651166226e-06
18.24	2.32760070420618e-07	2.12200460012065e-08	1.07851192253644e-06
18.25	2.30562608596809e-07	2.10124711470406e-08	1.06833398155087e-06
18.26	2.28385827488627e-07	2.08069264829669e-08	1.05825178287192e-06
18.27	2.26229533157404e-07	2.06033921558455e-08	1.04826442912094e-06
18.28	2.24093533475832e-07	2.04018485066471e-08	1.03837103129566e-06
18.29	2.21977638111131e-07	2.02022760685553e-08	1.02857070869244e-06
18.3	2.1988165850836e-07	2.00046555650879e-08	1.01886258882909e-06
18.31	2.1780540787389e-07	1.98089679082358e-08	1.00924580736854e-06
18.32	2.15748701159025e-07	1.96151941966208e-08	9.99719508043145e-07
18.33	2.1371135504378e-07	1.94233157136712e-08	9.90282842579684e-07
18.34	2.11693187920802e-07	1.9233313925815e-08	9.80934970625094e-07
18.35	2.09694019879448e-07	1.90451704806913e-08	9.71675059672855e-07
18.36	2.07713672689999e-07	1.88588672053784e-08	9.62502284990071e-07
18.37	2.05751969788035e-07	1.86743861046398e-08	9.5341582954522e-07
18.38	2.03808736258939e-07	1.84917093591875e-08	9.44414883936575e-07
18.39	2.01883798822557e-07	1.83108193239614e-08	9.35498646321284e-07
18.4	1.99976985817992e-07	1.81316985264266e-08	9.26666322345106e-07
18.41	1.98088127188542e-07	1.79543296648864e-08	9.17917125072802e-07
18.42	1.96217054466775e-07	1.77786956068126e-08	9.09250274919159e-07
18.43	1.94363600759749e-07	1.76047793871915e-08	9.00664999580662e-07
18.44	1.92527600734355e-07	1.74325642068862e-08	8.92160533967791e-07
18.45	1.90708890602815e-07	1.72620334310155e-08	8.83736120137948e-07
18.46	1.88907308108292e-07	1.70931705873473e-08	8.75391007229007e-07
18.47	1.87122692510655e-07	1.69259593647096e-08	8.67124451393464e-07
18.48	1.85354884572358e-07	1.67603836114152e-08	8.58935715733217e-07
18.49	1.83603726544461e-07	1.65964273337026e-08	8.50824070234938e-07
18.5	1.81869062152776e-07	1.64340746941928e-08	8.42788791706036e-07
18.51	1.8015073658414e-07	1.62733100103597e-08	8.34829163711228e-07
18.52	1.78448596472819e-07	1.61141177530168e-08	8.26944476509687e-07
18.53	1.76762489887035e-07	1.59564825448179e-08	8.19134026992773e-07
18.54	1.75092266315619e-07	1.58003891587727e-08	8.11397118622339e-07
18.55	1.73437776654785e-07	1.56458225167772e-08	8.03733061369611e-07
18.56	1.71798873195033e-07	1.54927676881576e-08	7.96141171654633e-07
18.57	1.70175409608164e-07	1.53412098882296e-08	7.88620772286273e-07
18.58	1.68567240934424e-07	1.51911344768708e-08	7.81171192402776e-07
18.59	1.6697422356976e-07	1.50425269571078e-08	7.73791767412882e-07
18.6	1.65396215253201e-07	1.48953729737163e-08	7.66481838937474e-07
18.61	1.63833075054348e-07	1.47496583118357e-08	7.59240754751779e-07
18.62	1.62284663360989e-07	1.46053688955968e-08	7.52067868728093e-07
18.63	1.60750841866818e-07	1.44624907867627e-08	7.44962540779045e-07
18.64	1.5923147355928e-07	1.43210101833838e-08	7.37924136801379e-07
18.65	1.57726422707515e-07	1.4180913418465e-08	7.30952028620262e-07
18.66	1.5623555485043e-07	1.40421869586465e-08	7.24045593934107e-07
18.67	1.54758736784862e-07	1.39048174028975e-08	7.17204216259903e-07
18.68	1.5329583655387e-07	1.3768791481222e-08	7.10427284879054e-07
18.69	1.51846723435121e-07	1.36340960533784e-08	7.0371419478372e-07
18.7	1.50411267929394e-07	1.35007181076107e-08	6.97064346623655e-07
18.71	1.48989341749181e-07	1.33686447593922e-08	6.90477146653535e-07
18.72	1.47580817807401e-07	1.32378632501819e-08	6.83952006680775e-07
18.73	1.46185570206216e-07	1.31083609461929e-08	6.77488344013833e-07
18.74	1.44803474225952e-07	1.29801253371722e-08	6.71085581410985e-07
18.75	1.43434406314119e-07	1.28531440351939e-08	6.64743147029586e-07
18.76	1.42078244074536e-07	1.27274047734624e-08	6.58460474375784e-07
18.77	1.40734866256558e-07	1.26028954051287e-08	6.5223700225472e-07
18.78	1.39404152744397e-07	1.24796039021174e-08	6.46072174721173e-07
18.79	1.38085984546552e-07	1.2357518353966e-08	6.39965441030672e-07
18.8	1.36780243785324e-07	1.22366269666744e-08	6.33916255591055e-07
18.81	1.35486813686441e-07	1.21169180615669e-08	6.27924077914486e-07
18.82	1.34205578568772e-07	1.19983800741645e-08	6.21988372569899e-07
18.83	1.32936423834135e-07	1.18810015530681e-08	6.16108609135907e-07
18.84	1.31679235957206e-07	1.17647711588538e-08	6.10284262154124e-07
18.85	1.30433902475517e-07	1.16496776629773e-08	6.04514811082937e-07
18.86	1.29200311979545e-07	1.15357099466902e-08	5.98799740251694e-07
18.87	1.27978354102902e-07	1.14228569999669e-08	5.93138538815328e-07
18.88	1.26767919512603e-07	1.13111079204412e-08	5.87530700709392e-07
18.89	1.25568899899434e-07	1.12004519123539e-08	5.81975724605516e-07
18.9	1.24381187968408e-07	1.10908782855104e-08	5.76473113867273e-07
18.91	1.23204677429304e-07	1.09823764542491e-08	5.71022376506463e-07
18.92	1.22039262987301e-07	1.0874935936419e-08	5.65623025139791e-07
18.93	1.20884840333696e-07	1.07685463523675e-08	5.60274576945953e-07
18.94	1.19741306136703e-07	1.06631974239389e-08	5.54976553623123e-07
18.95	1.18608558032348e-07	1.05588789734817e-08	5.49728481346821e-07
18.96	1.1748649461544e-07	1.04555809228661e-08	5.44529890728193e-07
18.97	1.16375015430627e-07	1.03532932925109e-08	5.39380316772654e-07
18.98	1.1527402096354e-07	1.02520062004202e-08	5.34279298838935e-07
18.99	1.14183412632012e-07	1.0151709861229e-08	5.29226380598497e-07
19	1.13103092777385e-07	1.00523945852588e-08	5.24221109995327e-07
19.01	1.12032964655894e-07	9.95405077758206e-09	5.19263039206106e-07
19.02	1.10972932430131e-07	9.85666893709548e-09	5.14351724600746e-07
19.03	1.0992290116059e-07	9.76023965560308e-09	5.09486726703293e-07
19.04	1.08882776797289e-07	9.66475361690765e-09	5.04667610153193e-07
19.05	1.07852466171473e-07	9.57020159591138e-09	4.99893943666919e-07
19.06	1.06831876987387e-07	9.47657445772508e-09	4.95165299999951e-07
19.07	1.05820917814133e-07	9.38386315678633e-09	4.90481255909112e-07
19.08	1.04819498077599e-07	9.29205873598606e-09	4.85841392115248e-07
19.09	1.03827528052463e-07	9.20115232580375e-09	4.81245293266265e-07
19.1	1.02844918854272e-07	9.1111351434511e-09	4.76692547900495e-07
19.11	1.01871582431594e-07	9.02199849202403e-09	4.72182748410415e-07
19.12	1.00907431558243e-07	8.93373375966299e-09	4.67715491006695e-07
19.13	9.99523798255773e-08	8.84633241872148e-09	4.6329037568258e-07
19.14	9.9006341634868e-08	8.75978602494267e-09	4.58907006178609e-07
19.15	9.80692321897384e-08	8.67408621664411e-09	4.54564989947652e-07
19.16	9.71409674886743e-08	8.58922471391039e-09	4.50263938120281e-07
19.17	9.62214643176041e-08	8.50519331779369e-09	4.46003465470454e-07
19.18	9.53106402425467e-08	8.42198390952214e-09	4.41783190381525e-07
19.19	9.44084136023292e-08	8.33958844971595e-09	4.37602734812566e-07
19.2	9.3514703501371e-08	8.25799897761113e-09	4.33461724264999e-07
19.21	9.26294298025355e-08	8.1772076102909e-09	4.29359787749545e-07
19.22	9.17525131200484e-08	8.09720654192455e-09	4.25296557753474e-07
19.23	9.08838748124813e-08	8.01798804301371e-09	4.21271670208161e-07
19.24	9.00234369758011e-08	7.93954445964609e-09	4.17284764456944e-07
19.25	8.91711224364836e-08	7.8618682127564e-09	4.13335483223278e-07
19.26	8.83268547446912e-08	7.78495179739461e-09	4.0942347257919e-07
19.27	8.7490558167514e-08	7.70878778200122e-09	4.05548381914023e-07
19.28	8.66621576822741e-08	7.63336880768979e-09	4.01709863903467e-07
19.29	8.58415789698913e-08	7.5586875875363e-09	3.97907574478888e-07
19.3	8.50287484083114e-08	7.48473690587564e-09	3.94141172796933e-07
19.31	8.42235930659952e-08	7.41150961760479e-09	3.90410321209418e-07
19.32	8.34260406954679e-08	7.338998647493e-09	3.86714685233502e-07
19.33	8.26360197269286e-08	7.26719698949855e-09	3.83053933522133e-07
19.34	8.18534592619194e-08	7.19609770609228e-09	3.79427737834766e-07
19.35	8.10782890670532e-08	7.12569392758774e-09	3.75835773008364e-07
19.36	8.03104395677997e-08	7.05597885147783e-09	3.72277716928656e-07
19.37	7.95498418423296e-08	6.98694574177795e-09	3.68753250501667e-07
19.38	7.87964276154157e-08	6.91858792837561e-09	3.65262057625519e-07
19.39	7.80501292523905e-08	6.85089880638634e-09	3.61803825162481e-07
19.4	7.73108797531611e-08	6.78387183551593e-09	3.58378242911292e-07
19.41	7.65786127462783e-08	6.71750053942889e-09	3.54985003579733e-07
19.42	7.58532624830618e-08	6.6517785051231e-09	3.51623802757454e-07
19.43	7.51347638317801e-08	6.58669938231055e-09	3.48294338889061e-07
19.44	7.44230522718838e-08	6.52225688280416e-09	3.44996313247444e-07
19.45	7.37180638882937e-08	6.45844477991059e-09	3.41729429907359e-07
19.46	7.30197353657406e-08	6.39525690782893e-09	3.38493395719253e-07
19.47	7.23280039831591e-08	6.33268716105539e-09	3.35287920283335e-07
19.48	7.1642807608133e-08	6.27072949379365e-09	3.32112715923884e-07
19.49	7.09640846913922e-08	6.20937791937115e-09	3.28967497663799e-07
19.5	7.02917742613612e-08	6.14862650966092e-09	3.25851983199387e-07
19.51	6.96258159187578e-08	6.08846939450918e-09	3.2276589287538e-07
19.52	6.89661498312431e-08	6.02890076116848e-09	3.1970894966019e-07
19.53	6.83127167281201e-08	5.96991485373641e-09	3.16680879121392e-07
19.54	6.76654578950822e-08	5.91150597259976e-09	3.13681409401434e-07
19.55	6.70243151690109e-08	5.85366847388415e-09	3.10710271193575e-07
19.56	6.63892309328213e-08	5.79639676890903e-09	3.07767197718044e-07
19.57	6.57601481103558e-08	5.73968532364801e-09	3.04851924698427e-07
19.58	6.51370101613258e-08	5.68352865819443e-09	3.01964190338262e-07
19.59	6.45197610762998e-08	5.62792134623224e-09	2.99103735297867e-07
19.6	6.39083453717385e-08	5.57285801451193e-09	2.9627030267137e-07
19.61	6.33027080850762e-08	5.51833334233173e-09	2.93463637963962e-07
19.62	6.27027947698477e-08	5.46434206102374e-09	2.90683489069355e-07
19.63	6.21085514908612e-08	5.41087895344517e-09	2.87929606247456e-07
19.64	6.15199248194154e-08	5.35793885347455e-09	2.85201742102243e-07
19.65	6.09368618285613e-08	5.3055166455128e-09	2.82499651559851e-07
19.66	6.0359310088409e-08	5.25360726398929e-09	2.79823091846861e-07
19.67	5.97872176614767e-08	5.2022056928726e-09	2.7717182246879e-07
19.68	5.92205330980843e-08	5.15130696518615e-09	2.7454560518878e-07
19.69	5.86592054317896e-08	5.10090616252858e-09	2.71944204006491e-07
19.7	5.81031841748665e-08	5.0509984145987e-09	2.69367385137183e-07
19.71	5.75524193138257e-08	5.00157889872523e-09	2.66814916991001e-07
19.72	5.70068613049774e-08	4.95264283940105e-09	2.64286570152441e-07
19.73	5.64664610700349e-08	4.90418550782204e-09	2.61782117360022e-07
19.74	5.59311699917591e-08	4.85620222143037e-09	2.59301333486136e-07
19.75	5.54009399096444e-08	4.80868834346236e-09	2.5684399551709e-07
19.76	5.48757231156435e-08	4.76163928250064e-09	2.54409882533334e-07
19.77	5.43554723499332e-08	4.71505049203079e-09	2.51998775689871e-07
19.78	5.38401407967189e-08	4.66891747000228e-09	2.49610458196852e-07
19.79	5.33296820800788e-08	4.62323575839363e-09	2.47244715300348e-07
19.8	5.28240502598463e-08	4.57800094278196e-09	2.44901334263309e-07
19.81	5.23231998275311e-08	4.53320865191662e-09	2.42580104346689e-07
19.82	5.18270857022782e-08	4.48885455729709e-09	2.40280816790757e-07
19.83	5.13356632268644e-08	4.4449343727549e-09	2.38003264796576e-07
19.84	5.08488881637327e-08	4.40144385403977e-09	2.35747243507656e-07
19.85	5.03667166910629e-08	4.35837879840964e-09	2.33512549991778e-07
19.86	4.98891053988793e-08	4.31573504422487e-09	2.31298983222991e-07
19.87	4.94160112851947e-08	4.27350847054626e-09	2.2910634406377e-07
19.88	4.89473917521903e-08	4.23169499673712e-09	2.26934435247344e-07
19.89	4.84832046024306e-08	4.19029058206915e-09	2.2478306136019e-07
19.9	4.80234080351151e-08	4.14929122533221e-09	2.22652028824687e-07
19.91	4.75679606423629e-08	4.1086929644479e-09	2.20541145881931e-07
19.92	4.7116821405534e-08	4.06849187608691e-09	2.18450222574719e-07
19.93	4.66699496915834e-08	4.0286840752901e-09	2.16379070730677e-07
19.94	4.62273052494499e-08	3.98926571509334e-09	2.14327503945557e-07
19.95	4.57888482064783e-08	3.95023298615595e-09	2.12295337566685e-07
19.96	4.53545390648754e-08	3.9115821163928e-09	2.10282388676565e-07
19.97	4.49243386981984e-08	3.87330937061001e-09	2.08288476076633e-07
19.98	4.44982083478767e-08	3.83541105014422e-09	2.06313420271164e-07
19.99	4.40761096197654e-08	3.79788349250537e-09	2.04357043451332e-07
20	4.36580044807322e-08	3.76072307102299e-09	2.02419169479413e-07
20.01	4.32438552552744e-08	3.72392619449589e-09	2.0049962387314e-07
20.02	4.2833624622169e-08	3.6874893068454e-09	1.98598233790201e-07
20.03	4.24272756111532e-08	3.65140888677185e-09	1.96714828012882e-07
20.04	4.20247715996364e-08	3.61568144741452e-09	1.94849236932856e-07
20.05	4.16260763094422e-08	3.58030353601486e-09	1.93001292536108e-07
20.06	4.12311538035814e-08	3.54527173358304e-09	1.91170828388007e-07
20.07	4.08399684830551e-08	3.5105826545677e-09	1.89357679618516e-07
20.08	4.0452485083687e-08	3.47623294652901e-09	1.87561682907531e-07
20.09	4.00686686729861e-08	3.44221928981483e-09	1.85782676470374e-07
20.1	3.96884846470381e-08	3.40853839724016e-09	1.84020500043401e-07
20.11	3.93118987274261e-08	3.37518701376959e-09	1.82274994869764e-07
20.12	3.89388769581797e-08	3.34216191620295e-09	1.80546003685289e-07
20.13	3.85693857027531e-08	3.30945991286399e-09	1.78833370704497e-07
20.14	3.82033916410309e-08	3.27707784329214e-09	1.77136941606751e-07
20.15	3.78408617663623e-08	3.24501257793722e-09	1.75456563522533e-07
20.16	3.74817633826223e-08	3.2132610178572e-09	1.73792085019845e-07
20.17	3.71260641013015e-08	3.18182009441888e-09	1.72143356090746e-07
20.18	3.67737318386217e-08	3.15068676900153e-09	1.70510228138007e-07
20.19	3.64247348126794e-08	3.11985803270336e-09	1.68892553961893e-07
20.2	3.60790415406154e-08	3.08933090605093e-09	1.67290187747064e-07
20.21	3.57366208358116e-08	3.05910243871139e-09	1.65702985049611e-07
20.22	3.53974418051129e-08	3.02916970920746e-09	1.64130802784196e-07
20.23	3.50614738460758e-08	2.99952982463532e-09	1.62573499211324e-07
20.24	3.47286866442427e-08	2.97017992038517e-09	1.61030933924731e-07
20.25	3.43990501704412e-08	2.94111715986451e-09	1.59502967838886e-07
20.26	3.40725346781088e-08	2.91233873422423e-09	1.57989463176614e-07
20.27	3.37491107006428e-08	2.88384186208725e-09	1.56490283456833e-07
20.28	3.3428749048775e-08	2.85562378927987e-09	1.55005293482407e-07
20.29	3.31114208079704e-08	2.82768178856581e-09	1.53534359328107e-07
20.3	3.27970973358504e-08	2.80001315938272e-09	1.52077348328692e-07
20.31	3.24857502596409e-08	2.77261522758137e-09	1.50634129067093e-07
20.32	3.21773514736427e-08	2.74548534516736e-09	1.49204571362718e-07
20.33	3.18718731367268e-08	2.71862089004532e-09	1.47788546259854e-07
20.34	3.15692876698528e-08	2.69201926576567e-09	1.46385926016188e-07
20.35	3.12695677536099e-08	2.66567790127383e-09	1.44996584091426e-07
20.36	3.09726863257816e-08	2.63959425066185e-09	1.43620395136028e-07
20.37	3.06786165789331e-08	2.61376579292252e-09	1.42257234980037e-07
20.38	3.03873319580204e-08	2.58819003170586e-09	1.40906980622023e-07
20.39	3.00988061580231e-08	2.56286449507801e-09	1.39569510218122e-07
20.4	2.98130131215978e-08	2.5377867352824e-09	1.38244703071186e-07
20.41	2.95299270367551e-08	2.51295432850341e-09	1.36932439620023e-07
20.42	2.92495223345566e-08	2.48836487463216e-09	1.35632601428745e-07
20.43	2.89717736868347e-08	2.46401599703472e-09	1.3434507117622e-07
20.44	2.86966560039332e-08	2.43990534232254e-09	1.33069732645609e-07
20.45	2.8424144432469e-08	2.41603058012512e-09	1.31806470714012e-07
20.46	2.81542143531148e-08	2.39238940286491e-09	1.30555171342209e-07
20.47	2.78868413784027e-08	2.36897952553442e-09	1.29315721564491e-07
20.48	2.76220013505477e-08	2.3457986854755e-09	1.28088009478593e-07
20.49	2.73596703392927e-08	2.32284464216075e-09	1.26871924235716e-07
20.5	2.70998246397723e-08	2.30011517697715e-09	1.25667356030647e-07
20.51	2.68424407703975e-08	2.2776080930117e-09	1.24474196091965e-07
20.52	2.658749547076e-08	2.25532121483925e-09	1.23292336672347e-07
20.53	2.63349656995557e-08	2.23325238831233e-09	1.22121671038954e-07
20.54	2.60848286325283e-08	2.21139948035308e-09	1.20962093463917e-07
20.55	2.58370616604313e-08	2.1897603787472e-09	1.19813499214905e-07
20.56	2.55916423870098e-08	2.16833299193993e-09	1.18675784545785e-07
20.57	2.53485486270008e-08	2.14711524883397e-09	1.17548846687367e-07
20.58	2.51077584041522e-08	2.12610509858949e-09	1.16432583838238e-07
20.59	2.48692499492604e-08	2.10530051042594e-09	1.15326895155678e-07
20.6	2.46330016982265e-08	2.08469947342593e-09	1.14231680746664e-07
20.61	2.439899229013e-08	2.06429999634098e-09	1.13146841658956e-07
20.62	2.41672005653211e-08	2.04410010739915e-09	1.12072279872271e-07
20.63	2.39376055635311e-08	2.02409785411456e-09	1.11007898289531e-07
20.64	2.37101865219993e-08	2.00429130309882e-09	1.09953600728201e-07
20.65	2.3484922873619e-08	1.98467853987422e-09	1.08909291911705e-07
20.66	2.32617942450994e-08	1.96525766868881e-09	1.07874877460919e-07
20.67	2.30407804551456e-08	1.94602681233329e-09	1.0685026388575e-07
20.68	2.28218615126554e-08	1.92698411195962e-09	1.05835358576786e-07
20.69	2.26050176149329e-08	1.90812772690152e-09	1.04830069797035e-07
20.7	2.23902291459186e-08	1.8894558344966e-09	1.03834306673728e-07
20.71	2.21774766744367e-08	1.87096662991032e-09	1.02847979190208e-07
20.72	2.19667409524582e-08	1.85265832596163e-09	1.01870998177894e-07
20.73	2.17580029133804e-08	1.83452915295032e-09	1.00903275308313e-07
20.74	2.15512436703225e-08	1.81657735848608e-09	9.99447230852177e-08
20.75	2.13464445144377e-08	1.79880120731918e-09	9.89952548367694e-08
20.76	2.11435869132398e-08	1.78119898117289e-09	9.80547847077957e-08
20.77	2.09426525089469e-08	1.76376897857744e-09	9.71232276521227e-08
20.78	2.074362311684e-08	1.74650951470567e-09	9.62004994249781e-08
20.79	2.05464807236362e-08	1.72941892121028e-09	9.5286516575464e-08
20.8	2.03512074858789e-08	1.71249554606265e-09	9.43811964391022e-08
20.81	2.01577857283411e-08	1.69573775339324e-09	9.34844571304476e-08
20.82	1.99661979424452e-08	1.67914392333357e-09	9.25962175357717e-08
20.83	1.97764267846966e-08	1.66271245185972e-09	9.17163973058138e-08
20.84	1.95884550751326e-08	1.64644175063738e-09	9.08449168486006e-08
20.85	1.94022657957853e-08	1.6303302468684e-09	8.9981697322333e-08
20.86	1.92178420891593e-08	1.61437638313887e-09	8.91266606283388e-08
20.87	1.90351672567235e-08	1.59857861726863e-09	8.82797294040923e-08
20.88	1.88542247574172e-08	1.58293542216231e-09	8.74408270162983e-08
20.89	1.86749982061694e-08	1.56744528566179e-09	8.66098775540417e-08
20.9	1.84974713724333e-08	1.55210671040012e-09	8.57868058220002e-08
20.91	1.83216281787334e-08	1.53691821365687e-09	8.49715373337218e-08
20.92	1.81474526992267e-08	1.52187832721485e-09	8.41639983049639e-08
20.93	1.79749291582771e-08	1.50698559721832e-09	8.33641156470955e-08
20.94	1.78040419290438e-08	1.49223858403251e-09	8.25718169605613e-08
20.95	1.7634775532082e-08	1.47763586210453e-09	8.17870305284063e-08
20.96	1.74671146339573e-08	1.46317601982565e-09	8.10096853098619e-08
20.97	1.73010440458729e-08	1.44885765939496e-09	8.02397109339912e-08
20.98	1.713654872231e-08	1.43467939668427e-09	7.94770376933941e-08
20.99	1.69736137596801e-08	1.42063986110445e-09	7.87215965379716e-08
21	1.68122243949909e-08	1.40673769547295e-09	7.79733190687484e-08
21.01	1.66523660045242e-08	1.39297155588276e-09	7.72321375317529e-08
21.02	1.64940241025258e-08	1.3793401115725e-09	7.6497984811955e-08
21.03	1.63371843399089e-08	1.3658420447979e-09	7.57707944272606e-08
21.04	1.61818325029681e-08	1.35247605070448e-09	7.50505005225617e-08
21.05	1.60279545121067e-08	1.33924083720146e-09	7.43370378638436e-08
21.06	1.58755364205754e-08	1.32613512483697e-09	7.36303418323458e-08
21.07	1.57245644132224e-08	1.31315764667442e-09	7.29303484187783e-08
21.08	1.55750248052564e-08	1.30030714817007e-09	7.22369942175918e-08
21.09	1.54269040410198e-08	1.28758238705189e-09	7.15502164213028e-08
21.1	1.52801886927746e-08	1.27498213319946e-09	7.08699528148694e-08
21.11	1.51348654594986e-08	1.2625051685252e-09	7.01961417701221e-08
21.12	1.49909211656941e-08	1.25015028685661e-09	6.95287222402454e-08
21.13	1.48483427602063e-08	1.2379162938198e-09	6.8867633754312e-08
21.14	1.47071173150542e-08	1.22580200672408e-09	6.82128164118671e-08
21.15	1.45672320242716e-08	1.21380625444765e-09	6.7564210877565e-08
21.16	1.4428674202759e-08	1.20192787732453e-09	6.6921758375854e-08
21.17	1.42914312851468e-08	1.19016572703245e-09	6.62854006857132e-08
21.18	1.41554908246686e-08	1.17851866648192e-09	6.56550801354365e-08
21.19	1.40208404920451e-08	1.1669855697064e-09	6.50307395974675e-08
21.2	1.38874680743792e-08	1.15556532175349e-09	6.44123224832813e-08
21.21	1.37553614740601e-08	1.14425681857719e-09	6.37997727383146e-08
21.22	1.36245087076793e-08	1.13305896693126e-09	6.31930348369443e-08
21.23	1.34948979049552e-08	1.12197068426357e-09	6.25920537775114e-08
21.24	1.33665173076689e-08	1.11099089861154e-09	6.19967750773929e-08
21.25	1.32393552686097e-08	1.10011854849852e-09	6.14071447681197e-08
21.26	1.31134002505301e-08	1.08935258283127e-09	6.08231093905399e-08
21.27	1.29886408251108e-08	1.07869196079841e-09	6.02446159900273e-08
21.28	1.2865065671936e-08	1.0681356517698e-09	5.96716121117354e-08
21.29	1.27426635774773e-08	1.05768263519705e-09	5.91040457958952e-08
21.3	1.26214234340877e-08	1.04733190051483e-09	5.85418655731581e-08
21.31	1.25013342390054e-08	1.03708244704329e-09	5.7985020459981e-08
21.32	1.23823850933658e-08	1.02693328389134e-09	5.74334599540562e-08
21.33	1.2264565201224e-08	1.01688342986091e-09	5.68871340297829e-08
21.34	1.21478638685858e-08	1.00693191335219e-09	5.63459931337819e-08
21.35	1.20322705024481e-08	9.97077772269688e-10	5.58099881804518e-08
21.36	1.19177746098475e-08	9.87320053929312e-10	5.52790705475679e-08
21.37	1.18043657969194e-08	9.77657814966316e-10	5.47531920719209e-08
21.38	1.16920337679642e-08	9.68090121244139e-10	5.42323050449975e-08
21.39	1.15807683245235e-08	9.58616047764157e-10	5.37163622087015e-08
21.4	1.14705593644643e-08	9.492346785763e-10	5.32053167511144e-08
21.41	1.13613968810721e-08	9.39945106690553e-10	5.26991223022965e-08
21.42	1.12532709621525e-08	9.30746433989323e-10	5.21977329301264e-08
21.43	1.11461717891408e-08	9.21637771140653e-10	5.17011031361812e-08
21.44	1.10400896362208e-08	9.12618237512299e-10	5.1209187851653e-08
21.45	1.0935014869451e-08	9.03686961086633e-10	5.07219424333059e-08
21.46	1.08309379458996e-08	8.9484307837639e-10	5.02393226594697e-08
21.47	1.07278494127871e-08	8.8608573434123e-10	4.97612847260714e-08
21.48	1.06257399066376e-08	8.77414082305124e-10	4.9287785242704e-08
21.49	1.05246001524376e-08	8.6882728387454e-10	4.88187812287324e-08
21.5	1.04244209628024e-08	8.60324508857433e-10	4.83542301094353e-08
21.51	1.03251932371514e-08	8.5190493518303e-10	4.78940897121837e-08
21.52	1.02269079608899e-08	8.43567748822394e-10	4.74383182626554e-08
21.53	1.01295562045995e-08	8.35312143709769e-10	4.69868743810846e-08
21.54	1.00331291232355e-08	8.27137321664689e-10	4.65397170785466e-08
21.55	9.93761795533229e-09	8.19042492314858e-10	4.6096805753278e-08
21.56	9.84301402221582e-09	8.11026873019773e-10	4.5658100187031e-08
21.57	9.7493087272237e-09	8.03089688795103e-10	4.52235605414617e-08
21.58	9.65649355493257e-09	7.952301722378e-10	4.47931473545527e-08
21.59	9.5645600703927e-09	7.87447563451953e-10	4.43668215370693e-08
21.6	9.47349991836976e-09	7.79741109975351e-10	4.39445443690486e-08
21.61	9.38330482259376e-09	7.72110066706784e-10	4.35262774963216e-08
21.62	9.29396658501503e-09	7.64553695834035e-10	4.31119829270684e-08
21.63	9.20547708506713e-09	7.57071266762592e-10	4.27016230284052e-08
21.64	9.11782827893677e-09	7.49662056045049e-10	4.22951605230034e-08
21.65	9.03101219884052e-09	7.42325347311197e-10	4.18925584857409e-08
21.66	8.94502095230834e-09	7.35060431198806e-10	4.14937803403843e-08
21.67	8.85984672147384e-09	7.27866605285074e-10	4.10987898563025e-08
21.68	8.77548176237118e-09	7.20743174018755e-10	4.0707551145211e-08
21.69	8.69191840423861e-09	7.13689448652943e-10	4.03200286579471e-08
21.7	8.60914904882856e-09	7.06704747178522e-10	3.99361871812748e-08
21.71	8.52716616972414e-09	6.9978839425826e-10	3.95559918347205e-08
21.72	8.44596231166211e-09	6.92939721161549e-10	3.91794080674374e-08
21.73	8.36553008986225e-09	6.86158065699785e-10	3.88064016551003e-08
21.74	8.28586218936295e-09	6.7944277216238e-10	3.8436938696829e-08
21.75	8.20695136436308e-09	6.72793191253397e-10	3.80709856121406e-08
21.76	8.12879043757006e-09	6.66208680028808e-10	3.77085091379309e-08
21.77	8.051372299554e-09	6.59688601834363e-10	3.73494763254835e-08
21.78	7.97468990810801e-09	6.53232326244067e-10	3.69938545375072e-08
21.79	7.89873628761436e-09	6.46839228999261e-10	3.66416114452017e-08
21.8	7.82350452841678e-09	6.40508691948297e-10	3.62927150253501e-08
21.81	7.74898778619852e-09	6.34240102986804e-10	3.59471335574392e-08
21.82	7.67517928136631e-09	6.28032855998532e-10	3.56048356208068e-08
21.83	7.60207229844011e-09	6.21886350796788e-10	3.52657900918155e-08
21.84	7.52966018544858e-09	6.15799993066431e-10	3.49299661410535e-08
21.85	7.45793635333025e-09	6.0977319430644e-10	3.45973332305613e-08
21.86	7.38689427534026e-09	6.03805371773047e-10	3.42678611110847e-08
21.87	7.31652748646281e-09	5.97895948423419e-10	3.39415198193533e-08
21.88	7.24682958282894e-09	5.92044352859897e-10	3.3618279675385e-08
21.89	7.17779422113997e-09	5.86250019274777e-10	3.32981112798156e-08
21.9	7.10941511809623e-09	5.80512387395631e-10	3.29809855112533e-08
21.91	7.04168604983121e-09	5.74830902431166e-10	3.26668735236584e-08
21.92	6.97460085135104e-09	5.69205015017606e-10	3.23557467437473e-08
21.93	6.90815341597923e-09	5.63634181165608e-10	3.20475768684214e-08
21.94	6.84233769480657e-09	5.58117862207688e-10	3.17423358622191e-08
21.95	6.77714769614633e-09	5.52655524746164e-10	3.14399959547936e-08
21.96	6.71257748499446e-09	5.47246640601612e-10	3.11405296384119e-08
21.97	6.6486211824949e-09	5.41890686761823e-10	3.08439096654798e-08
21.98	6.58527296540999e-09	5.36587145331256e-10	3.05501090460882e-08
21.99	6.52252706559573e-09	5.31335503480992e-10	3.02591010455841e-08
22	6.46037776948209e-09	5.26135253399172e-10	2.99708591821626e-08
22.01	6.39881941755813e-09	5.20985892241922e-10	2.96853572244835e-08
22.02	6.33784640386201e-09	5.1588692208476e-10	2.94025691893086e-08
22.03	6.27745317547578e-09	5.10837849874474e-10	2.91224693391625e-08
22.04	6.21763423202488e-09	5.05838187381472e-10	2.88450321800143e-08
22.05	6.15838412518246e-09	5.00887451152601e-10	2.85702324589823e-08
22.06	6.09969745817818e-09	4.95985162464424e-10	2.82980451620587e-08
22.07	6.04156888531186e-09	4.91130847276953e-10	2.80284455118577e-08
22.08	5.98399311147145e-09	4.86324036187842e-10	2.77614089653825e-08
22.09	5.9269648916558e-09	4.81564264387017e-10	2.74969112118155e-08
22.1	5.87047903050165e-09	4.76851071611757e-10	2.72349281703274e-08
22.11	5.81453038181532e-09	4.72184002102216e-10	2.69754359879084e-08
22.12	5.75911384810861e-09	4.67562604557371e-10	2.67184110372185e-08
22.13	5.70422438013916e-09	4.62986432091411e-10	2.6463829914459e-08
22.14	5.64985697645515e-09	4.58455042190546e-10	2.62116694372639e-08
22.15	5.59600668294422e-09	4.53967996670241e-10	2.59619066426101e-08
22.16	5.54266859238666e-09	4.49524861632868e-10	2.57145187847488e-08
22.17	5.48983784401284e-09	4.45125207425771e-10	2.54694833331552e-08
22.18	5.43750962306474e-09	4.40768608599744e-10	2.52267779704977e-08
22.19	5.38567916036166e-09	4.36454643867909e-10	2.4986380590627e-08
22.2	5.33434173186998e-09	4.32182896065006e-10	2.47482692965828e-08
22.21	5.28349265827699e-09	4.27952952107071e-10	2.45124223986203e-08
22.22	5.23312730456872e-09	4.23764402951515e-10	2.42788184122545e-08
22.23	5.18324107961176e-09	4.19616843557591e-10	2.40474360563239e-08
22.24	5.13382943573897e-09	4.15509872847247e-10	2.38182542510712e-08
22.25	5.08488786833915e-09	4.11443093666365e-10	2.3591252116243e-08
22.26	5.03641191545053e-09	4.07416112746375e-10	2.33664089692068e-08
22.27	4.9883971573581e-09	4.03428540666246e-10	2.31437043230861e-08
22.28	4.94083921619471e-09	3.99479991814851e-10	2.29231178849128e-08
22.29	4.89373375554596e-09	3.95570084353698e-10	2.27046295537969e-08
22.3	4.8470764800588e-09	3.91698440180024e-10	2.24882194191141e-08
22.31	4.80086313505378e-09	3.87864684890253e-10	2.22738677587092e-08
22.32	4.755089506141e-09	3.84068447743811e-10	2.20615550371178e-08
22.33	4.70975141883962e-09	3.8030936162729e-10	2.18512619038036e-08
22.34	4.664844738201e-09	3.76587063018974e-10	2.1642969191413e-08
22.35	4.62036536843538e-09	3.72901191953696e-10	2.14366579140458e-08
22.36	4.57630925254204e-09	3.69251391988052e-10	2.12323092655423e-08
22.37	4.53267237194299e-09	3.65637310165951e-10	2.10299046177864e-08
22.38	4.48945074612006e-09	3.62058596984499e-10	2.08294255190247e-08
22.39	4.44664043225545e-09	3.5851490636022e-10	2.06308536922017e-08
22.4	4.40423752487565e-09	3.55005895595605e-10	2.043417103331e-08
22.41	4.36223815549868e-09	3.51531225345994e-10	2.02393596097569e-08
22.42	4.32063849228473e-09	3.48090559586772e-10	2.00464016587456e-08
22.43	4.27943473968998e-09	3.44683565580896e-10	1.98552795856721e-08
22.44	4.23862313812379e-09	3.41309913846731e-10	1.96659759625373e-08
22.45	4.19819996360904e-09	3.37969278126207e-10	1.94784735263731e-08
22.46	4.15816152744571e-09	3.34661335353287e-10	1.92927551776847e-08
22.47	4.11850417587764e-09	3.31385765622734e-10	1.91088039789066e-08
22.48	4.07922428976232e-09	3.28142252159202e-10	1.89266031528735e-08
22.49	4.04031828424399e-09	3.24930481286607e-10	1.87461360813054e-08
22.5	4.00178260842961e-09	3.21750142397817e-10	1.8567386303307e-08
22.51	3.96361374506801e-09	3.18600927924626e-10	1.83903375138816e-08
22.52	3.92580821023206e-09	3.15482533308028e-10	1.82149735624584e-08
22.53	3.88836255300373e-09	3.12394656968779e-10	1.80412784514341e-08
22.54	3.85127335516224e-09	3.09337000278247e-10	1.7869236334728e-08
22.55	3.8145372308751e-09	3.06309267529548e-10	1.76988315163508e-08
22.56	3.77815082639202e-09	3.03311165908966e-10	1.75300484489871e-08
22.57	3.74211081974176e-09	3.00342405467649e-10	1.73628717325906e-08
22.58	3.70641392043182e-09	2.97402699093581e-10	1.71972861129932e-08
22.59	3.67105686915094e-09	2.94491762483836e-10	1.70332764805271e-08
22.6	3.63603643747445e-09	2.91609314117094e-10	1.68708278686594e-08
22.61	3.60134942757232e-09	2.88755075226432e-10	1.670992545264e-08
22.62	3.56699267192004e-09	2.85928769772375e-10	1.65505545481621e-08
22.63	3.53296303301218e-09	2.83130124416222e-10	1.63927006100355e-08
22.64	3.49925740307864e-09	2.80358868493616e-10	1.6236349230872e-08
22.65	3.46587270380363e-09	2.77614733988391e-10	1.60814861397835e-08
22.66	3.43280588604723e-09	2.74897455506659e-10	1.59280972010922e-08
22.67	3.40005392956961e-09	2.7220677025116e-10	1.57761684130533e-08
22.68	3.36761384275785e-09	2.69542417995862e-10	1.56256859065891e-08
22.69	3.33548266235534e-09	2.66904141060804e-10	1.54766359440354e-08
22.7	3.30365745319369e-09	2.64291684287188e-10	1.53290049179001e-08
22.71	3.27213530792723e-09	2.61704795012722e-10	1.51827793496326e-08
22.72	3.24091334676993e-09	2.59143223047189e-10	1.50379458884056e-08
22.73	3.20998871723491e-09	2.56606720648268e-10	1.48944913099077e-08
22.74	3.17935859387628e-09	2.54095042497587e-10	1.47524025151484e-08
22.75	3.14902017803354e-09	2.51607945677008e-10	1.46116665292727e-08
22.76	3.11897069757826e-09	2.49145189645148e-10	1.4472270500389e-08
22.77	3.08920740666326e-09	2.46706536214126e-10	1.43342016984059e-08
22.78	3.0597275854741e-09	2.44291749526541e-10	1.41974475138815e-08
22.79	3.03052853998292e-09	2.41900596032673e-10	1.40619954568829e-08
22.8	3.00160760170458e-09	2.39532844467905e-10	1.39278331558568e-08
22.81	2.97296212745516e-09	2.37188265830372e-10	1.37949483565098e-08
22.82	2.94458949911268e-09	2.34866633358822e-10	1.36633289207008e-08
22.83	2.91648712338006e-09	2.32567722510697e-10	1.35329628253424e-08
22.84	2.88865243155043e-09	2.30291310940428e-10	1.34038381613136e-08
22.85	2.8610828792745e-09	2.28037178477943e-10	1.32759431323821e-08
22.86	2.83377594633021e-09	2.25805107107383e-10	1.31492660541372e-08
22.87	2.80672913639456e-09	2.23594880946028e-10	1.30237953529328e-08
22.88	2.77993997681758e-09	2.2140628622343e-10	1.28995195648397e-08
22.89	2.75340601839836e-09	2.19239111260744e-10	1.27764273346089e-08
22.9	2.72712483516332e-09	2.17093146450273e-10	1.26545074146432e-08
22.91	2.70109402414648e-09	2.149681842352e-10	1.25337486639802e-08
22.92	2.67531120517181e-09	2.12864019089528e-10	1.24141400472834e-08
22.93	2.64977402063768e-09	2.10780447498209e-10	1.22956706338435e-08
22.94	2.62448013530329e-09	2.08717267937476e-10	1.21783295965893e-08
22.95	2.59942723607715e-09	2.06674280855355e-10	1.20621062111074e-08
22.96	2.57461303180753e-09	2.04651288652383e-10	1.19469898546716e-08
22.97	2.55003525307493e-09	2.026480956625e-10	1.18329700052809e-08
22.98	2.52569165198643e-09	2.00664508134138e-10	1.17200362407074e-08
22.99	2.50158000197206e-09	1.98700334211488e-10	1.16081782375524e-08
23	2.47769809758306e-09	1.96755383915959e-10	1.14973857703118e-08
23.01	2.45404375429202e-09	1.94829469127806e-10	1.138764871045e-08
23.02	2.43061480829493e-09	1.92922403567952e-10	1.12789570254833e-08
23.03	2.40740911631513e-09	1.91034002779973e-10	1.11713007780706e-08
23.04	2.38442455540901e-09	1.89164084112274e-10	1.10646701251141e-08
23.05	2.36165902277366e-09	1.87312466700426e-10	1.09590553168678e-08
23.06	2.33911043555627e-09	1.85478971449685e-10	1.0854446696054e-08
23.07	2.31677673066533e-09	1.83663421017679e-10	1.07508346969892e-08
23.08	2.29465586458362e-09	1.81865639797262e-10	1.0648209844717e-08
23.09	2.27274581318299e-09	1.80085453899539e-10	1.05465627541503e-08
23.1	2.25104457154082e-09	1.78322691137057e-10	1.04458841292211e-08
23.11	2.22955015375832e-09	1.76577181007159e-10	1.0346164762038e-08
23.12	2.20826059278042e-09	1.74848754675498e-10	1.0247395532052e-08
23.13	2.18717394021746e-09	1.73137244959721e-10	1.01495674052307e-08
23.14	2.16628826616852e-09	1.71442486313302e-10	1.0052671433239e-08
23.15	2.14560165904638e-09	1.6976431480954e-10	9.95669875262871e-09
23.16	2.12511222540424e-09	1.68102568125714e-10	9.86164058403516e-09
23.17	2.10481808976396e-09	1.66457085527386e-10	9.76748823138172e-09
23.18	2.084717394446e-09	1.64827707852867e-10	9.6742330810916e-09
23.19	2.06480829940089e-09	1.63214277497828e-10	9.58186660130727e-09
23.2	2.0450889820424e-09	1.61616638400061e-10	9.49038034111704e-09
23.21	2.02555763708218e-09	1.60034636024398e-10	9.39976592978913e-09
23.22	2.006212476366e-09	1.58468117347766e-10	9.31001507601288e-09
23.23	1.98705172871155e-09	1.56916930844397e-10	9.22111956714715e-09
23.24	1.96807363974777e-09	1.55380926471175e-10	9.13307126847569e-09
23.25	1.94927647175566e-09	1.53859955653135e-10	9.04586212246979e-09
23.26	1.93065850351066e-09	1.52353871269099e-10	8.95948414805764e-09
23.27	1.9122180301264e-09	1.50862527637447e-10	8.87392943990072e-09
23.28	1.89395336290011e-09	1.49385780502043e-10	8.78919016767696e-09
23.29	1.87586282915929e-09	1.47923487018278e-10	8.70525857537074e-09
23.3	1.85794477210997e-09	1.46475505739269e-10	8.62212698056946e-09
23.31	1.84019755068632e-09	1.4504169660218e-10	8.53978777376691e-09
23.32	1.82261953940176e-09	1.43621920914681e-10	8.45823341767308e-09
23.33	1.80520912820138e-09	1.42216041341541e-10	8.37745644653058e-09
23.34	1.78796472231583e-09	1.40823921891351e-10	8.29744946543746e-09
23.35	1.77088474211654e-09	1.39445427903375e-10	8.21820514967641e-09
23.36	1.75396762297238e-09	1.3808042603453e-10	8.13971624405036e-09
23.37	1.73721181510754e-09	1.367287842465e-10	8.06197556222428e-09
23.38	1.72061578346093e-09	1.35390371792965e-10	7.98497598607327e-09
23.39	1.70417800754674e-09	1.34065059206963e-10	7.90871046503669e-09
23.4	1.68789698131643e-09	1.32752718288373e-10	7.83317201547851e-09
23.41	1.67177121302195e-09	1.3145322209152e-10	7.75835372005361e-09
23.42	1.65579922508035e-09	1.30166444912902e-10	7.68424872708015e-09
23.43	1.63997955393954e-09	1.28892262279039e-10	7.61085024991776e-09
23.44	1.62431074994539e-09	1.27630550934436e-10	7.53815156635171e-09
23.45	1.60879137721012e-09	1.26381188829666e-10	7.46614601798279e-09
23.46	1.59342001348187e-09	1.25144055109575e-10	7.39482700962305e-09
23.47	1.57819525001551e-09	1.23919030101591e-10	7.32418800869716e-09
23.48	1.56311569144469e-09	1.22705995304159e-10	7.25422254464951e-09
23.49	1.54817995565511e-09	1.21504833375282e-10	7.18492420835679e-09
23.5	1.53338667365897e-09	1.20315428121175e-10	7.1162866515463e-09
23.51	1.51873448947057e-09	1.19137664485033e-10	7.04830358621952e-09
23.52	1.50422205998317e-09	1.17971428535907e-10	6.98096878408134e-09
23.53	1.48984805484694e-09	1.16816607457687e-10	6.91427607597454e-09
23.54	1.47561115634809e-09	1.15673089538195e-10	6.84821935131971e-09
23.55	1.46151005928916e-09	1.14540764158387e-10	6.78279255756034e-09
23.56	1.44754347087039e-09	1.13419521781653e-10	6.71798969961328e-09
23.57	1.43371011057227e-09	1.12309253943232e-10	6.65380483932431e-09
23.58	1.42000871003915e-09	1.1120985323972e-10	6.59023209492887e-09
23.59	1.40643801296402e-09	1.1012121331869e-10	6.52726564051794e-09
23.6	1.39299677497428e-09	1.09043228868406e-10	6.46489970550882e-09
23.61	1.37968376351864e-09	1.07975795607643e-10	6.4031285741211e-09
23.62	1.36649775775516e-09	1.06918810275604e-10	6.34194658485744e-09
23.63	1.3534375484402e-09	1.05872170621936e-10	6.28134812998931e-09
23.64	1.34050193781852e-09	1.04835775396843e-10	6.22132765504759e-09
23.65	1.32768973951445e-09	1.03809524341297e-10	6.16187965831794e-09
23.66	1.31499977842394e-09	1.02793318177347e-10	6.10299869034104e-09
23.67	1.30243089060781e-09	1.01787058598515e-10	6.04467935341741e-09
23.68	1.2899819231859e-09	1.00790648260295e-10	5.98691630111702e-09
23.69	1.27765173423222e-09	9.98039907707392e-11	5.92970423779348e-09
23.7	1.26543919267115e-09	9.88269906811391e-11	5.87303791810288e-09
23.71	1.25334317817458e-09	9.78595534767958e-11	5.81691214652707e-09
23.72	1.24136258106e-09	9.69015855678822e-11	5.76132177690157e-09
23.73	1.22949630218965e-09	9.59529942803935e-11	5.70626171194783e-09
23.74	1.2177432528705e-09	9.5013687847187e-11	5.65172690280999e-09
23.75	1.20610235475524e-09	9.4083575399109e-11	5.59771234859601e-09
23.76	1.19457253974424e-09	9.31625669562088e-11	5.54421309592304e-09
23.77	1.18315274988835e-09	9.22505734190385e-11	5.49122423846727e-09
23.78	1.17184193729268e-09	9.13475065600381e-11	5.43874091651783e-09
23.79	1.1606390640213e-09	9.04532790150047e-11	5.38675831653507e-09
23.8	1.14954310200278e-09	8.9567804274645e-11	5.33527167071292e-09
23.81	1.13855303293668e-09	8.86909966762111e-11	5.28427625654543e-09
23.82	1.12766784820091e-09	8.78227713952172e-11	5.23376739639737e-09
23.83	1.11688654875994e-09	8.69630444372382e-11	5.18374045707896e-09
23.84	1.10620814507391e-09	8.61117326297879e-11	5.13419084942452e-09
23.85	1.0956316570086e-09	8.52687536142772e-11	5.08511402787519e-09
23.86	1.08515611374621e-09	8.44340258380501e-11	5.03650549006556e-09
23.87	1.07478055369703e-09	8.36074685464989e-11	4.9883607764142e-09
23.88	1.06450402441195e-09	8.27890017752553e-11	4.94067546971809e-09
23.89	1.05432558249574e-09	8.19785463424585e-11	4.89344519475083e-09
23.9	1.04424429352118e-09	8.11760238410991e-11	4.84666561786471e-09
23.91	1.03425923194408e-09	8.03813566314375e-11	4.80033244659655e-09
23.92	1.02436948101892e-09	7.95944678334966e-11	4.75444142927716e-09
23.93	1.01457413271552e-09	7.88152813196279e-11	4.70898835464461e-09
23.94	1.00487228763629e-09	7.80437217071506e-11	4.66396905146113e-09
23.95	9.95263054934383e-10	7.72797143510624e-11	4.6193793881336e-09
23.96	9.85745552232602e-10	7.65231853368216e-11	4.57521527233763e-09
23.97	9.76318905543044e-10	7.57740614732003e-11	4.53147265064523e-09
23.98	9.66982249187535e-10	7.50322702852066e-11	4.48814750815599e-09
23.99	9.57734725718799e-10	7.4297740007077e-11	4.4452358681317e-09
24	9.48575485842385e-10	7.35703995753371e-11	4.40273379163452e-09
24.01	9.39503688339324e-10	7.28501786219294e-11	4.3606373771685e-09
24.02	9.30518499989523e-10	7.21370074674096e-11	4.31894276032448e-09
24.03	9.21619095495884e-10	7.14308171142085e-11	4.2776461134284e-09
24.04	9.12804657409134e-10	7.07315392399602e-11	4.23674364519293e-09
24.05	9.04074376053376e-10	7.00391061908956e-11	4.19623160037235e-09
24.06	8.95427449452339e-10	6.93534509753004e-11	4.15610625942075e-09
24.07	8.86863083256327e-10	6.86745072570373e-11	4.1163639381534e-09
24.08	8.78380490669858e-10	6.8002209349131e-11	4.07700098741141e-09
24.09	8.6997889237999e-10	6.7336492207417e-11	4.03801379272948e-09
24.1	8.61657516485325e-10	6.66772914242513e-11	3.99939877400682e-09
24.11	8.53415598425681e-10	6.60245432222828e-11	3.96115238518122e-09
24.12	8.45252380912438e-10	6.53781844482858e-11	3.92327111390616e-09
24.13	8.37167113859535e-10	6.47381525670532e-11	3.88575148123096e-09
24.14	8.29159054315122e-10	6.41043856553493e-11	3.84859004128404e-09
24.15	8.21227466393863e-10	6.3476822395922e-11	3.81178338095905e-09
24.16	8.13371621209875e-10	6.28554020715732e-11	3.77532811960412e-09
24.17	8.05590796810306e-10	6.22400645592877e-11	3.73922090871391e-09
24.18	7.97884278109535e-10	6.16307503244191e-11	3.70345843162465e-09
24.19	7.90251356824004e-10	6.10274004149326e-11	3.66803740321207e-09
24.2	7.8269133140766e-10	6.04299564557045e-11	3.63295456959216e-09
24.21	7.7520350698801e-10	5.98383606428772e-11	3.59820670782475e-09
24.22	7.67787195302784e-10	5.92525557382697e-11	3.56379062561996e-09
24.23	7.60441714637192e-10	5.86724850638418e-11	3.52970316104733e-09
24.24	7.5316638976178e-10	5.80980924962141e-11	3.49594118224781e-09
24.25	7.45960551870874e-10	5.75293224612402e-11	3.46250158714838e-09
24.26	7.38823538521605e-10	5.69661199286328e-11	3.42938130317944e-09
24.27	7.3175469357351e-10	5.64084304066418e-11	3.39657728699485e-09
24.28	7.24753367128707e-10	5.58561999367851e-11	3.3640865241946e-09
24.29	7.17818915472638e-10	5.53093750886304e-11	3.33190602905014e-09
24.3	7.10950701015373e-10	5.47679029546286e-11	3.30003284423226e-09
24.31	7.04148092233463e-10	5.42317311449967e-11	3.26846404054165e-09
24.32	6.97410463612351e-10	5.37008077826525e-11	3.23719671664186e-09
24.33	6.90737195589327e-10	5.31750814981969e-11	3.20622799879492e-09
24.34	6.84127674497024e-10	5.2654501424947e-11	3.1755550405994e-09
24.35	6.77581292507442e-10	5.21390171940164e-11	3.14517502273094e-09
24.36	6.71097447576513e-10	5.16285789294447e-11	3.11508515268528e-09
24.37	6.64675543389181e-10	5.1123137243374e-11	3.08528266452369e-09
24.38	6.58314989305011e-10	5.0622643231273e-11	3.05576481862081e-09
24.39	6.52015200304307e-10	5.01270484672072e-11	3.0265289014149e-09
24.4	6.45775596934739e-10	4.96363049991565e-11	2.99757222516046e-09
24.41	6.39595605258486e-10	4.91503653443772e-11	2.96889212768313e-09
24.42	6.33474656799863e-10	4.86691824848106e-11	2.94048597213697e-09
24.43	6.27412188493463e-10	4.81927098625356e-11	2.91235114676406e-09
24.44	6.21407642632774e-10	4.77209013752668e-11	2.88448506465628e-09
24.45	6.15460466819292e-10	4.72537113718954e-11	2.85688516351945e-09
24.46	6.09570113912113e-10	4.67910946480746e-11	2.82954890543964e-09
24.47	6.03736041978003e-10	4.63330064418484e-11	2.80247377665172e-09
24.48	5.9795771424194e-10	4.5879402429322e-11	2.77565728731008e-09
24.49	5.9223459903813e-10	4.54302387203758e-11	2.74909697126155e-09
24.5	5.86566169761475e-10	4.49854718544208e-11	2.72279038582043e-09
24.51	5.80951904819515e-10	4.45450587961953e-11	2.69673511154572e-09
24.52	5.75391287584817e-10	4.41089569316031e-11	2.67092875202037e-09
24.53	5.69883806347814e-10	4.36771240635925e-11	2.6453689336327e-09
24.54	5.64428954270099e-10	4.32495184080751e-11	2.62005330535985e-09
24.55	5.59026229338149e-10	4.28260985898852e-11	2.59497953855325e-09
24.56	5.53675134317504e-10	4.24068236387779e-11	2.57014532672623e-09
24.57	5.48375176707362e-10	4.19916529854674e-11	2.5455483853435e-09
24.58	5.43125868695618e-10	4.15805464577031e-11	2.52118645161277e-09
24.59	5.37926727114325e-10	4.11734642763845e-11	2.49705728427818e-09
24.6	5.32777273395572e-10	4.07703670517144e-11	2.47315866341588e-09
24.61	5.27677033527789e-10	4.03712157793892e-11	2.44948839023136e-09
24.62	5.22625538012457e-10	3.99759718368267e-11	2.4260442868588e-09
24.63	5.17622321821239e-10	3.95845969794309e-11	2.40282419616237e-09
24.64	5.12666924353505e-10	3.91970533368933e-11	2.37982598153924e-09
24.65	5.07758889394267e-10	3.88133034095303e-11	2.35704752672466e-09
24.66	5.02897765072515e-10	3.84333100646563e-11	2.33448673559873e-09
24.67	4.9808310381994e-10	3.8057036532993e-11	2.31214153199507e-09
24.68	4.93314462330053e-10	3.76844464051125e-11	2.29000985951133e-09
24.69	4.88591401517695e-10	3.7315503627917e-11	2.26808968132141e-09
24.7	4.83913486478921e-10	3.6950172501151e-11	2.24637897998954e-09
24.71	4.79280286451273e-10	3.65884176739492e-11	2.22487575728608e-09
24.72	4.74691374774428e-10	3.62302041414172e-11	2.20357803400509e-09
24.73	4.70146328851213e-10	3.58754972412464e-11	2.18248384978358e-09
24.74	4.65644730109001e-10	3.5524262650361e-11	2.16159126292255e-09
24.75	4.61186163961459e-10	3.51764663815992e-11	2.14089835020964e-09
24.76	4.5677021977067e-10	3.48320747804253e-11	2.12040320674354e-09
24.77	4.52396490809611e-10	3.44910545216756e-11	2.10010394576003e-09
24.78	4.4806457422498e-10	3.41533726063345e-11	2.07999869845962e-09
24.79	4.43774071000389e-10	3.38189963583436e-11	2.06008561383692e-09
24.8	4.3952458591989e-10	3.34878934214411e-11	2.04036285851157e-09
24.81	4.35315727531861e-10	3.31600317560322e-11	2.02082861656074e-09
24.82	4.31147108113226e-10	3.28353796360908e-11	2.00148108935331e-09
24.83	4.27018343634016e-10	3.25139056460906e-11	1.98231849538555e-09
24.84	4.22929053722268e-10	3.2195578677967e-11	1.96333907011836e-09
24.85	4.18878861629253e-10	3.1880367928108e-11	1.9445410658161e-09
24.86	4.1486739419504e-10	3.15682428943753e-11	1.92592275138689e-09
24.87	4.10894281814379e-10	3.1259173373154e-11	1.90748241222447e-09
24.88	4.06959158402915e-10	3.09531294564314e-11	1.88921835005154e-09
24.89	4.03061661363714e-10	3.06500815289042e-11	1.87112888276456e-09
24.9	3.99201431554117e-10	3.03500002651143e-11	1.8532123442801e-09
24.91	3.95378113252896e-10	3.00528566266124e-11	1.83546708438255e-09
24.92	3.91591354127735e-10	2.97586218591492e-11	1.81789146857331e-09
24.93	3.87840805203004e-10	2.94672674898947e-11	1.80048387792148e-09
24.94	3.84126120827856e-10	2.91787653246839e-11	1.78324270891581e-09
24.95	3.80446958644612e-10	2.88930874452901e-11	1.76616637331825e-09
24.96	3.76802979557452e-10	2.86102062067245e-11	1.74925329801871e-09
24.97	3.73193847701405e-10	2.83300942345624e-11	1.73250192489128e-09
24.98	3.69619230411628e-10	2.80527244222954e-11	1.71591071065187e-09
24.99	3.66078798192981e-10	2.77780699287099e-11	1.69947812671704e-09
25	3.62572224689888e-10	2.75061041752905e-11	1.68320265906436e-09
25.01	3.59099186656484e-10	2.72368008436498e-11	1.66708280809392e-09
25.02	3.55659363927045e-10	2.69701338729823e-11	1.65111708849129e-09
25.03	3.52252439386703e-10	2.67060774575443e-11	1.63530402909169e-09
25.04	3.48878098942431e-10	2.64446060441573e-11	1.61964217274548e-09
25.05	3.45536031494309e-10	2.61856943297369e-11	1.60413007618496e-09
25.06	3.42225928907063e-10	2.59293172588451e-11	1.58876630989235e-09
25.07	3.38947485981866e-10	2.56754500212669e-11	1.57354945796911e-09
25.08	3.35700400428422e-10	2.54240680496107e-11	1.55847811800645e-09
25.09	3.32484372837296e-10	2.5175147016932e-11	1.54355090095706e-09
25.1	3.29299106652521e-10	2.49286628343802e-11	1.52876643100811e-09
25.11	3.26144308144459e-10	2.46845916488688e-11	1.51412334545539e-09
25.12	3.23019686382923e-10	2.44429098407681e-11	1.49962029457869e-09
25.13	3.19924953210544e-10	2.42035940216209e-11	1.48525594151836e-09
25.14	3.16859823216408e-10	2.39666210318796e-11	1.47102896215297e-09
25.15	3.13824013709925e-10	2.37319679386668e-11	1.45693804497827e-09
25.16	3.10817244694958e-10	2.34996120335566e-11	1.44298189098715e-09
25.17	3.07839238844197e-10	2.32695308303783e-11	1.42915921355085e-09
25.18	3.04889721473766e-10	2.30417020630414e-11	1.4154687383012e-09
25.19	3.01968420518082e-10	2.28161036833816e-11	1.40190920301409e-09
25.2	2.99075066504951e-10	2.25927138590287e-11	1.38847935749393e-09
25.21	2.96209392530894e-10	2.23715109712944e-11	1.37517796345932e-09
25.22	2.9337113423671e-10	2.21524736130811e-11	1.36200379442968e-09
25.23	2.9056002978328e-10	2.19355805868116e-11	1.34895563561306e-09
25.24	2.87775819827582e-10	2.17208109023784e-11	1.33603228379499e-09
25.25	2.85018247498954e-10	2.15081437751137e-11	1.32323254722831e-09
25.26	2.82287058375567e-10	2.12975586237783e-11	1.31055524552419e-09
25.27	2.79582000461128e-10	2.10890350685716e-11	1.29799920954401e-09
25.28	2.76902824161805e-10	2.08825529291597e-11	1.28556328129245e-09
25.29	2.74249282263369e-10	2.06780922227237e-11	1.27324631381141e-09
25.3	2.71621129908551e-10	2.04756331620264e-11	1.26104717107509e-09
25.31	2.69018124574617e-10	2.02751561534989e-11	1.24896472788598e-09
25.32	2.66440026051159e-10	2.00766417953445e-11	1.23699786977186e-09
25.33	2.63886596418086e-10	1.98800708756628e-11	1.22514549288377e-09
25.34	2.61357600023837e-10	1.96854243705906e-11	1.21340650389499e-09
25.35	2.58852803463793e-10	1.94926834424623e-11	1.2017798199009e-09
25.36	2.56371975558892e-10	1.93018294379872e-11	1.19026436831986e-09
25.37	2.53914887334457e-10	1.91128438864457e-11	1.178859086795e-09
25.38	2.51481311999213e-10	1.89257084979019e-11	1.16756292309695e-09
25.39	2.49071024924513e-10	1.87404051614351e-11	1.1563748350275e-09
25.4	2.46683803623756e-10	1.85569159433875e-11	1.14529379032413e-09
25.41	2.44319427732001e-10	1.83752230856293e-11	1.13431876656554e-09
25.42	2.41977678985775e-10	1.81953090038413e-11	1.12344875107797e-09
25.43	2.39658341203074e-10	1.80171562858138e-11	1.11268274084248e-09
25.44	2.37361200263554e-10	1.78407476897619e-11	1.10201974240308e-09
25.45	2.35086044088906e-10	1.76660661426584e-11	1.09145877177574e-09
25.46	2.32832662623423e-10	1.74930947385814e-11	1.08099885435828e-09
25.47	2.30600847814748e-10	1.73218167370795e-11	1.07063902484108e-09
25.48	2.28390393594805e-10	1.71522155615524e-11	1.06037832711866e-09
25.49	2.26201095860912e-10	1.6984274797647e-11	1.05021581420211e-09
25.5	2.24032752457076e-10	1.681797819167e-11	1.04015054813233e-09
25.51	2.2188516315546e-10	1.66533096490153e-11	1.0301815998941e-09
25.52	2.19758129638028e-10	1.64902532326073e-11	1.02030804933097e-09
25.53	2.17651455478369e-10	1.6328793161359e-11	1.01052898506096e-09
25.54	2.15564946123687e-10	1.61689138086457e-11	1.00084350439305e-09
25.55	2.13498408876967e-10	1.60105997007931e-11	9.91250713244459e-10
25.56	2.11451652879304e-10	1.58538355155804e-11	9.81749726058763e-10
25.57	2.09424489092412e-10	1.56986060807585e-11	9.72339665724695e-10
25.58	2.07416730281283e-10	1.55448963725817e-11	9.63019663495798e-10
25.59	2.05428190997024e-10	1.53926915143549e-11	9.53788858910802e-10
25.6	2.03458687559853e-10	1.52419767749939e-11	9.44646399714775e-10
25.61	2.01508038042252e-10	1.5092737567601e-11	9.35591441781003e-10
25.62	1.99576062252285e-10	1.49449594480535e-11	9.26623149033636e-10
25.63	1.97662581717076e-10	1.47986281136064e-11	9.17740693371047e-10
25.64	1.95767419666435e-10	1.46537294015088e-11	9.08943254589931e-10
25.65	1.93890401016654e-10	1.45102492876342e-11	9.00230020310121e-10
25.66	1.92031352354442e-10	1.43681738851232e-11	8.91600185900122e-10
25.67	1.90190101921023e-10	1.42274894430405e-11	8.83052954403344e-10
25.68	1.88366479596378e-10	1.40881823450448e-11	8.74587536465049e-10
25.69	1.86560316883644e-10	1.39502391080709e-11	8.66203150259975e-10
25.7	1.84771446893655e-10	1.38136463810262e-11	8.57899021420662e-10
25.71	1.82999704329634e-10	1.36783909434986e-11	8.49674382966451e-10
25.72	1.81244925472026e-10	1.35444597044774e-11	8.41528475233161e-10
25.73	1.79506948163482e-10	1.34118397010876e-11	8.33460545803432e-10
25.74	1.77785611793976e-10	1.3280518097335e-11	8.25469849437731e-10
25.75	1.76080757286075e-10	1.3150482182865e-11	8.17555648006008e-10
25.76	1.74392227080338e-10	1.3021719371733e-11	8.09717210420015e-10
25.77	1.72719865120863e-10	1.28942172011863e-11	8.01953812566254e-10
25.78	1.71063516840962e-10	1.27679633304591e-11	7.94264737239566e-10
25.79	1.69423029148983e-10	1.26429455395782e-11	7.86649274077354e-10
25.8	1.67798250414257e-10	1.25191517281809e-11	7.7910671949443e-10
25.81	1.66189030453183e-10	1.23965699143446e-11	7.71636376618477e-10
25.82	1.64595220515446e-10	1.22751882334271e-11	7.64237555226132e-10
25.83	1.63016673270365e-10	1.21549949369195e-11	7.56909571679664e-10
25.84	1.61453242793368e-10	1.20359783913092e-11	7.49651748864272e-10
25.85	1.59904784552601e-10	1.19181270769544e-11	7.42463416125957e-10
25.86	1.58371155395662e-10	1.18014295869697e-11	7.35343909210005e-10
25.87	1.56852213536455e-10	1.16858746261227e-11	7.28292570200038e-10
25.88	1.5534781854218e-10	1.15714510097413e-11	7.21308747457654e-10
25.89	1.53857831320441e-10	1.14581476626312e-11	7.14391795562639e-10
25.9	1.52382114106472e-10	1.1345953618005e-11	7.07541075253745e-10
25.91	1.50920530450495e-10	1.12348580164208e-11	7.00755953370029e-10
25.92	1.49472945205186e-10	1.1124850104732e-11	6.94035802792756e-10
25.93	1.48039224513273e-10	1.10159192350464e-11	6.87380002387853e-10
25.94	1.4661923579524e-10	1.09080548636968e-11	6.80787936948898e-10
25.95	1.45212847737157e-10	1.08012465502203e-11	6.7425899714067e-10
25.96	1.43819930278619e-10	1.06954839563487e-11	6.6779257944322e-10
25.97	1.42440354600805e-10	1.0590756845008e-11	6.61388086096479e-10
25.98	1.41073993114646e-10	1.0487055079328e-11	6.55044925045399e-10
25.99	1.39720719449111e-10	1.0384368621662e-11	6.48762509885603e-10
26	1.38380408439597e-10	1.02826875326152e-11	6.42540259809559e-10
26.01	1.37052936116435e-10	1.01820019700833e-11	6.36377599553268e-10
26.02	1.35738179693505e-10	1.00823021883002e-11	6.30273959343449e-10
26.03	1.34436017556956e-10	9.98357853689552e-12	6.24228774845241e-10
26.04	1.33146329254039e-10	9.88582145996032e-12	6.18241487110384e-10
26.05	1.31868995482036e-10	9.78902149512306e-12	6.12311542525911e-10
26.06	1.30603898077306e-10	9.69316927263395e-12	6.06438392763311e-10
26.07	1.29350920004428e-10	9.59825551445845e-12	6.0062149472819e-10
26.08	1.28109945345451e-10	9.50427103337966e-12	5.94860310510401e-10
26.09	1.26880859289241e-10	9.41120673210945e-12	5.89154307334648e-10
26.1	1.25663548120934e-10	9.31905360240831e-12	5.83502957511566e-10
26.11	1.2445789921149e-10	9.2278027242138e-12	5.77905738389264e-10
26.12	1.23263801007342e-10	9.13744526477755e-12	5.72362132305324e-10
26.13	1.22081143020146e-10	9.04797247781067e-12	5.66871626539259e-10
26.14	1.20909815816631e-10	8.95937570263756e-12	5.6143371326543e-10
26.15	1.19749711008538e-10	8.87164636335801e-12	5.56047889506398e-10
26.16	1.18600721242664e-10	8.7847759680174e-12	5.50713657086729e-10
26.17	1.17462740190994e-10	8.69875610778518e-12	5.45430522587234e-10
26.18	1.16335662540929e-10	8.61357845614126e-12	5.40197997299648e-10
26.19	1.15219383985607e-10	8.5292347680704e-12	5.35015597181734e-10
26.2	1.14113801214319e-10	8.44571687926454e-12	5.29882842812821e-10
26.21	1.13018811903008e-10	8.36301670533282e-12	5.2479925934976e-10
26.22	1.11934314704868e-10	8.28112624101945e-12	5.19764376483298e-10
26.23	1.10860209241027e-10	8.20003755942916e-12	5.14777728394872e-10
26.24	1.09796396091318e-10	8.11974281126026e-12	5.09838853713808e-10
26.25	1.08742776785142e-10	8.04023422404518e-12	5.04947295474933e-10
26.26	1.07699253792414e-10	7.96150410139849e-12	5.00102601076584e-10
26.27	1.06665730514597e-10	7.88354482227222e-12	4.95304322239023e-10
26.28	1.05642111275821e-10	7.80634884021851e-12	4.90552014963242e-10
26.29	1.04628301314085e-10	7.72990868265946e-12	4.85845239490161e-10
26.3	1.03624206772547e-10	7.65421695016412e-12	4.81183560260216e-10
26.31	1.02629734690891e-10	7.57926631573258e-12	4.76566545873331e-10
26.32	1.0164479299678e-10	7.50504952408704e-12	4.71993769049269e-10
26.33	1.00669290497392e-10	7.43155939096982e-12	4.67464806588363e-10
26.34	9.9703136871029e-11	7.35878880244824e-12	4.62979239332614e-10
26.35	9.87462426588156e-11	7.28673071422634e-12	4.58536652127172e-10
26.36	9.77985192564689e-11	7.21537815096328e-12	4.54136633782167e-10
26.37	9.68598789061507e-11	7.14472420559844e-12	4.49778777034917e-10
26.38	9.5930234688396e-11	7.07476203868313e-12	4.45462678512487e-10
26.39	9.50095005141183e-11	7.00548487771881e-12	4.41187938694607e-10
26.4	9.40975911166918e-11	6.93688601650182e-12	4.36954161876948e-10
26.41	9.31944220441072e-11	6.86895881447454e-12	4.32760956134734e-10
26.42	9.22999096512045e-11	6.80169669608279e-12	4.28607933286715e-10
26.43	9.14139710919775e-11	6.73509315013967e-12	4.24494708859473e-10
26.44	9.0536524311953e-11	6.66914172919555e-12	4.20420902052073e-10
26.45	8.96674880406421e-11	6.60383604891417e-12	4.16386135701047e-10
26.46	8.88067817840631e-11	6.53916978745497e-12	4.12390036245713e-10
26.47	8.79543258173357e-11	6.47513668486136e-12	4.08432233693822e-10
26.48	8.71100411773461e-11	6.41173054245506e-12	4.04512361587534e-10
26.49	8.62738496554814e-11	6.34894522223626e-12	4.0063005696972e-10
26.5	8.54456737904331e-11	6.28677464628976e-12	3.96784960350576e-10
26.51	8.46254368610698e-11	6.22521279619688e-12	3.92976715674564e-10
26.52	8.38130628793769e-11	6.16425371245308e-12	3.89204970287667e-10
26.53	8.30084765834641e-11	6.10389149389139e-12	3.85469374904945e-10
26.54	8.2211603430639e-11	6.04412029711132e-12	3.81769583578414e-10
26.55	8.14223695905473e-11	5.98493433591353e-12	3.78105253665222e-10
26.56	8.06407019383775e-11	5.92632788073993e-12	3.74476045796127e-10
26.57	7.98665280481311e-11	5.86829525811928e-12	3.70881623844283e-10
26.58	7.90997761859559e-11	5.81083085011822e-12	3.67321654894315e-10
26.59	7.83403753035438e-11	5.75392909379768e-12	3.63795809211692e-10
26.6	7.75882550315907e-11	5.69758448067459e-12	3.6030376021239e-10
26.61	7.68433456733192e-11	5.6417915561889e-12	3.56845184432846e-10
26.62	7.61055781980625e-11	5.58654491917575e-12	3.53419761500198e-10
26.63	7.53748842349096e-11	5.53183922134286e-12	3.50027174102802e-10
26.64	7.46511960664113e-11	5.47766916675303e-12	3.46667107961039e-10
26.65	7.39344466223453e-11	5.42402951131165e-12	3.43339251798393e-10
26.66	7.3224569473542e-11	5.37091506225934e-12	3.4004329731281e-10
26.67	7.25214988257675e-11	5.3183206776694e-12	3.3677893914832e-10
26.68	7.1825169513666e-11	5.26624126595032e-12	3.33545874866942e-10
26.69	7.11355169947596e-11	5.21467178535308e-12	3.30343804920848e-10
26.7	7.04524773435053e-11	5.16360724348328e-12	3.27172432624792e-10
26.71	6.97759872454078e-11	5.11304269681807e-12	3.24031464128805e-10
26.72	6.91059839911898e-11	5.06297325022782e-12	3.20920608391147e-10
26.73	6.84424054710166e-11	5.01339405650237e-12	3.17839577151521e-10
26.74	6.77851901687764e-11	4.96430031588209e-12	3.14788084904537e-10
26.75	6.71342771564143e-11	4.91568727559335e-12	3.11765848873428e-10
26.76	6.64896060883216e-11	4.86755022938865e-12	3.08772588984025e-10
26.77	6.58511171957768e-11	4.81988451709125e-12	3.05808027838965e-10
26.78	6.52187512814414e-11	4.77268552414415e-12	3.02871890692162e-10
26.79	6.45924497139063e-11	4.72594868116362e-12	2.99963905423508e-10
26.8	6.39721544222915e-11	4.67966946349705e-12	2.97083802513816e-10
26.81	6.33578078908968e-11	4.63384339078503e-12	2.94231315020013e-10
26.82	6.27493531539033e-11	4.58846602652791e-12	2.91406178550552e-10
26.83	6.21467337901252e-11	4.54353297765641e-12	2.88608131241074e-10
26.84	6.15498939178123e-11	4.49903989410657e-12	2.8583691373029e-10
26.85	6.09587781895016e-11	4.45498246839878e-12	2.830922691361e-10
26.86	6.03733317869173e-11	4.41135643522095e-12	2.80373943031938e-10
26.87	5.9793500415921e-11	4.36815757101579e-12	2.77681683423338e-10
26.88	5.92192303015079e-11	4.32538169357209e-12	2.75015240724729e-10
26.89	5.86504681828527e-11	4.28302466162001e-12	2.72374367736447e-10
26.9	5.80871613084012e-11	4.24108237443037e-12	2.6975881962197e-10
26.91	5.75292574310095e-11	4.19955077141776e-12	2.67168353885361e-10
26.92	5.69767048031292e-11	4.15842583174767e-12	2.6460273034894e-10
26.93	5.64294521720384e-11	4.11770357394738e-12	2.62061711131155e-10
26.94	5.58874487751184e-11	4.07738005552064e-12	2.59545060624669e-10
26.95	5.53506443351751e-11	4.0374513725662e-12	2.57052545474662e-10
26.96	5.48189890558053e-11	3.99791365940001e-12	2.54583934557326e-10
26.97	5.42924336168067e-11	3.95876308818114e-12	2.5213899895858e-10
26.98	5.37709291696323e-11	3.91999586854137e-12	2.49717511952975e-10
26.99	5.32544273328874e-11	3.88160824721836e-12	2.47319248982806e-10
27	5.27428801878697e-11	3.84359650769249e-12	2.44943987637428e-10
27.01	5.22362402741526e-11	3.80595696982718e-12	2.42591507632755e-10
27.02	5.17344605852094e-11	3.76868598951277e-12	2.40261590790967e-10
27.03	5.12374945640801e-11	3.73177995831387e-12	2.37954021020407e-10
27.04	5.07452960990793e-11	3.69523530312014e-12	2.35668584295666e-10
27.05	5.02578195195445e-11	3.65904848580058e-12	2.33405068637862e-10
27.06	4.97750195916256e-11	3.62321600286108e-12	2.31163264095103e-10
27.07	4.92968515141144e-11	3.58773438510538e-12	2.2894296272314e-10
27.08	4.88232709143133e-11	3.55260019729938e-12	2.26743958566202e-10
27.09	4.83542338439439e-11	3.51781003783868e-12	2.24566047638015e-10
27.1	4.78896967750945e-11	3.48336053841939e-12	2.22409027902998e-10
27.11	4.74296165962062e-11	3.44924836371221e-12	2.20272699257646e-10
27.12	4.69739506080972e-11	3.4154702110396e-12	2.18156863512079e-10
27.13	4.65226565200249e-11	3.3820228100562e-12	2.1606132437178e-10
27.14	4.60756924457857e-11	3.34890292243234e-12	2.13985887419498e-10
27.15	4.56330168998521e-11	3.31610734154066e-12	2.11930360097321e-10
27.16	4.51945887935461e-11	3.28363289214578e-12	2.09894551688933e-10
27.17	4.47603674312499e-11	3.25147643009704e-12	2.07878273302025e-10
27.18	4.43303125066516e-11	3.21963484202417e-12	2.05881337850885e-10
27.19	4.3904384099028e-11	3.18810504503605e-12	2.03903560039144e-10
27.2	4.34825426695616e-11	3.15688398642236e-12	2.01944756342696e-10
27.21	4.30647490576935e-11	3.12596864335811e-12	2.00004744992775e-10
27.22	4.26509644775109e-11	3.09535602261113e-12	1.98083345959196e-10
27.23	4.2241150514169e-11	3.0650431602524e-12	1.96180380933749e-10
27.24	4.18352691203465e-11	3.0350271213692e-12	1.94295673313764e-10
27.25	4.14332826127359e-11	3.0053049997811e-12	1.9242904818582e-10
27.26	4.10351536685668e-11	2.97587391775869e-12	1.90580332309618e-10
27.27	4.06408453221615e-11	2.94673102574507e-12	1.88749354102001e-10
27.28	4.02503209615251e-11	2.91787350208011e-12	1.86935943621132e-10
27.29	3.98635443249667e-11	2.88929855272737e-12	1.85139932550821e-10
27.3	3.94804794977535e-11	2.86100341100366e-12	1.83361154184996e-10
27.31	3.91010909087966e-11	2.83298533731135e-12	1.81599443412333e-10
27.32	3.87253433273684e-11	2.80524161887318e-12	1.79854636701021e-10
27.33	3.83532018598513e-11	2.77776956946977e-12	1.78126572083683e-10
27.34	3.79846319465176e-11	2.7505665291796e-12	1.76415089142428e-10
27.35	3.76195993583399e-11	2.72362986412163e-12	1.7472002899406e-10
27.36	3.72580701938316e-11	2.69695696620038e-12	1.73041234275417e-10
27.37	3.69000108759183e-11	2.6705452528535e-12	1.71378549128853e-10
27.38	3.65453881488385e-11	2.64439216680187e-12	1.6973181918786e-10
27.39	3.61941690750739e-11	2.61849517580208e-12	1.68100891562826e-10
27.4	3.58463210323088e-11	2.59285177240136e-12	1.6648561482693e-10
27.41	3.55018117104192e-11	2.56745947369493e-12	1.64885839002166e-10
27.42	3.516060910849e-11	2.54231582108565e-12	1.63301415545509e-10
27.43	3.48226815318606e-11	2.51741838004617e-12	1.61732197335207e-10
27.44	3.44879975891987e-11	2.4927647398832e-12	1.60178038657202e-10
27.45	3.41565261896029e-11	2.4683525135043e-12	1.58638795191691e-10
27.46	3.38282365397313e-11	2.44417933718679e-12	1.57114323999796e-10
27.47	3.35030981409593e-11	2.420242870349e-12	1.55604483510385e-10
27.48	3.31810807865626e-11	2.39654079532377e-12	1.54109133506999e-10
27.49	3.28621545589289e-11	2.37307081713411e-12	1.52628135114911e-10
27.5	3.2546289826795e-11	2.3498306632711e-12	1.51161350788314e-10
27.51	3.22334572425106e-11	2.32681808347395e-12	1.49708644297618e-10
27.52	3.19236277393281e-11	2.30403084951221e-12	1.48269880716882e-10
27.53	3.16167725287189e-11	2.28146675497013e-12	1.46844926411358e-10
27.54	3.1312863097714e-11	2.25912361503309e-12	1.45433649025152e-10
27.55	3.10118712062711e-11	2.23699926627617e-12	1.4403591746901e-10
27.56	3.07137688846668e-11	2.21509156645474e-12	1.42651601908215e-10
27.57	3.04185284309124e-11	2.19339839429717e-12	1.41280573750602e-10
27.58	3.01261224081962e-11	2.17191764929946e-12	1.39922705634685e-10
27.59	2.98365236423488e-11	2.15064725152202e-12	1.38577871417896e-10
27.6	2.95497052193329e-11	2.12958514138829e-12	1.37245946164945e-10
27.61	2.92656404827577e-11	2.10872927948545e-12	1.3592680613628e-10
27.62	2.89843030314161e-11	2.08807764636703e-12	1.34620328776662e-10
27.63	2.87056667168457e-11	2.06762824235745e-12	1.3332639270385e-10
27.64	2.84297056409137e-11	2.04737908735846e-12	1.32044877697391e-10
27.65	2.81563941534238e-11	2.02732822065755e-12	1.30775664687522e-10
27.66	2.78857068497467e-11	2.00747370073813e-12	1.29518635744169e-10
27.67	2.76176185684728e-11	1.98781360509162e-12	1.28273674066061e-10
27.68	2.73521043890876e-11	1.96834603003141e-12	1.27040663969941e-10
27.69	2.7089139629669e-11	1.94906909050859e-12	1.25819490879881e-10
27.7	2.68286998446066e-11	1.9299809199295e-12	1.24610041316705e-10
27.71	2.65707608223433e-11	1.91107966997507e-12	1.234122028875e-10
27.72	2.63152985831375e-11	1.89236351042192e-12	1.22225864275241e-10
27.73	2.60622893768474e-11	1.87383062896523e-12	1.21050915228508e-10
27.74	2.5811709680736e-11	1.85547923104332e-12	1.198872465513e-10
27.75	2.55635361972977e-11	1.83730753966398e-12	1.1873475009295e-10
27.76	2.53177458521047e-11	1.81931379523244e-12	1.17593318738132e-10
27.77	2.50743157916747e-11	1.80149625538108e-12	1.1646284639697e-10
27.78	2.48332233813584e-11	1.78385319480082e-12	1.15343227995231e-10
27.79	2.4594446203248e-11	1.76638290507408e-12	1.14234359464626e-10
27.8	2.43579620541045e-11	1.74908369450943e-12	1.13136137733185e-10
27.81	2.41237489433058e-11	1.73195388797789e-12	1.12048460715742e-10
27.82	2.38917850908137e-11	1.71499182675076e-12	1.10971227304501e-10
27.83	2.36620489251607e-11	1.69819586833909e-12	1.09904337359691e-10
27.84	2.34345190814558e-11	1.68156438633469e-12	1.08847691700315e-10
27.85	2.32091743994098e-11	1.66509577025271e-12	1.07801192094988e-10
27.86	2.29859939213783e-11	1.64878842537579e-12	1.06764741252853e-10
27.87	2.27649568904249e-11	1.63264077259966e-12	1.05738242814596e-10
27.88	2.25460427484016e-11	1.61665124828033e-12	1.04721601343539e-10
27.89	2.23292311340484e-11	1.60081830408272e-12	1.03714722316821e-10
27.9	2.21145018811106e-11	1.58514040683083e-12	1.02717512116661e-10
27.91	2.1901835016474e-11	1.5696160383593e-12	1.01729878021706e-10
27.92	2.16912107583182e-11	1.55424369536649e-12	1.00751728198462e-10
27.93	2.14826095142872e-11	1.53902188926897e-12	9.97829716928039e-11
27.94	2.12760118796783e-11	1.52394914605741e-12	9.88235184215721e-11
27.95	2.10713986356465e-11	1.50902400615397e-12	9.7873279164242e-11
27.96	2.08687507474283e-11	1.49424502427093e-12	9.69321655546786e-11
27.97	2.06680493625807e-11	1.47961076927089e-12	9.60000900729673e-11
27.98	2.04692758092379e-11	1.46511982402819e-12	9.50769660373235e-11
27.99	2.0272411594384e-11	1.45077078529175e-12	9.41627075960789e-11


==> fig2_right.dat <==
x	y
0	-0.656345818031053
0.01	-0.184373376486169
0.02	0.0325645288445883
0.03	0.174036485393223
0.04	0.278788414147297
0.05	0.361811902621593
0.06	0.430498929656088
0.07	0.489039451814262
0.08	0.540036166302448
0.09	0.585214290367819
0.1	0.625774215149471
0.11	0.662583151714436
0.12	0.696286687368627
0.13	0.727377356783775
0.14	0.756238697896266
0.15	0.783174613335816
0.16	0.808429550524328
0.17	0.832202739626074
0.18	0.854658467818728
0.19	0.87593363948691
0.2	0.896143434980744
0.21	0.91538561017141
0.22	0.933743806934795
0.23	0.951290132395426
0.24	0.968087189830675
0.25	0.984189693120524
0.26	0.999645761259081
0.27	1.01449796451351
0.28	1.02878417597646
0.29	1.04253826931526
0.3	1.0557906940118
0.31	1.06856895231782
0.32	1.08089799683955
0.33	1.09280056363509
0.34	1.10429745262168
0.35	1.11540776470615
0.36	1.12614910319644
0.37	1.13653774559695
0.38	1.14658879074191
0.39	1.15631628530833
0.4	1.16573333302087
0.41	1.17485218927509
0.42	1.18368434343212
0.43	1.19224059065397
0.44	1.20053109483577
0.45	1.2085654439348
0.46	1.21635269878603
0.47	1.22390143632011
0.48	1.23121978795618
0.49	1.23831547382275
0.5	1.24519583336046
0.51	1.25186785277762
0.52	1.25833818976018
0.53	1.2646131957792
0.54	1.27069893628991
0.55	1.27660120907514
0.56	1.28232556095063
0.57	1.28787730302008
0.58	1.29326152464273
0.59	1.29848310625444
0.6	1.3035467311651
0.61	1.30845689643946
0.62	1.31321792295488
0.63	1.31783396471816
0.64	1.32230901751334
0.65	1.32664692694425
0.66	1.33085139592748
0.67	1.33492599168578
0.68	1.3388741522857
0.69	1.34269919275874
0.7	1.34640431084099
0.71	1.34999259236244
0.72	1.35346701631412
0.73	1.35683045961804
0.74	1.36008570162286
0.75	1.36323542834551
0.76	1.3662822364775
0.77	1.36922863717258
0.78	1.37207705963106
0.79	1.37482985449483
0.8	1.37748929706555
0.81	1.38005759035783
0.82	1.38253686799797
0.83	1.38492919697809
0.84	1.38723658027452
0.85	1.38946095933895
0.86	1.39160421646985
0.87	1.39366817707125
0.88	1.39565461180557
0.89	1.39756523864642
0.9	1.39940172483712
0.91	1.4011656887602
0.92	1.40285870172279
0.93	1.4044822896624
0.94	1.40603793477743
0.95	1.4075270770864
0.96	1.40895111591962
0.97	1.41031141134675
0.98	1.41160928554364
0.99	1.41284602410146
1	1.414022877281
1.01	1.41514106121495
1.02	1.41620175906063
1.03	1.41720612210563
1.04	1.41815527082864
1.05	1.41905029591759
1.06	1.41989225924714
1.07	1.4206821948175
1.08	1.4214211096562
1.09	1.42210998468479
1.1	1.42274977555181
1.11	1.42334141343383
1.12	1.42388580580574
1.13	1.42438383718194
1.14	1.4248363698295
1.15	1.42524424445465
1.16	1.42560828086381
1.17	1.42592927860012
1.18	1.42620801755668
1.19	1.42644525856747
1.2	1.42664174397681
1.21	1.42679819818844
1.22	1.42691532819492
1.23	1.42699382408828
1.24	1.42703435955263
1.25	1.4270375923396
1.26	1.42700416472713
1.27	1.42693470396246
1.28	1.42682982268988
1.29	1.42669011936388
1.3	1.42651617864828
1.31	1.42630857180191
1.32	1.42606785705133
1.33	1.42579457995119
1.34	1.42548927373266
1.35	1.42515245964034
1.36	1.42478464725823
1.37	1.42438633482508
1.38	1.42395800953953
1.39	1.42350014785551
1.4	1.42301321576819
1.41	1.42249766909082
1.42	1.42195395372293
1.43	1.42138250591005
1.44	1.42078375249536
1.45	1.42015811116361
1.46	1.41950599067739
1.47	1.41882779110634
1.48	1.41812390404923
1.49	1.41739471284943
1.5	1.41664059280386
1.51	1.41586191136566
1.52	1.41505902834092
1.53	1.41423229607945
1.54	1.41338205966012
1.55	1.41250865707062
1.56	1.4116124193821
1.57	1.41069367091868
1.58	1.40975272942219
1.59	1.40878990621205
1.6	1.40780550634076
1.61	1.40679982874487
1.62	1.40577316639178
1.63	1.40472580642234
1.64	1.40365803028961
1.65	1.40257011389366
1.66	1.4014623277127
1.67	1.40033493693061
1.68	1.39918820156101
1.69	1.39802237656792
1.7	1.39683771198322
1.71	1.39563445302088
1.72	1.3944128401882
1.73	1.39317310939408
1.74	1.39191549205438
1.75	1.39064021519455
1.76	1.38934750154952
1.77	1.38803756966105
1.78	1.38671063397252
1.79	1.38536690492119
1.8	1.38400658902823
1.81	1.38262988898632
1.82	1.38123700374508
1.83	1.37982812859429
1.84	1.37840345524505
1.85	1.37696317190884
1.86	1.37550746337462
1.87	1.37403651108403
1.88	1.37255049320471
1.89	1.37104958470172
1.9	1.36953395740734
1.91	1.36800378008904
1.92	1.36645921851582
1.93	1.36490043552297
1.94	1.36332759107519
1.95	1.36174084232821
1.96	1.36014034368895
1.97	1.35852624687418
1.98	1.35689870096786
1.99	1.35525785247696
2	1.35360384538615
2.01	1.351936821211
2.02	1.3502569190501
2.03	1.34856427563578
2.04	1.34685902538378
2.05	1.34514130044169
2.06	1.34341123073625
2.07	1.3416689440196
2.08	1.3399145659144
2.09	1.33814821995797
2.1	1.33637002764534
2.11	1.33458010847136
2.12	1.33277857997184
2.13	1.33096555776374
2.14	1.32914115558442
2.15	1.32730548533006
2.16	1.32545865709315
2.17	1.32360077919913
2.18	1.32173195824226
2.19	1.31985229912065
2.2	1.31796190507044
2.21	1.31606087769937
2.22	1.3141493170194
2.23	1.3122273214788
2.24	1.31029498799336
2.25	1.30835241197702
2.26	1.30639968737175
2.27	1.30443690667685
2.28	1.30246416097749
2.29	1.30048153997271
2.3	1.29848913200279
2.31	1.29648702407601
2.32	1.29447530189478
2.33	1.29245404988129
2.34	1.29042335120254
2.35	1.2883832877948
2.36	1.28633394038763
2.37	1.28427538852727
2.38	1.28220771059961
2.39	1.28013098385264
2.4	1.27804528441836
2.41	1.27595068733429
2.42	1.2738472665645
2.43	1.27173509502016
2.44	1.26961424457966
2.45	1.26748478610833
2.46	1.2653467894777
2.47	1.26320032358436
2.48	1.2610454563684
2.49	1.25888225483154
2.5	1.25671078505474
2.51	1.25453111221555
2.52	1.25234330060503
2.53	1.25014741364433
2.54	1.24794351390095
2.55	1.24573166310458
2.56	1.2435119221627
2.57	1.24128435117574
2.58	1.23904900945205
2.59	1.23680595552247
2.6	1.23455524715457
2.61	1.2322969413667
2.62	1.23003109444164
2.63	1.22775776194
2.64	1.22547699871338
2.65	1.22318885891718
2.66	1.22089339602321
2.67	1.21859066283201
2.68	1.21628071148488
2.69	1.21396359347575
2.7	1.21163935966268
2.71	1.20930806027927
2.72	1.20696974494567
2.73	1.20462446267951
2.74	1.2022722619065
2.75	1.19991319047086
2.76	1.19754729564555
2.77	1.19517462414222
2.78	1.19279522212106
2.79	1.19040913520031
2.8	1.18801640846573
2.81	1.18561708647976
2.82	1.18321121329054
2.83	1.18079883244071
2.84	1.17837998697612
2.85	1.17595471945423
2.86	1.17352307195247
2.87	1.17108508607631
2.88	1.16864080296727
2.89	1.16619026331072
2.9	1.16373350734347
2.91	1.16127057486134
2.92	1.15880150522643
2.93	1.15632633737436
2.94	1.15384510982126
2.95	1.15135786067074
2.96	1.14886462762059
2.97	1.14636544796946
2.98	1.1438603586233
2.99	1.14134939610178
3	1.13883259654451
3.01	1.13630999571711
3.02	1.13378162901727
3.03	1.13124753148057
3.04	1.12870773778627
3.05	1.12616228226291
3.06	1.12361119889388
3.07	1.12105452132281
3.08	1.1184922828589
3.09	1.1159245164821
3.1	1.11335125484826
3.11	1.11077253029407
3.12	1.10818837484204
3.13	1.10559882020523
3.14	1.10300389779205
3.15	1.10040363871079
3.16	1.09779807377423
3.17	1.09518723350404
3.18	1.09257114813517
3.19	1.08994984762007
3.2	1.08732336163293
3.21	1.08469171957379
3.22	1.08205495057252
3.23	1.07941308349282
3.24	1.07676614693609
3.25	1.07411416924519
3.26	1.07145717850823
3.27	1.06879520256217
3.28	1.06612826899645
3.29	1.0634564051565
3.3	1.06077963814716
3.31	1.05809799483611
3.32	1.05541150185716
3.33	1.05272018561354
3.34	1.05002407228106
3.35	1.04732318781129
3.36	1.0446175579346
3.37	1.04190720816323
3.38	1.03919216379419
3.39	1.03647244991223
3.4	1.03374809139266
3.41	1.03101911290417
3.42	1.02828553891158
3.43	1.02554739367852
3.44	1.02280470127012
3.45	1.02005748555557
3.46	1.0173057702107
3.47	1.01454957872048
3.48	1.01178893438149
3.49	1.00902386030432
3.5	1.00625437941597
3.51	1.00348051446216
3.52	1.0007022880096
3.53	0.997919722448295
3.54	0.995132839993709
3.55	0.992341662688943
3.56	0.989546212406863
3.57	0.9867465108522
3.58	0.983942579563595
3.59	0.981134439915625
3.6	0.978322113120783
3.61	0.975505620231425
3.62	0.97268498214169
3.63	0.969860219589373
3.64	0.967031353157782
3.65	0.964198403277548
3.66	0.961361390228415
3.67	0.95852033414099
3.68	0.955675254998473
3.69	0.952826172638346
3.7	0.949973106754046
3.71	0.947116076896597
3.72	0.944255102476227
3.73	0.941390202763945
3.74	0.938521396893103
3.75	0.935648703860925
3.76	0.93277214253001
3.77	0.92989173162982
3.78	0.927007489758129
3.79	0.924119435382459
3.8	0.921227586841486
3.81	0.91833196234643
3.82	0.915432579982417
3.83	0.912529457709817
3.84	0.909622613365571
3.85	0.90671206466448
3.86	0.903797829200494
3.87	0.900879924447959
3.88	0.897958367762862
3.89	0.895033176384048
3.9	0.892104367434415
3.91	0.8891719579221
3.92	0.886235964741637
3.93	0.883296404675102
3.94	0.88035329439324
3.95	0.877406650456574
3.96	0.874456489316496
3.97	0.871502827316344
3.98	0.868545680692459
3.99	0.865585065575232
4	0.862620997990128
4.01	0.859653493858697
4.02	0.856682568999579
4.03	0.853708239129475
4.04	0.850730519864125
4.05	0.847749426719257
4.06	0.844764975111527
4.07	0.841777180359446
4.08	0.838786057684294
4.09	0.835791622211015
4.1	0.832793888969113
4.11	0.829792872893514
4.12	0.826788588825441
4.13	0.823781051513251
4.14	0.820770275613285
4.15	0.817756275690685
4.16	0.814739066220211
4.17	0.811718661587048
4.18	0.808695076087594
4.19	0.805668323930244
4.2	0.802638419236162
4.21	0.799605376040037
4.22	0.796569208290838
4.23	0.793529929852553
4.24	0.790487554504918
4.25	0.78744209594414
4.26	0.784393567783606
4.27	0.781341983554587
4.28	0.778287356706929
4.29	0.775229700609739
4.3	0.772169028552058
4.31	0.76910535374353
4.32	0.766038689315055
4.33	0.762969048319446
4.34	0.759896443732063
4.35	0.75682088845145
4.36	0.753742395299961
4.37	0.750660977024377
4.38	0.747576646296514
4.39	0.744489415713829
4.4	0.741399297800013
4.41	0.738306305005579
4.42	0.735210449708445
4.43	0.732111744214504
4.44	0.729010200758198
4.45	0.725905831503068
4.46	0.722798648542318
4.47	0.719688663899358
4.48	0.716575889528342
4.49	0.713460337314707
4.5	0.710342019075701
4.51	0.707220946560903
4.52	0.70409713145274
4.53	0.700970585366999
4.54	0.69784131985333
4.55	0.694709346395748
4.56	0.691574676413123
4.57	0.688437321259668
4.58	0.685297292225427
4.59	0.682154600536746
4.6	0.679009257356747
4.61	0.675861273785797
4.62	0.672710660861969
4.63	0.669557429561497
4.64	0.666401590799231
4.65	0.663243155429083
4.66	0.660082134244469
4.67	0.656918537978748
4.68	0.653752377305654
4.69	0.650583662839725
4.7	0.647412405136731
4.71	0.644238614694088
4.72	0.641062301951277
4.73	0.637883477290258
4.74	0.634702151035871
4.75	0.631518333456245
4.76	0.628332034763194
4.77	0.625143265112612
4.78	0.621952034604868
4.79	0.618758353285188
4.8	0.615562231144042
4.81	0.612363678117526
4.82	0.60916270408773
4.83	0.60595931888312
4.84	0.6027535322789
4.85	0.599545353997383
4.86	0.596334793708348
4.87	0.5931218610294
4.88	0.589906565526327
4.89	0.586688916713449
4.9	0.58346892405397
4.91	0.580246596960319
4.92	0.577021944794495
4.93	0.573794976868403
4.94	0.570565702444196
4.95	0.567334130734601
4.96	0.564100270903249
4.97	0.560864132065009
4.98	0.557625723286302
4.99	0.55438505358543
5	0.55114213193289
5.01	0.547896967251687
5.02	0.544649568417654
5.03	0.541399944259754
5.04	0.53814810356039
5.05	0.534894055055711
5.06	0.531637807435911
5.07	0.528379369345529
5.08	0.525118749383744
5.09	0.521855956104674
5.1	0.518590998017662
5.11	0.515323883587566
5.12	0.512054621235047
5.13	0.508783219336853
5.14	0.5055096862261
5.15	0.502234030192553
5.16	0.498956259482899
5.17	0.495676382301026
5.18	0.492394406808294
5.19	0.489110341123805
5.2	0.485824193324672
5.21	0.482535971446282
5.22	0.479245683482565
5.23	0.475953337386249
5.24	0.472658941069126
5.25	0.469362502402304
5.26	0.466064029216465
5.27	0.462763529302118
5.28	0.459461010409852
5.29	0.45615648025058
5.3	0.452849946495791
5.31	0.449541416777796
5.32	0.446230898689967
5.33	0.442918399786982
5.34	0.439603927585065
5.35	0.436287489562219
5.36	0.43296909315847
5.37	0.429648745776094
5.38	0.426326454779852
5.39	0.423002227497222
5.4	0.419676071218626
5.41	0.416347993197657
5.42	0.413018000651306
5.43	0.409686100760184
5.44	0.406352300668744
5.45	0.403016607485502
5.46	0.399679028283257
5.47	0.396339570099306
5.48	0.392998239935659
5.49	0.389655044759255
5.5	0.386309991502172
5.51	0.38296308706184
5.52	0.379614338301249
5.53	0.376263752049156
5.54	0.372911335100289
5.55	0.369557094215559
5.56	0.366201036122256
5.57	0.36284316751425
5.58	0.359483495052199
5.59	0.356122025363739
5.6	0.352758765043687
5.61	0.349393720654233
5.62	0.346026898725137
5.63	0.342658305753923
5.64	0.339287948206066
5.65	0.335915832515187
5.66	0.33254196508324
5.67	0.329166352280699
5.68	0.325789000446748
5.69	0.322409915889461
5.7	0.319029104885987
5.71	0.315646573682734
5.72	0.312262328495552
5.73	0.308876375509907
5.74	0.305488720881064
5.75	0.302099370734264
5.76	0.298708331164898
5.77	0.295315608238685
5.78	0.291921207991842
5.79	0.28852513643126
5.8	0.285127399534674
5.81	0.281728003250831
5.82	0.278326953499665
5.83	0.274924256172456
5.84	0.271519917132004
5.85	0.268113942212793
5.86	0.264706337221152
5.87	0.261297107935421
5.88	0.257886260106116
5.89	0.254473799456083
5.9	0.251059731680665
5.91	0.247644062447855
5.92	0.24422679739846
5.93	0.240807942146252
5.94	0.237387502278127
5.95	0.23396548335426
5.96	0.230541890908257
5.97	0.227116730447307
5.98	0.223690007452337
5.99	0.22026172737816
6	0.216831895653624
6.01	0.213400517681763
6.02	0.209967598839942
6.03	0.206533144480007
6.04	0.203097159928426
6.05	0.19965965048644
6.06	0.196220621430199
6.07	0.192780078010913
6.08	0.189338025454987
6.09	0.185894468964167
6.1	0.182449413715677
6.11	0.179002864862357
6.12	0.175554827532807
6.13	0.172105306831519
6.14	0.168654307839013
6.15	0.165201835611977
6.16	0.161747895183398
6.17	0.158292491562697
6.18	0.154835629735863
6.19	0.151377314665582
6.2	0.14791755129137
6.21	0.144456344529705
6.22	0.140993699274154
6.23	0.137529620395502
6.24	0.134064112741882
6.25	0.130597181138898
6.26	0.127128830389755
6.27	0.123659065275384
6.28	0.120187890554564
6.29	0.116715310964047
6.3	0.113241331218683
6.31	0.10976595601154
6.32	0.106289190014025
6.33	0.102811037876007
6.34	0.0993315042259351
6.35	0.0958505936709579
6.36	0.0923683107970422
6.37	0.0888846601690909
6.38	0.0853996463310589
6.39	0.0819132738060702
6.4	0.078425547096533
6.41	0.074936470684254
6.42	0.0714460490305529
6.43	0.0679542865763754
6.44	0.0644611877424054
6.45	0.0609667569291778
6.46	0.0574709985171881
6.47	0.0539739168670043
6.48	0.0504755163193757
6.49	0.046975801195342
6.5	0.0434747757963422
6.51	0.0399724444043218
6.52	0.0364688112818396
6.53	0.0329638806721746
6.54	0.0294576567994314
6.55	0.0259501438686451
6.56	0.0224413460658855
6.57	0.0189312675583614
6.58	0.015419912494523
6.59	0.0119072850041647
6.6	0.00839338919852651
6.61	0.00487822917039582
6.62	0.00136180899420716
6.63	-0.00215586727385719
6.64	-0.00567479559576867
6.65	-0.00919497195155314
6.66	-0.0127163923391932
6.67	-0.0162390527745307
6.68	-0.0197629492911696
6.69	-0.0232880779403803
6.7	-0.0268144347910034
6.71	-0.030342015929355
6.72	-0.0338708174591322
6.73	-0.037400835501319
6.74	-0.0409320661940932
6.75	-0.0444645056927336
6.76	-0.0479981501695279
6.77	-0.0515329958136807
6.78	-0.0550690388312228
6.79	-0.0586062754449213
6.8	-0.0621447018941881
6.81	-0.0656843144349919
6.82	-0.0692251093397692
6.83	-0.0727670828973351
6.84	-0.0763102314127967
6.85	-0.079854551207465
6.86	-0.0834000386187686
6.87	-0.0869466900001677
6.88	-0.090494501721068
6.89	-0.0940434701667359
6.9	-0.0975935917382141
6.91	-0.101144862852237
6.92	-0.104697279941147
6.93	-0.108250839452813
6.94	-0.111805537850545
6.95	-0.115361371613015
6.96	-0.118918337234174
6.97	-0.122476431223171
6.98	-0.126035650104271
6.99	-0.129595990416778
7	-0.133157448714955
7.01	-0.13672002156794
7.02	-0.140283705559674
7.03	-0.143848497288818
7.04	-0.147414393368679
7.05	-0.15098139042713
7.06	-0.154549485106532
7.07	-0.158118674063664
7.08	-0.161688953969639
7.09	-0.165260321509834
7.1	-0.168832773383814
7.11	-0.172406306305258
7.12	-0.175980917001881
7.13	-0.179556602215365
7.14	-0.183133358701286
7.15	-0.186711183229038
7.16	-0.19029007258176
7.17	-0.193870023556271
7.18	-0.197451032962991
7.19	-0.201033097625873
7.2	-0.204616214382332
7.21	-0.208200380083178
7.22	-0.21178559159254
7.23	-0.215371845787802
7.24	-0.218959139559532
7.25	-0.222547469811414
7.26	-0.226136833460179
7.27	-0.229727227435538
7.28	-0.233318648680114
7.29	-0.236911094149378
7.3	-0.240504560811578
7.31	-0.244099045647676
7.32	-0.247694545651281
7.33	-0.251291057828586
7.34	-0.254888579198297
7.35	-0.258487106791578
7.36	-0.262086637651978
7.37	-0.265687168835371
7.38	-0.269288697409894
7.39	-0.27289122045588
7.4	-0.276494735065799
7.41	-0.280099238344194
7.42	-0.283704727407619
7.43	-0.287311199384579
7.44	-0.290918651415466
7.45	-0.294527080652501
7.46	-0.298136484259672
7.47	-0.301746859412672
7.48	-0.305358203298846
7.49	-0.308970513117122
7.5	-0.31258378607796
7.51	-0.316198019403289
7.52	-0.319813210326451
7.53	-0.323429356092139
7.54	-0.327046453956344
7.55	-0.330664501186297
7.56	-0.334283495060407
7.57	-0.33790343286821
7.58	-0.341524311910311
7.59	-0.345146129498327
7.6	-0.34876888295483
7.61	-0.352392569613297
7.62	-0.356017186818049
7.63	-0.359642731924198
7.64	-0.363269202297594
7.65	-0.366896595314771
7.66	-0.370524908362891
7.67	-0.374154138839691
7.68	-0.377784284153434
7.69	-0.381415341722849
7.7	-0.385047308977083
7.71	-0.38868018335565
7.72	-0.392313962308374
7.73	-0.395948643295344
7.74	-0.399584223786854
7.75	-0.403220701263362
7.76	-0.406858073215431
7.77	-0.410496337143682
7.78	-0.414135490558744
7.79	-0.417775530981205
7.8	-0.421416455941559
7.81	-0.425058262980158
7.82	-0.428700949647167
7.83	-0.432344513502509
7.84	-0.435988952115821
7.85	-0.439634263066404
7.86	-0.443280443943174
7.87	-0.446927492344617
7.88	-0.450575405878741
7.89	-0.454224182163028
7.9	-0.457873818824385
7.91	-0.461524313499104
7.92	-0.465175663832808
7.93	-0.46882786748041
7.94	-0.472480922106067
7.95	-0.476134825383132
7.96	-0.47978957499411
7.97	-0.483445168630613
7.98	-0.487101603993317
7.99	-0.490758878791915
8	-0.494416990745072
8.01	-0.498075937580385
8.02	-0.501735717034337
8.03	-0.505396326852252
8.04	-0.509057764788254
8.05	-0.512720028605225
8.06	-0.516383116074759
8.07	-0.52004702497712
8.08	-0.523711753101204
8.09	-0.527377298244492
8.1	-0.531043658213011
8.11	-0.534710830821289
8.12	-0.538378813892321
8.13	-0.54204760525752
8.14	-0.54571720275668
8.15	-0.549387604237934
8.16	-0.553058807557717
8.17	-0.556730810580721
8.18	-0.560403611179859
8.19	-0.564077207236223
8.2	-0.567751596639044
8.21	-0.571426777285657
8.22	-0.575102747081455
8.23	-0.578779503939858
8.24	-0.582457045782269
8.25	-0.586135370538036
8.26	-0.589814476144418
8.27	-0.59349436054654
8.28	-0.597175021697364
8.29	-0.600856457557644
8.3	-0.604538666095891
8.31	-0.608221645288339
8.32	-0.611905393118904
8.33	-0.615589907579149
8.34	-0.619275186668246
8.35	-0.622961228392945
8.36	-0.62664803076753
8.37	-0.63033559181379
8.38	-0.634023909560978
8.39	-0.63771298204578
8.4	-0.641402807312277
8.41	-0.64509338341191
8.42	-0.648784708403448
8.43	-0.652476780352948
8.44	-0.656169597333726
8.45	-0.659863157426319
8.46	-0.663557458718452
8.47	-0.667252499305006
8.48	-0.67094827728798
8.49	-0.674644790776462
8.5	-0.678342037886591
8.51	-0.68204001674153
8.52	-0.685738725471425
8.53	-0.689438162213381
8.54	-0.69313832511142
8.55	-0.696839212316459
8.56	-0.700540821986267
8.57	-0.704243152285441
8.58	-0.70794620138537
8.59	-0.711649967464205
8.6	-0.715354448706826
8.61	-0.719059643304811
8.62	-0.722765549456408
8.63	-0.726472165366497
8.64	-0.730179489246565
8.65	-0.733887519314675
8.66	-0.737596253795431
8.67	-0.741305690919952
8.68	-0.745015828925842
8.69	-0.748726666057153
8.7	-0.752438200564367
8.71	-0.756150430704355
8.72	-0.759863354740352
8.73	-0.763576970941932
8.74	-0.767291277584968
8.75	-0.771006272951615
8.76	-0.774721955330272
8.77	-0.778438323015558
8.78	-0.782155374308281
8.79	-0.785873107515412
8.8	-0.789591520950053
8.81	-0.793310612931413
8.82	-0.797030381784777
8.83	-0.800750825841481
8.84	-0.804471943438879
8.85	-0.808193732920322
8.86	-0.811916192635127
8.87	-0.81563932093855
8.88	-0.819363116191758
8.89	-0.823087576761804
8.9	-0.826812701021602
8.91	-0.830538487349893
8.92	-0.834264934131227
8.93	-0.837992039755932
8.94	-0.841719802620087
8.95	-0.8454482211255
8.96	-0.849177293679677
8.97	-0.8529070186958
8.98	-0.856637394592701
8.99	-0.860368419794834
9	-0.864100092732251
9.01	-0.867832411840578
9.02	-0.871565375560987
9.03	-0.875298982340175
9.04	-0.879033230630335
9.05	-0.882768118889134
9.06	-0.886503645579686
9.07	-0.890239809170531
9.08	-0.893976608135607
9.09	-0.897714040954228
9.1	-0.90145210611106
9.11	-0.905190802096095
9.12	-0.908930127404629
9.13	-0.91267008053724
9.14	-0.916410659999758
9.15	-0.920151864303249
9.16	-0.923893691963989
9.17	-0.927636141503437
9.18	-0.931379211448219
9.19	-0.935122900330097
9.2	-0.938867206685954
9.21	-0.942612129057767
9.22	-0.946357665992584
9.23	-0.950103816042502
9.24	-0.953850577764647
9.25	-0.95759794972115
9.26	-0.961345930479122
9.27	-0.965094518610638
9.28	-0.968843712692712
9.29	-0.972593511307271
9.3	-0.976343913041143
9.31	-0.980094916486026
9.32	-0.983846520238473
9.33	-0.987598722899866
9.34	-0.991351523076397
9.35	-0.99510491937905
9.36	-0.998858910423572
9.37	-1.00261349483046
9.38	-1.00636867122494
9.39	-1.01012443823694
9.4	-1.01388079450107
9.41	-1.0176377386566
9.42	-1.02139526934747
9.43	-1.02515338522221
9.44	-1.02891208493398
9.45	-1.03267136714051
9.46	-1.03643123050409
9.47	-1.04019167369156
9.48	-1.0439526953743
9.49	-1.04771429422817
9.5	-1.05147646893353
9.51	-1.05523921817519
9.52	-1.05900254064242
9.53	-1.06276643502893
9.54	-1.0665309000328
9.55	-1.07029593435653
9.56	-1.07406153670698
9.57	-1.07782770579537
9.58	-1.08159444033723
9.59	-1.08536173905244
9.6	-1.08912960066513
9.61	-1.09289802390375
9.62	-1.09666700750098
9.63	-1.10043655019375
9.64	-1.10420665072321
9.65	-1.10797730783472
9.66	-1.11174852027783
9.67	-1.11552028680624
9.68	-1.11929260617781
9.69	-1.12306547715454
9.7	-1.12683889850254
9.71	-1.13061286899201
9.72	-1.13438738739724
9.73	-1.13816245249657
9.74	-1.14193806307241
9.75	-1.14571421791117
9.76	-1.1494909158033
9.77	-1.15326815554321
9.78	-1.15704593592932
9.79	-1.160824255764
9.8	-1.16460311385354
9.81	-1.1683825090082
9.82	-1.17216244004212
9.83	-1.17594290577334
9.84	-1.17972390502378
9.85	-1.18350543661923
9.86	-1.18728749938932
9.87	-1.19107009216749
9.88	-1.19485321379102
9.89	-1.19863686310097
9.9	-1.20242103894219
9.91	-1.2062057401633
9.92	-1.20999096561665
9.93	-1.21377671415835
9.94	-1.2175629846482
9.95	-1.22134977594972
9.96	-1.22513708693012
9.97	-1.22892491646027
9.98	-1.2327132634147
9.99	-1.23650212667159
10	-1.24029150511274
10.01	-1.24408139762356
10.02	-1.24787180309306
10.03	-1.25166272041382
10.04	-1.255454148482
10.05	-1.25924608619732
10.06	-1.263038532463
10.07	-1.26683148618583
10.08	-1.27062494627607
10.09	-1.27441891164749
10.1	-1.27821338121734
10.11	-1.28200835390633
10.12	-1.28580382863862
10.13	-1.28959980434181
10.14	-1.29339627994693
10.15	-1.29719325438839
10.16	-1.30099072660403
10.17	-1.30478869553505
10.18	-1.30858716012601
10.19	-1.31238611932483
10.2	-1.31618557208279
10.21	-1.31998551735446
10.22	-1.32378595409774
10.23	-1.32758688127383
10.24	-1.33138829784721
10.25	-1.33519020278563
10.26	-1.3389925950601
10.27	-1.34279547364488
10.28	-1.34659883751746
10.29	-1.35040268565853
10.3	-1.35420701705202
10.31	-1.35801183068501
10.32	-1.36181712554781
10.33	-1.36562290063385
10.34	-1.36942915493975
10.35	-1.37323588746524
10.36	-1.3770430972132
10.37	-1.38085078318962
10.38	-1.3846589444036
10.39	-1.38846757986731
10.4	-1.39227668859602
10.41	-1.39608626960806
10.42	-1.39989632192482
10.43	-1.40370684457071
10.44	-1.40751783657319
10.45	-1.41132929696272
10.46	-1.4151412247728
10.47	-1.41895361903988
10.48	-1.42276647880342
10.49	-1.42657980310584
10.5	-1.43039359099251
10.51	-1.43420784151176
10.52	-1.43802255371484
10.53	-1.44183772665594
10.54	-1.44565335939215
10.55	-1.44946945098345
10.56	-1.45328600049272
10.57	-1.45710300698572
10.58	-1.46092046953106
10.59	-1.46473838720021
10.6	-1.4685567590675
10.61	-1.47237558421006
10.62	-1.47619486170786
10.63	-1.48001459064368
10.64	-1.48383477010308
10.65	-1.48765539917442
10.66	-1.49147647694884
10.67	-1.49529800252024
10.68	-1.49911997498526
10.69	-1.5029423934433
10.7	-1.50676525699649
10.71	-1.51058856474968
10.72	-1.51441231581043
10.73	-1.51823650928899
10.74	-1.52206114429833
10.75	-1.52588621995406
10.76	-1.52971173537449
10.77	-1.53353768968057
10.78	-1.53736408199591
10.79	-1.54119091144676
10.8	-1.54501817716197
10.81	-1.54884587827304
10.82	-1.55267401391406
10.83	-1.55650258322173
10.84	-1.56033158533532
10.85	-1.56416101939668
10.86	-1.56799088455025
10.87	-1.57182117994299
10.88	-1.57565190472444
10.89	-1.57948305804666
10.9	-1.58331463906423
10.91	-1.58714664693428
10.92	-1.59097908081641
10.93	-1.59481193987274
10.94	-1.59864522326788
10.95	-1.6024789301689
10.96	-1.60631305974537
10.97	-1.61014761116929
10.98	-1.61398258361513
10.99	-1.6178179762598
11	-1.62165378828262
11.01	-1.62549001886537
11.02	-1.62932666719222
11.03	-1.63316373244974
11.04	-1.63700121382691
11.05	-1.64083911051509
11.06	-1.64467742170802
11.07	-1.64851614660179
11.08	-1.65235528439487
11.09	-1.65619483428808
11.1	-1.66003479548457
11.11	-1.66387516718982
11.12	-1.66771594861165
11.13	-1.67155713896017
11.14	-1.67539873744783
11.15	-1.67924074328933
11.16	-1.68308315570171
11.17	-1.68692597390425
11.18	-1.69076919711853
11.19	-1.69461282456836
11.2	-1.69845685547983
11.21	-1.70230128908127
11.22	-1.70614612460324
11.23	-1.70999136127854
11.24	-1.71383699834218
11.25	-1.71768303503139
11.26	-1.72152947058559
11.27	-1.72537630424642
11.28	-1.72922353525767
11.29	-1.73307116286536
11.3	-1.73691918631763
11.31	-1.74076760486481
11.32	-1.74461641775939
11.33	-1.74846562425598
11.34	-1.75231522361135
11.35	-1.75616521508441
11.36	-1.76001559793617
11.37	-1.76386637142975
11.38	-1.76771753483041
11.39	-1.77156908740549
11.4	-1.7754210284244
11.41	-1.77927335715868
11.42	-1.78312607288191
11.43	-1.78697917486976
11.44	-1.79083266239993
11.45	-1.79468653475221
11.46	-1.79854079120842
11.47	-1.80239543105241
11.48	-1.80625045357007
11.49	-1.81010585804931
11.5	-1.81396164378006
11.51	-1.81781781005425
11.52	-1.82167435616582
11.53	-1.8255312814107
11.54	-1.8293885850868
11.55	-1.83324626649401
11.56	-1.83710432493421
11.57	-1.84096275971122
11.58	-1.84482157013084
11.59	-1.84868075550078
11.6	-1.85254031513075
11.61	-1.85640024833235
11.62	-1.86026055441914
11.63	-1.86412123270657
11.64	-1.86798228251203
11.65	-1.87184370315481
11.66	-1.8757054939561
11.67	-1.87956765423899
11.68	-1.88343018332845
11.69	-1.88729308055133
11.7	-1.89115634523636
11.71	-1.89501997671413
11.72	-1.89888397431709
11.73	-1.90274833737956
11.74	-1.90661306523768
11.75	-1.91047815722945
11.76	-1.9143436126947
11.77	-1.91820943097508
11.78	-1.92207561141406
11.79	-1.92594215335692
11.8	-1.92980905615078
11.81	-1.93367631914451
11.82	-1.93754394168882
11.83	-1.94141192313617
11.84	-1.94528026284083
11.85	-1.94914896015883
11.86	-1.95301801444796
11.87	-1.95688742506781
11.88	-1.96075719137968
11.89	-1.96462731274666
11.9	-1.96849778853354
11.91	-1.97236861810689
11.92	-1.97623980083498
11.93	-1.98011133608783
11.94	-1.98398322323716
11.95	-1.98785546165641
11.96	-1.99172805072073
11.97	-1.99560098980696
11.98	-1.99947427829364
11.99	-2.00334791556101
12	-2.00722190099098
12.01	-2.01109623396713
12.02	-2.01497091387474
12.03	-2.01884594010071
12.04	-2.02272131203365
12.05	-2.02659702906378
12.06	-2.03047309058299
12.07	-2.0343494959848
12.08	-2.03822624466439
12.09	-2.04210333601854
12.1	-2.04598076944566
12.11	-2.0498585443458
12.12	-2.05373666012061
12.13	-2.05761511617333
12.14	-2.06149391190883
12.15	-2.06537304673355
12.16	-2.06925252005556
12.17	-2.07313233128446
12.18	-2.07701247983148
12.19	-2.08089296510939
12.2	-2.08477378653255
12.21	-2.08865494351688
12.22	-2.09253643547983
12.23	-2.09641826184044
12.24	-2.10030042201928
12.25	-2.10418291543846
12.26	-2.10806574152163
12.27	-2.11194889969397
12.28	-2.11583238938218
12.29	-2.11971621001448
12.3	-2.12360036102063
12.31	-2.12748484183186
12.32	-2.13136965188094
12.33	-2.13525479060211
12.34	-2.13914025743112
12.35	-2.14302605180521
12.36	-2.14691217316311
12.37	-2.150798620945
12.38	-2.15468539459256
12.39	-2.15857249354894
12.4	-2.16245991725873
12.41	-2.16634766516801
12.42	-2.17023573672429
12.43	-2.17412413137654
12.44	-2.17801284857516
12.45	-2.18190188777201
12.46	-2.18579124842037
12.47	-2.18968092997494
12.48	-2.19357093189187
12.49	-2.19746125362871
12.5	-2.20135189464442
12.51	-2.2052428543994
12.52	-2.20913413235541
12.53	-2.21302572797565
12.54	-2.21691764072468
12.55	-2.22080987006849
12.56	-2.22470241547443
12.57	-2.22859527641123
12.58	-2.232488452349
12.59	-2.23638194275923
12.6	-2.24027574711478
12.61	-2.24416986488985
12.62	-2.24806429556002
12.63	-2.2519590386022
12.64	-2.25585409349469
12.65	-2.25974945971709
12.66	-2.26364513675037
12.67	-2.26754112407681
12.68	-2.27143742118005
12.69	-2.27533402754503
12.7	-2.27923094265802
12.71	-2.28312816600662
12.72	-2.28702569707972
12.73	-2.29092353536755
12.74	-2.29482168036161
12.75	-2.29872013155472
12.76	-2.302618888441
12.77	-2.30651795051584
12.78	-2.31041731727593
12.79	-2.31431698821925
12.8	-2.31821696284504
12.81	-2.32211724065384
12.82	-2.32601782114743
12.83	-2.32991870382888
12.84	-2.3338198882025
12.85	-2.33772137377388
12.86	-2.34162316004984
12.87	-2.34552524653848
12.88	-2.34942763274911
12.89	-2.35333031819229
12.9	-2.35723330237984
12.91	-2.36113658482479
12.92	-2.3650401650414
12.93	-2.36894404254517
12.94	-2.37284821685279
12.95	-2.37675268748219
12.96	-2.38065745395252
12.97	-2.38456251578411
12.98	-2.38846787249852
12.99	-2.3923735236185
13	-2.396279468668
13.01	-2.40018570717215
13.02	-2.40409223865728
13.03	-2.40799906265091
13.04	-2.41190617868173
13.05	-2.41581358627961
13.06	-2.41972128497559
13.07	-2.4236292743019
13.08	-2.4275375537919
13.09	-2.43144612298014
13.1	-2.43535498140232
13.11	-2.43926412859529
13.12	-2.44317356409706
13.13	-2.44708328744677
13.14	-2.45099329818472
13.15	-2.45490359585234
13.16	-2.45881417999219
13.17	-2.46272505014799
13.18	-2.46663620586455
13.19	-2.47054764668784
13.2	-2.47445937216492
13.21	-2.47837138184398
13.22	-2.48228367527433
13.23	-2.48619625200639
13.24	-2.49010911159167
13.25	-2.4940222535828
13.26	-2.49793567753351
13.27	-2.50184938299862
13.28	-2.50576336953403
13.29	-2.50967763669674
13.3	-2.51359218404486
13.31	-2.51750701113753
13.32	-2.52142211753501
13.33	-2.52533750279863
13.34	-2.52925316649077
13.35	-2.53316910817489
13.36	-2.53708532741553
13.37	-2.54100182377827
13.38	-2.54491859682975
13.39	-2.54883564613767
13.4	-2.55275297127079
13.41	-2.5566705717989
13.42	-2.56058844729285
13.43	-2.56450659732451
13.44	-2.56842502146682
13.45	-2.57234371929373
13.46	-2.57626269038023
13.47	-2.58018193430233
13.48	-2.58410145063708
13.49	-2.58802123896253
13.5	-2.59194129885776
13.51	-2.59586162990288
13.52	-2.59978223167898
13.53	-2.60370310376819
13.54	-2.60762424575363
13.55	-2.61154565721941
13.56	-2.61546733775067
13.57	-2.61938928693351
13.58	-2.62331150435506
13.59	-2.62723398960341
13.6	-2.63115674226765
13.61	-2.63507976193786
13.62	-2.63900304820507
13.63	-2.64292660066133
13.64	-2.64685041889963
13.65	-2.65077450251396
13.66	-2.65469885109924
13.67	-2.65862346425139
13.68	-2.66254834156729
13.69	-2.66647348264475
13.7	-2.67039888708257
13.71	-2.67432455448048
13.72	-2.67825048443917
13.73	-2.68217667656028
13.74	-2.68610313044638
13.75	-2.690029845701
13.76	-2.6939568219286
13.77	-2.69788405873457
13.78	-2.70181155572524
13.79	-2.70573931250787
13.8	-2.70966732869064
13.81	-2.71359560388267
13.82	-2.71752413769397
13.83	-2.7214529297355
13.84	-2.72538197961911
13.85	-2.7293112869576
13.86	-2.73324085136464
13.87	-2.73717067245481
13.88	-2.74110074984363
13.89	-2.74503108314749
13.9	-2.74896167198368
13.91	-2.7528925159704
13.92	-2.75682361472672
13.93	-2.76075496787264
13.94	-2.764686575029
13.95	-2.76861843581756
13.96	-2.77255054986095
13.97	-2.77648291678268
13.98	-2.78041553620713
13.99	-2.78434840775957
14	-2.78828153106612
14.01	-2.7922149057538
14.02	-2.79614853145045
14.03	-2.80008240778482
14.04	-2.8040165343865
14.05	-2.80795091088593
14.06	-2.81188553691442
14.07	-2.81582041210412
14.08	-2.81975553608806
14.09	-2.82369090850007
14.1	-2.82762652897487
14.11	-2.83156239714799
14.12	-2.83549851265583
14.13	-2.83943487513559
14.14	-2.84337148422535
14.15	-2.84730833956398
14.16	-2.85124544079121
14.17	-2.85518278754758
14.18	-2.85912037947447
14.19	-2.86305821621407
14.2	-2.86699629740939
14.21	-2.87093462270426
14.22	-2.87487319174334
14.23	-2.87881200417207
14.24	-2.88275105963674
14.25	-2.88669035778441
14.26	-2.89062989826297
14.27	-2.89456968072111
14.28	-2.89850970480831
14.29	-2.90244997017485
14.3	-2.90639047647181
14.31	-2.91033122335107
14.32	-2.91427221046529
14.33	-2.91821343746793
14.34	-2.92215490401322
14.35	-2.92609660975618
14.36	-2.93003855435262
14.37	-2.93398073745912
14.38	-2.93792315873304
14.39	-2.94186581783252
14.4	-2.94580871441646
14.41	-2.94975184814454
14.42	-2.95369521867721
14.43	-2.95763882567567
14.44	-2.96158266880189
14.45	-2.96552674771862
14.46	-2.96947106208935
14.47	-2.97341561157831
14.48	-2.97736039585052
14.49	-2.98130541457174
14.5	-2.98525066740845
14.51	-2.98919615402793
14.52	-2.99314187409816
14.53	-2.99708782728788
14.54	-3.00103401326658
14.55	-3.00498043170448
14.56	-3.00892708227253
14.57	-3.01287396464242
14.58	-3.01682107848657
14.59	-3.02076842347815
14.6	-3.02471599929102
14.61	-3.0286638055998
14.62	-3.03261184207982
14.63	-3.03656010840712
14.64	-3.04050860425848
14.65	-3.04445732931138
14.66	-3.04840628324404
14.67	-3.05235546573536
14.68	-3.05630487646497
14.69	-3.06025451511322
14.7	-3.06420438136113
14.71	-3.06815447489047
14.72	-3.07210479538368
14.73	-3.07605534252391
14.74	-3.08000611599501
14.75	-3.08395711548154
14.76	-3.08790834066872
14.77	-3.0918597912425
14.78	-3.09581146688949
14.79	-3.09976336729702
14.8	-3.10371549215308
14.81	-3.10766784114636
14.82	-3.11162041396622
14.83	-3.11557321030271
14.84	-3.11952622984655
14.85	-3.12347947228915
14.86	-3.12743293732259
14.87	-3.13138662463961
14.88	-3.13534053393364
14.89	-3.13929466489877
14.9	-3.14324901722975
14.91	-3.14720359062201
14.92	-3.15115838477163
14.93	-3.15511339937536
14.94	-3.1590686341306
14.95	-3.16302408873542
14.96	-3.16697976288853
14.97	-3.17093565628931
14.98	-3.17489176863779
14.99	-3.17884809963463
15	-3.18280464898116
15.01	-3.18676141637935
15.02	-3.19071840153181
15.03	-3.1946756041418
15.04	-3.19863302391321
15.05	-3.20259066055059
15.06	-3.20654851375909
15.07	-3.21050658324453
15.08	-3.21446486871335
15.09	-3.21842336987263
15.1	-3.22238208643006
15.11	-3.22634101809397
15.12	-3.23030016457333
15.13	-3.23425952557772
15.14	-3.23821910081733
15.15	-3.24217889000299
15.16	-3.24613889284616
15.17	-3.25009910905888
15.18	-3.25405953835384
15.19	-3.25802018044433
15.2	-3.26198103504426
15.21	-3.26594210186812
15.22	-3.26990338063106
15.23	-3.2738648710488
15.24	-3.27782657283768
15.25	-3.28178848571463
15.26	-3.28575060939719
15.27	-3.28971294360352
15.28	-3.29367548805234
15.29	-3.29763824246299
15.3	-3.30160120655541
15.31	-3.30556438005012
15.32	-3.30952776266824
15.33	-3.31349135413147
15.34	-3.31745515416212
15.35	-3.32141916248306
15.36	-3.32538337881777
15.37	-3.32934780289029
15.38	-3.33331243442526
15.39	-3.3372772731479
15.4	-3.341242318784
15.41	-3.34520757105993
15.42	-3.34917302970263
15.43	-3.35313869443962
15.44	-3.357104564999
15.45	-3.36107064110943
15.46	-3.36503692250014
15.47	-3.36900340890094
15.48	-3.37297010004218
15.49	-3.3769369956548
15.5	-3.38090409547029
15.51	-3.38487139922071
15.52	-3.38883890663866
15.53	-3.39280661745733
15.54	-3.39677453141044
15.55	-3.40074264823228
15.56	-3.40471096765768
15.57	-3.40867948942203
15.58	-3.41264821326128
15.59	-3.41661713891191
15.6	-3.42058626611096
15.61	-3.42455559459601
15.62	-3.4285251241052
15.63	-3.43249485437719
15.64	-3.43646478515119
15.65	-3.44043491616696
15.66	-3.44440524716479
15.67	-3.4483757778855
15.68	-3.45234650807046
15.69	-3.45631743746157
15.7	-3.46028856580125
15.71	-3.46425989283247
15.72	-3.46823141829872
15.73	-3.47220314194402
15.74	-3.47617506351291
15.75	-3.48014718275047
15.76	-3.48411949940229
15.77	-3.48809201321449
15.78	-3.49206472393372
15.79	-3.49603763130712
15.8	-3.50001073508238
15.81	-3.5039840350077
15.82	-3.50795753083177
15.83	-3.51193122230383
15.84	-3.51590510917362
15.85	-3.51987919119137
15.86	-3.52385346810786
15.87	-3.52782793967434
15.88	-3.53180260564259
15.89	-3.53577746576489
15.9	-3.53975251979403
15.91	-3.54372776748328
15.92	-3.54770320858645
15.93	-3.55167884285781
15.94	-3.55565467005216
15.95	-3.55963068992478
15.96	-3.56360690223146
15.97	-3.56758330672847
15.98	-3.57155990317258
15.99	-3.57553669132105
16	-3.57951367093165
16.01	-3.58349084176261
16.02	-3.58746820357266
16.03	-3.59144575612103
16.04	-3.59542349916742
16.05	-3.59940143247202
16.06	-3.6033795557955
16.07	-3.60735786889901
16.08	-3.6113363715442
16.09	-3.61531506349317
16.1	-3.61929394450852
16.11	-3.62327301435331
16.12	-3.6272522727911
16.13	-3.63123171958589
16.14	-3.63521135450218
16.15	-3.63919117730494
16.16	-3.6431711877596
16.17	-3.64715138563205
16.18	-3.65113177068867
16.19	-3.65511234269631
16.2	-3.65909310142225
16.21	-3.66307404663426
16.22	-3.66705517810059
16.23	-3.67103649558991
16.24	-3.67501799887139
16.25	-3.67899968771462
16.26	-3.68298156188969
16.27	-3.68696362116711
16.28	-3.69094586531787
16.29	-3.69492829411341
16.3	-3.69891090732561
16.31	-3.70289370472682
16.32	-3.70687668608982
16.33	-3.71085985118787
16.34	-3.71484319979465
16.35	-3.7188267316843
16.36	-3.7228104466314
16.37	-3.72679434441098
16.38	-3.73077842479852
16.39	-3.73476268756993
16.4	-3.73874713250157
16.41	-3.74273175937023
16.42	-3.74671656795315
16.43	-3.75070155802801
16.44	-3.75468672937291
16.45	-3.75867208176641
16.46	-3.76265761498748
16.47	-3.76664332881554
16.48	-3.77062922303044
16.49	-3.77461529741245
16.5	-3.77860155174228
16.51	-3.78258798580107
16.52	-3.78657459937039
16.53	-3.79056139223223
16.54	-3.794548364169
16.55	-3.79853551496354
16.56	-3.80252284439913
16.57	-3.80651035225944
16.58	-3.81049803832859
16.59	-3.81448590239111
16.6	-3.81847394423194
16.61	-3.82246216363645
16.62	-3.82645056039042
16.63	-3.83043913428005
16.64	-3.83442788509196
16.65	-3.83841681261316
16.66	-3.84240591663109
16.67	-3.84639519693362
16.68	-3.850384653309
16.69	-3.85437428554589
16.7	-3.85836409343338
16.71	-3.86235407676095
16.72	-3.8663442353185
16.73	-3.87033456889632
16.74	-3.87432507728511
16.75	-3.87831576027598
16.76	-3.88230661766043
16.77	-3.88629764923037
16.78	-3.8902888547781
16.79	-3.89428023409634
16.8	-3.89827178697819
16.81	-3.90226351321714
16.82	-3.9062554126071
16.83	-3.91024748494235
16.84	-3.91423973001758
16.85	-3.91823214762787
16.86	-3.92222473756869
16.87	-3.92621749963589
16.88	-3.93021043362574
16.89	-3.93420353933487
16.9	-3.9381968165603
16.91	-3.94219026509946
16.92	-3.94618388475014
16.93	-3.95017767531052
16.94	-3.95417163657918
16.95	-3.95816576835507
16.96	-3.96216007043752
16.97	-3.96615454262624
16.98	-3.97014918472133
16.99	-3.97414399652327
17	-3.97813897783291
17.01	-3.98213412845147
17.02	-3.98612944818057
17.03	-3.99012493682217
17.04	-3.99412059417865
17.05	-3.99811642005272
17.06	-4.00211241424748
17.07	-4.00610857656642
17.08	-4.01010490681337
17.09	-4.01410140479254
17.1	-4.01809807030851
17.11	-4.02209490316624
17.12	-4.02609190317104
17.13	-4.03008907012859
17.14	-4.03408640384493
17.15	-4.03808390412649
17.16	-4.04208157078002
17.17	-4.04607940361267
17.18	-4.05007740243194
17.19	-4.05407556704568
17.2	-4.0580738972621
17.21	-4.0620723928898
17.22	-4.06607105373768
17.23	-4.07006987961506
17.24	-4.07406887033158
17.25	-4.07806802569723
17.26	-4.08206734552237
17.27	-4.08606682961771
17.28	-4.09006647779431
17.29	-4.09406628986358
17.3	-4.09806626563729
17.31	-4.10206640492756
17.32	-4.10606670754683
17.33	-4.11006717330792
17.34	-4.114067802024
17.35	-4.11806859350855
17.36	-4.12206954757543
17.37	-4.12607066403884
17.38	-4.13007194271331
17.39	-4.13407338341372
17.4	-4.13807498595529
17.41	-4.14207675015359
17.42	-4.14607867582452
17.43	-4.15008076278431
17.44	-4.15408301084957
17.45	-4.15808541983719
17.46	-4.16208798956445
17.47	-4.16609071984892
17.48	-4.17009361050855
17.49	-4.17409666136159
17.5	-4.17809987222663
17.51	-4.18210324292262
17.52	-4.1861067732688
17.53	-4.19011046308477
17.54	-4.19411431219045
17.55	-4.1981183204061
17.56	-4.20212248755229
17.57	-4.20612681344994
17.58	-4.21013129792027
17.59	-4.21413594078486
17.6	-4.21814074186559
17.61	-4.22214570098468
17.62	-4.22615081796465
17.63	-4.23015609262837
17.64	-4.23416152479902
17.65	-4.23816711430011
17.66	-4.24217286095546
17.67	-4.24617876458921
17.68	-4.25018482502583
17.69	-4.25419104209011
17.7	-4.25819741560713
17.71	-4.26220394540232
17.72	-4.26621063130142
17.73	-4.27021747313046
17.74	-4.27422447071582
17.75	-4.27823162388417
17.76	-4.2822389324625
17.77	-4.28624639627811
17.78	-4.29025401515862
17.79	-4.29426178893195
17.8	-4.29826971742634
17.81	-4.30227780047033
17.82	-4.30628603789277
17.83	-4.31029442952283
17.84	-4.31430297518997
17.85	-4.31831167472396
17.86	-4.3223205279549
17.87	-4.32632953471315
17.88	-4.33033869482941
17.89	-4.33434800813468
17.9	-4.33835747446024
17.91	-4.3423670936377
17.92	-4.34637686549894
17.93	-4.35038678987618
17.94	-4.3543968666019
17.95	-4.3584070955089
17.96	-4.36241747643029
17.97	-4.36642800919945
17.98	-4.37043869365007
17.99	-4.37444952961614
18	-4.37846051693195
18.01	-4.38247165543206
18.02	-4.38648294495134
18.03	-4.39049438532497
18.04	-4.3945059763884
18.05	-4.39851771797737
18.06	-4.40252960992793
18.07	-4.4065416520764
18.08	-4.41055384425941
18.09	-4.41456618631387
18.1	-4.41857867807697
18.11	-4.4225913193862
18.12	-4.42660411007933
18.13	-4.43061704999442
18.14	-4.43463013896981
18.15	-4.43864337684414
18.16	-4.44265676345632
18.17	-4.44667029864555
18.18	-4.45068398225131
18.19	-4.45469781411335
18.2	-4.45871179407174
18.21	-4.46272592196679
18.22	-4.46674019763911
18.23	-4.47075462092958
18.24	-4.47476919167938
18.25	-4.47878390972994
18.26	-4.48279877492299
18.27	-4.48681378710053
18.28	-4.49082894610483
18.29	-4.49484425177843
18.3	-4.49885970396418
18.31	-4.50287530250516
18.32	-4.50689104724475
18.33	-4.5109069380266
18.34	-4.51492297469463
18.35	-4.51893915709303
18.36	-4.52295548506626
18.37	-4.52697195845906
18.38	-4.53098857711643
18.39	-4.53500534088365
18.4	-4.53902224960625
18.41	-4.54303930313004
18.42	-4.54705650130111
18.43	-4.55107384396579
18.44	-4.5550913309707
18.45	-4.55910896216271
18.46	-4.56312673738897
18.47	-4.56714465649687
18.48	-4.5711627193341
18.49	-4.57518092574857
18.5	-4.57919927558849
18.51	-4.5832177687023
18.52	-4.58723640493874
18.53	-4.59125518414677
18.54	-4.59527410617564
18.55	-4.59929317087484
18.56	-4.60331237809414
18.57	-4.60733172768354
18.58	-4.61135121949331
18.59	-4.615370853374
18.6	-4.61939062917638
18.61	-4.62341054675149
18.62	-4.62743060595064
18.63	-4.63145080662538
18.64	-4.63547114862751
18.65	-4.63949163180909
18.66	-4.64351225602243
18.67	-4.64753302112011
18.68	-4.65155392695493
18.69	-4.65557497337996
18.7	-4.65959616024853
18.71	-4.6636174874142
18.72	-4.66763895473079
18.73	-4.67166056205237
18.74	-4.67568230923324
18.75	-4.67970419612798
18.76	-4.6837262225914
18.77	-4.68774838847855
18.78	-4.69177069364473
18.79	-4.69579313794549
18.8	-4.69981572123663
18.81	-4.70383844337417
18.82	-4.70786130421442
18.83	-4.71188430361387
18.84	-4.71590744142932
18.85	-4.71993071751776
18.86	-4.72395413173644
18.87	-4.72797768394285
18.88	-4.73200137399473
18.89	-4.73602520175006
18.9	-4.74004916706703
18.91	-4.7440732698041
18.92	-4.74809750981997
18.93	-4.75212188697354
18.94	-4.756146401124
18.95	-4.76017105213073
18.96	-4.76419583985338
18.97	-4.76822076415181
18.98	-4.77224582488613
18.99	-4.77627102191669
19	-4.78029635510405
19.01	-4.78432182430903
19.02	-4.78834742939267
19.03	-4.79237317021624
19.04	-4.79639904664124
19.05	-4.80042505852942
19.06	-4.80445120574273
19.07	-4.80847748814339
19.08	-4.81250390559381
19.09	-4.81653045795665
19.1	-4.8205571450948
19.11	-4.82458396687137
19.12	-4.8286109231497
19.13	-4.83263801379337
19.14	-4.83666523866616
19.15	-4.84069259763209
19.16	-4.84472009055543
19.17	-4.84874771730062
19.18	-4.85277547773239
19.19	-4.85680337171563
19.2	-4.8608313991155
19.21	-4.86485955979737
19.22	-4.86888785362683
19.23	-4.87291628046968
19.24	-4.87694484019196
19.25	-4.88097353265993
19.26	-4.88500235774006
19.27	-4.88903131529905
19.28	-4.89306040520381
19.29	-4.89708962732148
19.3	-4.90111898151941
19.31	-4.90514846766517
19.32	-4.90917808562655
19.33	-4.91320783527155
19.34	-4.91723771646841
19.35	-4.92126772908555
19.36	-4.92529787299164
19.37	-4.92932814805553
19.38	-4.93335855414633
19.39	-4.93738909113332
19.4	-4.94141975888602
19.41	-4.94545055727415
19.42	-4.94948148616766
19.43	-4.9535125454367
19.44	-4.95754373495162
19.45	-4.961575054583
19.46	-4.96560650420164
19.47	-4.96963808367852
19.48	-4.97366979288486
19.49	-4.97770163169206
19.5	-4.98173359997176
19.51	-4.98576569759578
19.52	-4.98979792443617
19.53	-4.99383028036518
19.54	-4.99786276525527
19.55	-5.0018953789791
19.56	-5.00592812140953
19.57	-5.00996099241966
19.58	-5.01399399188275
19.59	-5.01802711967229
19.6	-5.02206037566198
19.61	-5.02609375972571
19.62	-5.03012727173758
19.63	-5.03416091157189
19.64	-5.03819467910314
19.65	-5.04222857420605
19.66	-5.04626259675553
19.67	-5.05029674662667
19.68	-5.0543310236948
19.69	-5.05836542783543
19.7	-5.06239995892426
19.71	-5.06643461683721
19.72	-5.0704694014504
19.73	-5.07450431264013
19.74	-5.0785393502829
19.75	-5.08257451425544
19.76	-5.08660980443463
19.77	-5.09064522069758
19.78	-5.09468076292159
19.79	-5.09871643098414
19.8	-5.10275222476294
19.81	-5.10678814413587
19.82	-5.110824188981
19.83	-5.1148603591766
19.84	-5.11889665460116
19.85	-5.12293307513332
19.86	-5.12696962065194
19.87	-5.13100629103608
19.88	-5.13504308616497
19.89	-5.13908000591804
19.9	-5.14311705017493
19.91	-5.14715421881543
19.92	-5.15119151171956
19.93	-5.15522892876752
19.94	-5.15926646983969
19.95	-5.16330413481665
19.96	-5.16734192357916
19.97	-5.17137983600817
19.98	-5.17541787198483
19.99	-5.17945603139046
20	-5.18349431410659
20.01	-5.18753272001491
20.02	-5.19157124899732
20.03	-5.1956099009359
20.04	-5.1996486757129
20.05	-5.20368757321077
20.06	-5.20772659331216
20.07	-5.21176573589987
20.08	-5.21580500085691
20.09	-5.21984438806646
20.1	-5.2238838974119
20.11	-5.22792352877677
20.12	-5.23196328204482
20.13	-5.23600315709995
20.14	-5.24004315382628
20.15	-5.24408327210807
20.16	-5.2481235118298
20.17	-5.2521638728761
20.18	-5.25620435513181
20.19	-5.26024495848191
20.2	-5.2642856828116
20.21	-5.26832652800623
20.22	-5.27236749395135
20.23	-5.27640858053268
20.24	-5.28044978763611
20.25	-5.28449111514772
20.26	-5.28853256295376
20.27	-5.29257413094066
20.28	-5.29661581899503
20.29	-5.30065762700365
20.3	-5.30469955485347
20.31	-5.30874160243163
20.32	-5.31278376962544
20.33	-5.31682605632238
20.34	-5.32086846241011
20.35	-5.32491098777645
20.36	-5.32895363230942
20.37	-5.33299639589718
20.38	-5.3370392784281
20.39	-5.3410822797907
20.4	-5.34512539987366
20.41	-5.34916863856587
20.42	-5.35321199575634
20.43	-5.35725547133431
20.44	-5.36129906518914
20.45	-5.36534277721038
20.46	-5.36938660728776
20.47	-5.37343055531117
20.48	-5.37747462117066
20.49	-5.38151880475646
20.5	-5.38556310595898
20.51	-5.38960752466877
20.52	-5.39365206077656
20.53	-5.39769671417326
20.54	-5.40174148474994
20.55	-5.40578637239782
20.56	-5.40983137700831
20.57	-5.41387649847298
20.58	-5.41792173668355
20.59	-5.42196709153193
20.6	-5.42601256291017
20.61	-5.4300581507105
20.62	-5.43410385482532
20.63	-5.43814967514717
20.64	-5.44219561156879
20.65	-5.44624166398304
20.66	-5.45028783228298
20.67	-5.45433411636182
20.68	-5.45838051611291
20.69	-5.4624270314298
20.7	-5.46647366220618
20.71	-5.47052040833591
20.72	-5.47456726971299
20.73	-5.47861424623161
20.74	-5.4826613377861
20.75	-5.48670854427096
20.76	-5.49075586558084
20.77	-5.49480330161056
20.78	-5.4988508522551
20.79	-5.50289851740959
20.8	-5.50694629696931
20.81	-5.51099419082972
20.82	-5.51504219888643
20.83	-5.51909032103519
20.84	-5.52313855717194
20.85	-5.52718690719274
20.86	-5.53123537099383
20.87	-5.5352839484716
20.88	-5.5393326395226
20.89	-5.54338144404352
20.9	-5.54743036193123
20.91	-5.55147939308273
20.92	-5.55552853739519
20.93	-5.55957779476593
20.94	-5.56362716509242
20.95	-5.56767664827229
20.96	-5.57172624420331
20.97	-5.57577595278342
20.98	-5.57982577391071
20.99	-5.58387570748341
21	-5.5879257533999
21.01	-5.59197591155874
21.02	-5.59602618185861
21.03	-5.60007656419835
21.04	-5.60412705847696
21.05	-5.60817766459358
21.06	-5.6122283824475
21.07	-5.61627921193817
21.08	-5.62033015296518
21.09	-5.62438120542827
21.1	-5.62843236922734
21.11	-5.63248364426242
21.12	-5.63653503043369
21.13	-5.6405865276415
21.14	-5.64463813578632
21.15	-5.64868985476879
21.16	-5.65274168448968
21.17	-5.65679362484992
21.18	-5.66084567575057
21.19	-5.66489783709286
21.2	-5.66895010877814
21.21	-5.67300249070792
21.22	-5.67705498278386
21.23	-5.68110758490775
21.24	-5.68516029698152
21.25	-5.68921311890728
21.26	-5.69326605058725
21.27	-5.6973190919238
21.28	-5.70137224281946
21.29	-5.70542550317687
21.3	-5.70947887289885
21.31	-5.71353235188834
21.32	-5.71758594004843
21.33	-5.72163963728235
21.34	-5.72569344349348
21.35	-5.72974735858531
21.36	-5.73380138246152
21.37	-5.73785551502589
21.38	-5.74190975618237
21.39	-5.74596410583502
21.4	-5.75001856388806
21.41	-5.75407313024586
21.42	-5.7581278048129
21.43	-5.76218258749382
21.44	-5.76623747819339
21.45	-5.77029247681653
21.46	-5.77434758326828
21.47	-5.77840279745384
21.48	-5.78245811927853
21.49	-5.78651354864781
21.5	-5.79056908546728
21.51	-5.79462472964269
21.52	-5.79868048107991
21.53	-5.80273633968494
21.54	-5.80679230536394
21.55	-5.81084837802318
21.56	-5.8149045575691
21.57	-5.81896084390823
21.58	-5.82301723694727
21.59	-5.82707373659304
21.6	-5.8311303427525
21.61	-5.83518705533274
21.62	-5.83924387424099
21.63	-5.84330079938462
21.64	-5.8473578306711
21.65	-5.85141496800807
21.66	-5.85547221130329
21.67	-5.85952956046464
21.68	-5.86358701540016
21.69	-5.86764457601801
21.7	-5.87170224222646
21.71	-5.87576001393393
21.72	-5.87981789104899
21.73	-5.88387587348031
21.74	-5.88793396113671
21.75	-5.89199215392713
21.76	-5.89605045176063
21.77	-5.90010885454644
21.78	-5.90416736219387
21.79	-5.9082259746124
21.8	-5.91228469171162
21.81	-5.91634351340124
21.82	-5.92040243959112
21.83	-5.92446147019124
21.84	-5.9285206051117
21.85	-5.93257984426275
21.86	-5.93663918755473
21.87	-5.94069863489814
21.88	-5.94475818620361
21.89	-5.94881784138186
21.9	-5.95287760034379
21.91	-5.95693746300037
21.92	-5.96099742926274
21.93	-5.96505749904215
21.94	-5.96911767224997
21.95	-5.9731779487977
21.96	-5.97723832859697
21.97	-5.98129881155953
21.98	-5.98535939759726
21.99	-5.98942008662216
22	-5.99348087854635
22.01	-5.99754177328208
22.02	-6.00160277074172
22.03	-6.00566387083778
22.04	-6.00972507348286
22.05	-6.01378637858972
22.06	-6.01784778607122
22.07	-6.02190929584034
22.08	-6.0259709078102
22.09	-6.03003262189402
22.1	-6.03409443800517
22.11	-6.03815635605712
22.12	-6.04221837596347
22.13	-6.04628049763793
22.14	-6.05034272099435
22.15	-6.05440504594668
22.16	-6.05846747240901
22.17	-6.06253000029553
22.18	-6.06659262952057
22.19	-6.07065535999857
22.2	-6.07471819164409
22.21	-6.0787811243718
22.22	-6.08284415809651
22.23	-6.08690729273313
22.24	-6.09097052819671
22.25	-6.09503386440238
22.26	-6.09909730126543
22.27	-6.10316083870125
22.28	-6.10722447662534
22.29	-6.11128821495333
22.3	-6.11535205360096
22.31	-6.11941599248409
22.32	-6.1234800315187
22.33	-6.12754417062088
22.34	-6.13160840970685
22.35	-6.13567274869291
22.36	-6.13973718749553
22.37	-6.14380172603125
22.38	-6.14786636421675
22.39	-6.15193110196881
22.4	-6.15599593920433
22.41	-6.16006087584035
22.42	-6.16412591179398
22.43	-6.16819104698247
22.44	-6.17225628132318
22.45	-6.17632161473359
22.46	-6.18038704713129
22.47	-6.18445257843397
22.48	-6.18851820855946
22.49	-6.19258393742568
22.5	-6.19664976495066
22.51	-6.20071569105257
22.52	-6.20478171564967
22.53	-6.20884783866033
22.54	-6.21291406000305
22.55	-6.21698037959642
22.56	-6.22104679735917
22.57	-6.22511331321011
22.58	-6.22917992706818
22.59	-6.23324663885243
22.6	-6.23731344848201
22.61	-6.24138035587619
22.62	-6.24544736095435
22.63	-6.24951446363597
22.64	-6.25358166384066
22.65	-6.25764896148812
22.66	-6.26171635649816
22.67	-6.26578384879072
22.68	-6.26985143828583
22.69	-6.27391912490362
22.7	-6.27798690856436
22.71	-6.2820547891884
22.72	-6.28612276669622
22.73	-6.29019084100839
22.74	-6.29425901204559
22.75	-6.29832727972861
22.76	-6.30239564397837
22.77	-6.30646410471585
22.78	-6.31053266186218
22.79	-6.31460131533858
22.8	-6.31867006506637
22.81	-6.32273891096699
22.82	-6.32680785296197
22.83	-6.33087689097297
22.84	-6.33494602492173
22.85	-6.33901525473011
22.86	-6.34308458032007
22.87	-6.34715400161368
22.88	-6.35122351853311
22.89	-6.35529313100064
22.9	-6.35936283893865
22.91	-6.36343264226963
22.92	-6.36750254091617
22.93	-6.37157253480095
22.94	-6.37564262384679
22.95	-6.37971280797657
22.96	-6.38378308711332
22.97	-6.38785346118012
22.98	-6.3919239301002
22.99	-6.39599449379687
23	-6.40006515219355
23.01	-6.40413590521375
23.02	-6.40820675278109
23.03	-6.41227769481931
23.04	-6.41634873125222
23.05	-6.42041986200376
23.06	-6.42449108699795
23.07	-6.42856240615891
23.08	-6.43263381941089
23.09	-6.43670532667822
23.1	-6.44077692788532
23.11	-6.44484862295673
23.12	-6.44892041181708
23.13	-6.45299229439112
23.14	-6.45706427060366
23.15	-6.46113634037964
23.16	-6.46520850364411
23.17	-6.46928076032218
23.18	-6.4733531103391
23.19	-6.47742555362019
23.2	-6.48149809009089
23.21	-6.48557071967671
23.22	-6.4896434423033
23.23	-6.49371625789636
23.24	-6.49778916638174
23.25	-6.50186216768535
23.26	-6.5059352617332
23.27	-6.51000844845142
23.28	-6.51408172776623
23.29	-6.51815509960392
23.3	-6.52222856389091
23.31	-6.52630212055371
23.32	-6.53037576951892
23.33	-6.53444951071324
23.34	-6.53852334406346
23.35	-6.54259726949648
23.36	-6.54667128693927
23.37	-6.55074539631894
23.38	-6.55481959756265
23.39	-6.55889389059767
23.4	-6.56296827535139
23.41	-6.56704275175126
23.42	-6.57111731972484
23.43	-6.5751919791998
23.44	-6.57926673010387
23.45	-6.5833415723649
23.46	-6.58741650591083
23.47	-6.5914915306697
23.48	-6.59556664656962
23.49	-6.59964185353882
23.5	-6.60371715150561
23.51	-6.6077925403984
23.52	-6.61186802014569
23.53	-6.61594359067607
23.54	-6.62001925191823
23.55	-6.62409500380094
23.56	-6.62817084625308
23.57	-6.63224677920361
23.58	-6.63632280258159
23.59	-6.64039891631616
23.6	-6.64447512033657
23.61	-6.64855141457215
23.62	-6.65262779895231
23.63	-6.65670427340659
23.64	-6.66078083786457
23.65	-6.66485749225596
23.66	-6.66893423651054
23.67	-6.6730110705582
23.68	-6.6770879943289
23.69	-6.6811650077527
23.7	-6.68524211075976
23.71	-6.6893193032803
23.72	-6.69339658524467
23.73	-6.69747395658328
23.74	-6.70155141722664
23.75	-6.70562896710535
23.76	-6.70970660615009
23.77	-6.71378433429165
23.78	-6.71786215146089
23.79	-6.72194005758876
23.8	-6.72601805260631
23.81	-6.73009613644467
23.82	-6.73417430903505
23.83	-6.73825257030878
23.84	-6.74233092019724
23.85	-6.74640935863191
23.86	-6.75048788554437
23.87	-6.75456650086628
23.88	-6.75864520452939
23.89	-6.76272399646553
23.9	-6.76680287660661
23.91	-6.77088184488465
23.92	-6.77496090123174
23.93	-6.77904004558007
23.94	-6.78311927786189
23.95	-6.78719859800957
23.96	-6.79127800595555
23.97	-6.79535750163234
23.98	-6.79943708497256
23.99	-6.80351675590891
24	-6.80759651437418
24.01	-6.81167636030122
24.02	-6.81575629362299
24.03	-6.81983631427254
24.04	-6.82391642218298
24.05	-6.82799661728752
24.06	-6.83207689951946
24.07	-6.83615726881217
24.08	-6.84023772509911
24.09	-6.84431826831383
24.1	-6.84839889838996
24.11	-6.85247961526122
24.12	-6.85656041886139
24.13	-6.86064130912436
24.14	-6.86472228598409
24.15	-6.86880334937464
24.16	-6.87288449923012
24.17	-6.87696573548476
24.18	-6.88104705807285
24.19	-6.88512846692877
24.2	-6.88920996198698
24.21	-6.89329154318203
24.22	-6.89737321044854
24.23	-6.90145496372121
24.24	-6.90553680293484
24.25	-6.9096187280243
24.26	-6.91370073892455
24.27	-6.91778283557061
24.28	-6.92186501789761
24.29	-6.92594728584074
24.3	-6.93002963933528
24.31	-6.93411207831659
24.32	-6.93819460272012
24.33	-6.94227721248137
24.34	-6.94635990753595
24.35	-6.95044268781955
24.36	-6.95452555326793
24.37	-6.95860850381692
24.38	-6.96269153940246
24.39	-6.96677465996054
24.4	-6.97085786542724
24.41	-6.97494115573873
24.42	-6.97902453083124
24.43	-6.98310799064109
24.44	-6.98719153510469
24.45	-6.99127516415852
24.46	-6.99535887773912
24.47	-6.99944267578313
24.48	-7.00352655822727
24.49	-7.00761052500833
24.5	-7.01169457606318
24.51	-7.01577871132877
24.52	-7.01986293074213
24.53	-7.02394723424035
24.54	-7.02803162176063
24.55	-7.03211609324021
24.56	-7.03620064861645
24.57	-7.04028528782675
24.58	-7.04437001080861
24.59	-7.04845481749959
24.6	-7.05253970783734
24.61	-7.05662468175959
24.62	-7.06070973920412
24.63	-7.06479488010883
24.64	-7.06888010441166
24.65	-7.07296541205063
24.66	-7.07705080296386
24.67	-7.08113627708953
24.68	-7.08522183436588
24.69	-7.08930747473126
24.7	-7.09339319812407
24.71	-7.0974790044828
24.72	-7.10156489374599
24.73	-7.1056508658523
24.74	-7.10973692074042
24.75	-7.11382305834914
24.76	-7.11790927861732
24.77	-7.12199558148389
24.78	-7.12608196688786
24.79	-7.13016843476832
24.8	-7.13425498506441
24.81	-7.13834161771538
24.82	-7.14242833266052
24.83	-7.14651512983921
24.84	-7.15060200919091
24.85	-7.15468897065515
24.86	-7.15877601417152
24.87	-7.16286313967969
24.88	-7.16695034711942
24.89	-7.17103763643053
24.9	-7.1751250075529
24.91	-7.1792124604265
24.92	-7.18329999499138
24.93	-7.18738761118763
24.94	-7.19147530895546
24.95	-7.1955630882351
24.96	-7.1996509489669
24.97	-7.20373889109125
24.98	-7.20782691454863
24.99	-7.21191501927957
25	-7.2160032052247
25.01	-7.2200914723247
25.02	-7.22417982052034
25.03	-7.22826824975245
25.04	-7.23235675996192
25.05	-7.23644535108973
25.06	-7.24053402307693
25.07	-7.24462277586464
25.08	-7.24871160939403
25.09	-7.25280052360637
25.1	-7.25688951844298
25.11	-7.26097859384526
25.12	-7.26506774975469
25.13	-7.2691569861128
25.14	-7.2732463028612
25.15	-7.27733569994156
25.16	-7.28142517729565
25.17	-7.28551473486527
25.18	-7.28960437259231
25.19	-7.29369409041874
25.2	-7.29778388828658
25.21	-7.30187376613792
25.22	-7.30596372391494
25.23	-7.31005376155986
25.24	-7.314143879015
25.25	-7.31823407622272
25.26	-7.32232435312546
25.27	-7.32641470966574
25.28	-7.33050514578614
25.29	-7.33459566142929
25.3	-7.33868625653792
25.31	-7.34277693105481
25.32	-7.3468676849228
25.33	-7.35095851808483
25.34	-7.35504943048387
25.35	-7.35914042206298
25.36	-7.36323149276528
25.37	-7.36732264253396
25.38	-7.37141387131228
25.39	-7.37550517904356
25.4	-7.3795965656712
25.41	-7.38368803113864
25.42	-7.38777957538943
25.43	-7.39187119836714
25.44	-7.39596290001544
25.45	-7.40005468027805
25.46	-7.40414653909876
25.47	-7.40823847642143
25.48	-7.41233049218999
25.49	-7.41642258634843
25.5	-7.42051475884079
25.51	-7.42460700961121
25.52	-7.42869933860386
25.53	-7.43279174576302
25.54	-7.43688423103298
25.55	-7.44097679435814
25.56	-7.44506943568295
25.57	-7.44916215495192
25.58	-7.45325495210964
25.59	-7.45734782710074
25.6	-7.46144077986993
25.61	-7.465533810362
25.62	-7.46962691852178
25.63	-7.47372010429418
25.64	-7.47781336762416
25.65	-7.48190670845675
25.66	-7.48600012673706
25.67	-7.49009362241025
25.68	-7.49418719542153
25.69	-7.49828084571621
25.7	-7.50237457323963
25.71	-7.5064683779372
25.72	-7.51056225975442
25.73	-7.51465621863682
25.74	-7.51875025453001
25.75	-7.52284436737967
25.76	-7.52693855713152
25.77	-7.53103282373136
25.78	-7.53512716712506
25.79	-7.53922158725853
25.8	-7.54331608407776
25.81	-7.54741065752881
25.82	-7.55150530755777
25.83	-7.55560003411083
25.84	-7.55969483713422
25.85	-7.56378971657423
25.86	-7.56788467237723
25.87	-7.57197970448965
25.88	-7.57607481285796
25.89	-7.58016999742871
25.9	-7.5842652581485
25.91	-7.58836059496402
25.92	-7.59245600782198
25.93	-7.59655149666919
25.94	-7.60064706145249
25.95	-7.60474270211881
25.96	-7.60883841861511
25.97	-7.61293421088843
25.98	-7.61703007888588
25.99	-7.62112602255461
26	-7.62522204184184
26.01	-7.62931813669486
26.02	-7.633414307061
26.03	-7.63751055288766
26.04	-7.64160687412231
26.05	-7.64570327071247
26.06	-7.64979974260573
26.07	-7.65389628974971
26.08	-7.65799291209214
26.09	-7.66208960958077
26.1	-7.66618638216341
26.11	-7.67028322978796
26.12	-7.67438015240236
26.13	-7.6784771499546
26.14	-7.68257422239275
26.15	-7.68667136966492
26.16	-7.6907685917193
26.17	-7.69486588850412
26.18	-7.69896325996767
26.19	-7.70306070605833
26.2	-7.70715822672449
26.21	-7.71125582191463
26.22	-7.71535349157729
26.23	-7.71945123566106
26.24	-7.72354905411458
26.25	-7.72764694688656
26.26	-7.73174491392577
26.27	-7.73584295518102
26.28	-7.73994107060121
26.29	-7.74403926013527
26.3	-7.7481375237322
26.31	-7.75223586134105
26.32	-7.75633427291095
26.33	-7.76043275839104
26.34	-7.76453131773058
26.35	-7.76862995087883
26.36	-7.77272865778515
26.37	-7.77682743839894
26.38	-7.78092629266964
26.39	-7.78502522054678
26.4	-7.78912422197993
26.41	-7.79322329691871
26.42	-7.79732244531281
26.43	-7.80142166711197
26.44	-7.80552096226599
26.45	-7.80962033072473
26.46	-7.81371977243808
26.47	-7.81781928735603
26.48	-7.82191887542859
26.49	-7.82601853660585
26.5	-7.83011827083793
26.51	-7.83421807807504
26.52	-7.83831795826741
26.53	-7.84241791136535
26.54	-7.84651793731923
26.55	-7.85061803607945
26.56	-7.85471820759649
26.57	-7.85881845182086
26.58	-7.86291876870315
26.59	-7.86701915819401
26.6	-7.8711196202441
26.61	-7.8752201548042
26.62	-7.87932076182508
26.63	-7.88342144125762
26.64	-7.88752219305272
26.65	-7.89162301716135
26.66	-7.89572391353452
26.67	-7.89982488212331
26.68	-7.90392592287886
26.69	-7.90802703575234
26.7	-7.91212822069499
26.71	-7.91622947765811
26.72	-7.92033080659303
26.73	-7.92443220745117
26.74	-7.92853368018397
26.75	-7.93263522474295
26.76	-7.93673684107965
26.77	-7.94083852914571
26.78	-7.94494028889278
26.79	-7.9490421202726
26.8	-7.95314402323693
26.81	-7.95724599773761
26.82	-7.96134804372651
26.83	-7.96545016115558
26.84	-7.9695523499768
26.85	-7.97365461014222
26.86	-7.97775694160392
26.87	-7.98185934431406
26.88	-7.98596181822484
26.89	-7.99006436328851
26.9	-7.99416697945738
26.91	-7.99826966668379
26.92	-8.00237242492018
26.93	-8.00647525411899
26.94	-8.01057815423274
26.95	-8.014681125214
26.96	-8.01878416701539
26.97	-8.02288727958958
26.98	-8.02699046288929
26.99	-8.0310937168673
27	-8.03519704147644
27.01	-8.03930043666958
27.02	-8.04340390239966
27.03	-8.04750743861965
27.04	-8.05161104528259
27.05	-8.05571472234157
27.06	-8.05981846974972
27.07	-8.06392228746023
27.08	-8.06802617542633
27.09	-8.07213013360132
27.1	-8.07623416193853
27.11	-8.08033826039136
27.12	-8.08444242891325
27.13	-8.08854666745769
27.14	-8.09265097597822
27.15	-8.09675535442845
27.16	-8.10085980276201
27.17	-8.10496432093259
27.18	-8.10906890889395
27.19	-8.11317356659988
27.2	-8.11727829400422
27.21	-8.12138309106088
27.22	-8.12548795772379
27.23	-8.12959289394695
27.24	-8.13369789968441
27.25	-8.13780297489027
27.26	-8.14190811951866
27.27	-8.14601333352378
27.28	-8.15011861685989
27.29	-8.15422396948126
27.3	-8.15832939134225
27.31	-8.16243488239725
27.32	-8.1665404426007
27.33	-8.17064607190708
27.34	-8.17475177027095
27.35	-8.17885753764689
27.36	-8.18296337398953
27.37	-8.18706927925357
27.38	-8.19117525339374
27.39	-8.19528129636483
27.4	-8.19938740812166
27.41	-8.20349358861913
27.42	-8.20759983781216
27.43	-8.21170615565572
27.44	-8.21581254210485
27.45	-8.21991899711463
27.46	-8.22402552064016
27.47	-8.22813211263664
27.48	-8.23223877305928
27.49	-8.23634550186333
27.5	-8.24045229900413
27.51	-8.24455916443704
27.52	-8.24866609811746
27.53	-8.25277310000085
27.54	-8.25688017004272
27.55	-8.26098730819863
27.56	-8.26509451442418
27.57	-8.26920178867501
27.58	-8.27330913090683
27.59	-8.27741654107537
27.6	-8.28152401913643
27.61	-8.28563156504584
27.62	-8.28973917875949
27.63	-8.29384686023332
27.64	-8.29795460942329
27.65	-8.30206242628544
27.66	-8.30617031077584
27.67	-8.31027826285061
27.68	-8.31438628246591
27.69	-8.31849436957796
27.7	-8.32260252414301
27.71	-8.32671074611737
27.72	-8.33081903545739
27.73	-8.33492739211947
27.74	-8.33903581606006
27.75	-8.34314430723563
27.76	-8.34725286560274
27.77	-8.35136149111796
27.78	-8.35547018373792
27.79	-8.35957894341929
27.8	-8.36368777011879
27.81	-8.36779666379319
27.82	-8.3719056243993
27.83	-8.37601465189397
27.84	-8.38012374623412
27.85	-8.38423290737668
27.86	-8.38834213527864
27.87	-8.39245142989705
27.88	-8.39656079118899
27.89	-8.40067021911159
27.9	-8.40477971362202
27.91	-8.4088892746775
27.92	-8.4129989022353
27.93	-8.41710859625271
27.94	-8.4212183566871
27.95	-8.42532818349586
27.96	-8.42943807663644
27.97	-8.43354803606632
27.98	-8.43765806174304
27.99	-8.44176815362417


==> fig3_left.dat <==
time	u_z	u_x
0	0	49.417228771885
0.005	-0.69376705925972	49.3660584826491
0.01	-1.3440031711991	49.3398718246458
0.015	-1.95222023909044	49.3374831122013
0.02	-2.51995142699511	49.3576833691741
0.025	-3.04874026120144	49.3992508601633
0.03	-3.54013118626442	49.4609602128732
0.035	-3.99566142239452	49.5415902804701
0.04	-4.41685398554916	49.6399308785537
0.045	-4.80521174486765	49.754788518446
0.05	-5.16221240417416	49.8849912467438
0.055	-5.48930430525872	50.0293926904014
0.06	-5.78790296063016	50.1868753969005
0.065	-6.05938823250465	50.3563535502458
0.07	-6.30510208303012	50.5367751355201
0.075	-6.52634682822414	50.7271236174613
0.08	-6.72438383488728	50.9264191919342
0.085	-6.90043260590757	51.1337196631866
0.09	-7.05567020495086	51.3481209943621
0.095	-7.19123097658705	51.568757573828
0.1	-7.30820652248088	51.7948022354314
0.105	-7.40764589842091	52.0254660667727
0.11	-7.49055600071002	52.2599980359409
0.115	-7.55790211383186	52.4976844638686
0.12	-7.61060859437117	52.7378483664858
0.125	-7.64955966893351	52.9798486881716
0.13	-7.67560032630656	53.2230794455762
0.135	-7.68953728635738	53.4669687987041
0.14	-7.69214003018884	53.7109780641808
0.145	-7.68414187790577	53.9546006838551
0.15	-7.66624110198466	54.1973611602949
0.155	-7.63910206571789	54.4388139693045
0.16	-7.60335637752994	54.6785424583077
0.165	-7.55960405315226	54.9161577382858
0.17	-7.5084146787094	55.151297575934
0.175	-7.45032856872267	55.3836252917702
0.18	-7.3858579138895	55.6128286691129
0.185	-7.31548791425752	55.8386188781039
0.19	-7.2396778940897	56.0607294183023
0.195	-7.15886239531975	56.2789150827894
0.2	-7.07345224703221	56.4929509462107
0.205	-6.98383560887569	56.702631378724
0.21	-6.89037898673763	56.9077690874155
0.215	-6.79342821937811	57.1081941863935
0.22	-6.69330943504649	57.303753296453
0.225	-6.59032997738951	57.4943086749313
0.23	-6.48477930020951	57.6797373761363
0.235	-6.37692983084858	57.859930442518
0.24	-6.26703780216318	58.0347921265754
0.245	-6.15534405321614	58.2042391433354
0.25	-6.04207479895334	58.368199953104
0.255	-5.92744236925046	58.5266140740821
0.26	-5.81164591781674	58.6794314243368
0.265	-5.69487210152673	58.8266116925438
0.27	-5.57729573082076	58.9681237368471
0.275	-5.45908039187232	59.103945011132
0.28	-5.34037904126579	59.2340610179614
0.285	-5.22133457396392	59.3584647873956
0.29	-5.1020803653711	59.4771563808893
0.295	-4.9827407883177	59.5901424194432
0.3	-4.86343170580295	59.6974356351775
0.305	-4.74426094034026	59.7990544454891
0.31	-4.62532872075043	59.8950225489552
0.315	-4.50672810724456	59.9853685421484
0.32	-4.3885453956322	60.0701255565398
0.325	-4.27086050147958	60.1493309146733
0.33	-4.15374732503024	60.223025804812
0.335	-4.03727409768502	60.2912549732696
0.34	-3.92150371082134	60.3540664336602
0.345	-3.80649402771304	60.4115111923181
0.35	-3.69229817929204	60.4636429891578
0.355	-3.57896484447267	60.5105180532677
0.36	-3.46653851573706	60.5521948725514
0.365	-3.35505975065884	60.5887339767536
0.37	-3.24456541001918	60.6201977332284
0.375	-3.1350888831468	60.6466501548336
0.38	-3.02666030109092	60.6681567193531
0.385	-2.91930673821351	60.6847841998758
0.39	-2.81305240276444	60.6966005055795
0.395	-2.70791881698146	60.7036745323913
0.4	-2.60392498723446	60.7060760230171
0.405	-2.5010875647128	60.7038754358544
0.41	-2.39942099713256	60.6971438223236
0.415	-2.29893767192095	60.6859527121729
0.42	-2.19964805131466	60.6703740063313
0.425	-2.10156079978953	60.6504798769046
0.43	-2.00468290422047	60.6263426739267
0.435	-1.90901978715183	60.5980348384965
0.44	-1.81457541354108	60.5656288219494
0.445	-1.72135239132181	60.5291970107277
0.45	-1.62935206611506	60.4888116566306
0.455	-1.53857461040291	60.4445448121413
0.46	-1.44901910746256	60.3964682705421
0.465	-1.36068363034453	60.3446535105432
0.47	-1.27356531616512	60.2891716451656
0.475	-1.18766043596906	60.2300933746307
0.48	-1.102964460406	60.1674889430216
0.485	-1.01947212145204	60.1014280984949
0.49	-0.937177470395305	60.0319800568305
0.495	-0.856073932294082	59.9592134681217
0.5	-0.776154357104536	59.8831963864146
0.505	-0.697411067664987	59.8039962421185
0.51	-0.619835904714439	59.7216798170182
0.515	-0.543420269112604	59.6363132217262
0.52	-0.468155161421246	59.5479618754249
0.525	-0.394031218996622	59.4566904877541
0.53	-0.321038750736166	59.3625630427091
0.535	-0.249167769613758	59.2656427844202
0.54	-0.17840802313151	59.1659922046939
0.545	-0.108749021808523	59.0636730322012
0.55	-0.040180065820536	58.9587462232041
0.555	0.0273097301013578	58.8512719537204
0.56	0.0937314134115184	58.7413096130301
0.565	0.159096172033388	58.6289177984317
0.57	0.223415314095368	58.5141543111659
0.575	0.286700249032945	58.3970761534233
0.58	0.348962469975847	58.2777395263631
0.585	0.410213537344161	58.1561998290694
0.59	0.470465063580608	58.0325116583795
0.595	0.529728698951248	57.9067288095199
0.6	0.588016118350184	57.7789042774923
0.605	0.645339009047612	57.6490902591509
0.61	0.701709059324063	57.5173381559221
0.615	0.757137947936865	57.3836985771136
0.62	0.811637334368042	57.2482213437698
0.625	0.865218849805796	57.1109554930269
0.63	0.91789408881414	56.9719492829293
0.635	0.969674601648688	56.8312501976677
0.64	1.02057188717783	56.6889049532027
0.645	1.07059738637217	56.544959503241
0.65	1.11976247632621	56.3994590455315
0.655	1.16807846477921	56.2524480284526
0.66	1.21555658510328	56.1039701578625
0.665	1.26220799172948	55.954068404186
0.67	1.30804375598364	55.8027850097143
0.675	1.35307486230593	55.6501614960944
0.68	1.39731220482928	55.4962386719873
0.685	1.44076658429328	55.3410566408743
0.69	1.48344870527229	55.184654808994
0.695	1.52536917369632	55.0270718933912
0.7	1.5665384946461	54.8683459300631
0.705	1.60696707040375	54.7085142821861
0.71	1.64666519874222	54.5476136484106
0.715	1.68564307143713	54.3856800712097
0.72	1.72391077298629	54.2227489452697
0.725	1.76147827952251	54.0588550259118
0.73	1.79835545790649	53.894032437534
0.735	1.83455206498705	53.7283146820629
0.74	1.87007774701754	53.5617346474077
0.745	1.90494203921669	53.3943246159061
0.75	1.93915436546415	53.2261162727568
0.755	1.97272403812059	53.057140714429
0.76	2.00566025796365	52.8874284570438
0.765	2.03797211423089	52.7170094447209
0.77	2.06966858476182	52.5459130578853
0.775	2.10075853623169	52.3741681215279
0.78	2.13125072446966	52.2018029134168
0.785	2.16115379485509	52.0288451722537
0.79	2.19047628278547	51.8553221057716
0.795	2.21922661421062	51.6812603987712
0.8	2.2474131062271	51.5066862210911
0.805	2.27504396772846	51.3316252355108
0.81	2.30212730010615	51.1561026055815
0.815	2.32867109799664	50.9801430033844
0.82	2.35468325007085	50.8037706172134
0.825	2.3801715398618	50.6270091591797
0.83	2.40514364662686	50.4498818727382
0.835	2.42960714624132	50.2724115401322
0.84	2.45356951212	50.0946204897566
0.845	2.47703811616394	49.9165306034383
0.85	2.50002022972951	49.738163323632
0.855	2.52252302461726	49.559539660531
0.86	2.54455357407812	49.3806801990929
0.865	2.56611885383472	49.2016051059788
0.87	2.58722574311583	49.0223341364061
0.875	2.60788102570172	48.8428866409145
0.88	2.62809139097904	48.6632815720446
0.885	2.64786343500311	48.4835374909302
0.89	2.6672036615663	48.3036725738025
0.895	2.68611848327104	48.1237046184076
0.9	2.70461422260606	47.9436510503378
0.905	2.72269711302454	47.7635289292751
0.91	2.74037330002318	47.5833549551493
0.915	2.75764884222104	47.4031454742094
0.92	2.77452971243703	47.2229164850103
0.925	2.79102179876533	47.0426836443132
0.93	2.80713090564791	46.8624622729028
0.935	2.8228627549431	46.6822673613195
0.94	2.83822298698972	46.5021135755086
0.945	2.85321716166623	46.3220152623866
0.95	2.86785075944386	46.1419864553255
0.955	2.8821291824337	45.9620408795558
0.96	2.89605775542675	45.7821919574885
0.965	2.90964172692686	45.6024528139579
0.97	2.92288627017595	45.422836281384
0.975	2.93579648417109	45.2433549048582
0.98	2.94837739467322	45.06402094715
0.985	2.96063395520718	44.884846393638
0.99	2.97257104805264	44.7058429571643
0.995	2.98419348522583	44.5270220828147
1	2.9955060094519	44.3483949526237
1.005	3.00651329512736	44.1699724902075
1.01	3.0172199492729	43.9917653653233
1.015	3.0276305124761	43.8137839983578
1.02	3.03774945982415	43.636038564745
1.025	3.04758120182607	43.458538999314
1.03	3.05713008532499	43.2812950005681
1.035	3.06640039439963	43.1043160348958
1.04	3.07539635125567	42.9276113407149
1.045	3.08412211710636	42.7511899325499
1.05	3.09258179304271	42.5750606050447
1.055	3.10077942089315	42.3992319369102
1.06	3.10871898407256	42.2237122948091
1.065	3.11640440842078	42.0485098371771
1.07	3.12383956303054	41.8736325179832
1.075	3.13102826106492	41.6990880904281
1.08	3.13797426056427	41.5248841105832
1.085	3.14468126524264	41.3510279409703
1.09	3.15115292527391	41.1775267540824
1.095	3.15739283806745	41.0043875358475
1.1	3.16340454903349	40.8316170890355
1.105	3.16919155233832	40.6592220366088
1.11	3.17475729164921	40.4872088250187
1.115	3.18010516086929	40.3155837274468
1.12	3.18523850486247	40.1443528469929
1.125	3.19016062016824	39.9735221198112
1.13	3.19487475570671	39.8030973181932
1.135	3.19938411347399	39.6330840536009
1.14	3.20369184922758	39.4634877796486
1.145	3.20780107316245	39.2943137950361
1.15	3.21171485057755	39.125567246432
1.155	3.21543620253271	38.9572531313099
1.16	3.2189681064966	38.7893763007372
1.165	3.22231349698509	38.6219414621163
1.17	3.22547526619081	38.4549531818815
1.175	3.22845626460351	38.2884158881494
1.18	3.2312593016216	38.1223338733254
1.185	3.23388714615482	37.9567112966668
1.19	3.23634252721833	37.7915521868017
1.195	3.23862813451801	37.626860444207
1.2	3.24074661902748	37.4626398436432
1.205	3.24270059355654	37.2988940365493
1.21	3.24449263331149	37.1356265533962
1.215	3.24612527644713	36.9728408060012
1.22	3.24760102461077	36.8105400898028
1.225	3.24892234347827	36.6487275860973
1.23	3.25009166328206	36.4874063642367
1.235	3.25111137933167	36.3265793837905
1.24	3.25198385252635	36.1662494966698
1.245	3.25271140986022	36.0064194492153
1.25	3.25329634491996	35.8470918842502
1.255	3.25374091837518	35.6882693430979
1.26	3.25404735846145	35.5299542675647
1.265	3.25421786145616	35.3721490018897
1.27	3.2542545921475	35.2148557946605
1.275	3.25415968429622	35.0580768006962
1.28	3.25393524109071	34.9018140828982
1.285	3.25358333559523	34.7460696140697
1.29	3.25310601119152	34.5908452787031
1.295	3.25250528201375	34.4361428747373
1.3	3.25178313337707	34.2819641152843
1.305	3.25094152219972	34.1283106303267
1.31	3.24998237741883	33.9751839683851
1.315	3.24890760040004	33.8225855981575
1.32	3.247719065341	33.6705169101295
1.325	3.24641861966878	33.5189792181578
1.33	3.24500808443144	33.3679737610249
1.335	3.24348925468363	33.2175017039679
1.34	3.24186389986647	33.0675641401805
1.345	3.24013376418179	32.9181620922887
1.35	3.23830056696064	32.7692965138008
1.355	3.23636600302642	32.6209682905327
1.36	3.23433174305245	32.4731782420077
1.365	3.23219943391426	32.325927122832
1.37	3.22997069903657	32.179215624047
1.375	3.22764713873509	32.0330443744564
1.38	3.22523033055314	31.8874139419317
1.385	3.22272182959321	31.7423248346938
1.39	3.22012316884373	31.5977775025724
1.395	3.21743585950067	31.4537723382435
1.4	3.21466139128454	31.3103096784446
1.405	3.21180123275244	31.1673898051694
1.41	3.20885683160566	31.0250129468404
1.415	3.20582961499244	30.8831792794617
1.42	3.20272098980635	30.7418889277511
1.425	3.19953234298008	30.6011419662519
1.43	3.19626504177494	30.4609384204257
1.435	3.19292043406588	30.3212782677251
1.44	3.18949984862239	30.1821614386481
1.445	3.18600459538504	30.043587817773
1.45	3.18243596573802	29.9055572447757
1.455	3.17879523277746	29.7680695154282
1.46	3.17508365157583	29.6311243825799
1.465	3.1713024594423	29.4947215571207
1.47	3.16745287617928	29.3588607089278
1.475	3.16353610433507	29.2235414677945
1.48	3.15955332945269	29.0887634243434
1.485	3.15550572031507	28.9545261309227
1.49	3.15139442918653	28.8208291024859
1.495	3.14722059205059	28.687671817457
1.5	3.14298532884437	28.555053718579
1.505	3.13868974368928	28.4229742137473
1.51	3.13433492511846	28.2914326768286
1.515	3.1299219463007	28.1604284484643
1.52	3.12545186526102	28.0299608368601
1.525	3.12092572509799	27.9000291185603
1.53	3.11634455419783	27.7706325392091
1.535	3.11170936644523	27.6417703142975
1.54	3.10702116143109	27.5134416298965
1.545	3.10228092465715	27.3856456433772
1.55	3.09748962773748	27.258381484118
1.555	3.09264822859715	27.1316482541981
1.56	3.08775767166779	27.005445029079
1.565	3.08281888808024	26.8797708582733
1.57	3.0778327958544	26.7546247660011
1.575	3.07280030008622	26.6300057518345
1.58	3.06772229313189	26.5059127913301
1.585	3.0625996547893	26.3823448366498
1.59	3.05743325247682	26.2593008171705
1.595	3.05222394140944	26.1367796400818
1.6	3.04697256477217	26.0147801909734
1.605	3.04167995389103	25.893301334411
1.61	3.03634692840139	25.7723419145021
1.615	3.03097429641387	25.6519007554503
1.62	3.02556285467772	25.5319766621004
1.625	3.02011338874184	25.4125684204724
1.63	3.01462667311334	25.293674798286
1.635	3.00910347141383	25.1752945454752
1.64	3.00354453653339	25.0574263946928
1.645	2.99795061078212	24.9400690618061
1.65	2.99232242603964	24.8232212463828
1.655	2.98666070390231	24.7068816321678
1.66	2.98096615582814	24.5910488875506
1.665	2.97523948327983	24.4757216660251
1.67	2.9694813778654	24.3608986066387
1.675	2.963692521477	24.2465783344348
1.68	2.95787358642745	24.1327594608855
1.685	2.95202523558497	24.0194405843165
1.69	2.94614812250574	23.9066202903241
1.695	2.94024289156468	23.7942971521839
1.7	2.93431017808408	23.6824697312514
1.705	2.92835060846067	23.5711365773555
1.71	2.92236480029042	23.4602962291839
1.715	2.91635336249184	23.3499472146612
1.72	2.91031689542725	23.2400880513198
1.725	2.90425599102244	23.1307172466632
1.73	2.89817123288441	23.0218332985227
1.735	2.89206319641745	22.9134346954065
1.74	2.88593244893762	22.8055199168428
1.745	2.87977954978531	22.6980874337157
1.75	2.87360505043646	22.5911357085939
1.755	2.86740949461184	22.4846631960543
1.76	2.86119341838497	22.3786683429979
1.765	2.85495735028834	22.2731495889601
1.77	2.84870181141809	22.1681053664146
1.775	2.8424273155372	22.0635341010716
1.78	2.83613436917717	21.9594342121695
1.785	2.82982347173808	21.8558041127609
1.79	2.8234951155875	21.7526422099934
1.795	2.81714978615757	21.649946905384
1.8	2.810787962041	21.5477165950883
1.805	2.80441011508543	21.4459496701643
1.81	2.79801671048659	21.3446445168307
1.815	2.79160820687999	21.2437995167202
1.82	2.78518505643134	21.143413047127
1.825	2.77874770492564	21.04348348125
1.83	2.77229659185496	20.9440091884305
1.835	2.76583215050494	20.8449885343854
1.84	2.75935480804012	20.7464198814347
1.845	2.75286498558789	20.6483015887257
1.85	2.74636309832137	20.550632012451
1.855	2.73984955554098	20.4534095060632
1.86	2.73332476075488	20.3566324204844
1.865	2.72678911175827	20.2602991043114
1.87	2.72024300071147	20.1644079040165
1.875	2.71368681421698	20.0689571641447
1.88	2.70712093339529	19.9739452275055
1.885	2.70054573395974	19.879370435362
1.89	2.69396158629019	19.7852311276148
1.895	2.68736885550572	19.6915256429824
1.9	2.68076790153619	19.598252319178
1.905	2.67415907919286	19.5054094930819
1.91	2.66754273823794	19.4129955009106
1.915	2.66091922345313	19.3210086783821
1.92	2.65428887470728	19.2294473608771
1.925	2.6476520270229	19.1383098835978
1.93	2.6410090106419	19.0475945817218
1.935	2.6343601510903	18.9572997905534
1.94	2.62770576924197	18.8674238456717
1.945	2.62104618138157	18.7779650830748
1.95	2.61438169926651	18.688921839321
1.955	2.60771263018805	18.6002924516667
1.96	2.60103927703154	18.5120752582019
1.965	2.59436193833574	18.4242685979811
1.97	2.58768090835142	18.3368708111529
1.975	2.58099647709897	18.2498802390854
1.98	2.57430893042534	18.1632952244891
1.985	2.56761855006003	18.0771141115373
1.99	2.56092561367043	17.991335245983
1.995	2.55423039491622	17.9059569752735
2	2.54753316350314	17.8209776486621
2.005	2.54083418523595	17.7363956173175
2.01	2.5341337220705	17.65220923443
2.015	2.52743203216539	17.5684168553157
2.02	2.52072936993247	17.4850168375175
2.025	2.51402598608709	17.4020075409049
2.03	2.50732212769724	17.3193873277696
2.035	2.5006180382322	17.2371545629203
2.04	2.49391395761049	17.1553076137745
2.045	2.48721012224716	17.0738448504476
2.05	2.48050676510027	16.9927646458406
2.055	2.47380411571694	16.9120653757251
2.06	2.46710240027854	16.8317454188263
2.065	2.46040184164543	16.7518031569036
2.07	2.45370265940091	16.6722369748292
2.075	2.44700506989469	16.5930452606653
2.08	2.44030928628564	16.5142264057382
2.085	2.43361551858401	16.4357788047112
2.09	2.4269239736931	16.3577008556554
2.095	2.42023485545018	16.2799909601185
2.1	2.41354836466705	16.2026475231914
2.105	2.4068646991699	16.1256689535742
2.11	2.40018405383859	16.0490536636386
2.115	2.39350662064558	15.9728000694903
2.12	2.38683258869404	15.8969065910283
2.125	2.38016214425563	15.8213716520034
2.13	2.37349547080774	15.7461936800743
2.135	2.3668327490701	15.6713711068632
2.14	2.360174157041	15.5969023680085
2.145	2.35351987003292	15.5227859032165
2.15	2.34687006070779	15.4490201563119
2.155	2.34022489911157	15.3756035752864
2.16	2.33358455270858	15.3025346123456
2.165	2.32694918641512	15.229811723955
2.17	2.32031896263289	15.1574333708843
2.175	2.31369404128166	15.0853980182502
2.18	2.30707457983178	15.0137041355579
2.185	2.300460733336	14.9423501967415
2.19	2.29385265446097	14.8713346802027
2.195	2.28725049351835	14.8006560688486
2.2	2.28065439849537	14.7303128501277
2.205	2.27406451508509	14.6603035160653
2.21	2.26748098671615	14.5906265632971
2.215	2.2609039545822	14.5212804931022
2.22	2.25433355767086	14.4522638114343
2.225	2.2477699327923	14.3835750289521
2.23	2.24121321460749	14.3152126610489
2.235	2.23466353565596	14.2471752278801
2.24	2.22812102638329	14.1794612543908
2.245	2.22158581516811	14.1120692703416
2.25	2.21505802834891	14.0449978103334
2.255	2.20853779025025	13.9782454138318
2.26	2.2020252232088	13.9118106251895
2.265	2.19552044759902	13.8456919936685
2.27	2.18902358185833	13.7798880734615
2.275	2.18253474251217	13.7143974237111
2.28	2.1760540441985	13.64921860853
2.285	2.16958159969213	13.5843501970185
2.29	2.16311751992869	13.519790763282
2.295	2.15666191402815	13.4555388864481
2.3	2.15021488931825	13.3915931506816
2.305	2.14377655135746	13.3279521451994
2.31	2.13734700395757	13.2646144642852
2.315	2.13092634920622	13.2015787073019
2.32	2.12451468748885	13.1388434787046
2.325	2.11811211751059	13.0764073880525
2.33	2.11171873631769	13.0142690500189
2.335	2.10533463931876	12.9524270844028
2.34	2.09895992030568	12.8908801161371
2.345	2.09259467147426	12.8296267752986
2.35	2.08623898344461	12.7686656971152
2.355	2.07989294528123	12.7079955219739
2.36	2.07355664451287	12.6476148954275
2.365	2.06723016715209	12.5875224682008
2.37	2.06091359771457	12.5277168961962
2.375	2.05460701923817	12.4681968404984
2.38	2.04831051330177	12.4089609673789
2.385	2.04202416004375	12.3500079483
2.39	2.03574803818039	12.2913364599176
2.395	2.0294822250239	12.232945184084
2.4	2.02322679650024	12.1748328078499
2.405	2.01698182716676	12.116998023466
2.41	2.01074739022955	12.059439528384
2.415	2.00452355756057	12.0021560252572
2.42	1.99831039971461	11.94514622194
2.425	1.9921079859459	11.8884088314883
2.43	1.98591638422471	11.8319425721576
2.435	1.97973566125351	11.7757461674021
2.44	1.97356588248304	11.7198183458728
2.445	1.96740711212822	11.6641578414149
2.45	1.96125941318368	11.6087633930649
2.455	1.9551228474393	11.5536337450481
2.46	1.94899747549535	11.4987676467742
2.465	1.94288335677757	11.4441638528336
2.47	1.93678054955202	11.3898211229928
2.475	1.93068911093971	11.3357382221901
2.48	1.92460909693102	11.2819139205296
2.485	1.91854056240008	11.2283469932762
2.49	1.91248356111873	11.1750362208496
2.495	1.90643814577053	11.1219803888179
2.5	1.90040436796443	11.0691782878908
2.505	1.89438227824832	11.0166287139132
2.51	1.88837192612244	10.9643304678573
2.515	1.88237336005257	10.9122823558153
2.52	1.87638662748307	10.8604831889916
2.525	1.87041177484973	10.8089317836942
2.53	1.86444884759251	10.7576269613267
2.535	1.85849789016806	10.706567548379
2.54	1.85255894606211	10.6557523764183
2.545	1.8466320578017	10.6051802820803
2.55	1.84071726696723	10.5548501070589
2.555	1.83481461420443	10.5047606980964
2.56	1.82892413923606	10.4549109069739
2.565	1.82304588087357	10.4052995905004
2.57	1.81717987702855	10.3559256105023
2.575	1.81132616472409	10.3067878338127
2.58	1.8054847801059	10.2578851322602
2.585	1.79965575845341	10.2092163826576
2.59	1.79383913419065	10.1607804667904
2.595	1.78803494089701	10.1125762714053
2.6	1.78224321131785	10.0646026881979
2.605	1.77646397737507	10.0168586138007
2.61	1.77069727017739	9.96934294977119
2.615	1.76494312003063	9.92205460257874
2.62	1.75920155644778	9.87499248359235
2.625	1.75347260815908	9.82815550906768
2.63	1.74775630312172	9.78154260013406
2.635	1.74205266852971	9.73515268278126
2.64	1.73636173082342	9.68898468784622
2.645	1.73068351569911	9.64303755099952
2.65	1.72501804811824	9.59731021273176
2.655	1.71936535231683	9.55180161833976
2.66	1.71372545181453	9.50651071791264
2.665	1.70809836942365	9.46143646631779
2.67	1.70248412725813	9.41657782318665
2.675	1.6968827467423	9.37193375290039
2.68	1.69129424861959	9.32750322457549
2.685	1.68571865296115	9.28328521204918
2.69	1.6801559791743	9.23927869386478
2.695	1.67460624601096	9.1954826532569
2.7	1.66906947157585	9.15189607813658
2.705	1.66354567333478	9.10851796107625
2.71	1.65803486812263	9.06534729929473
2.715	1.65253707215139	9.02238309464198
2.72	1.647052301018	8.97962435358385
2.725	1.64158056971218	8.93707008718675
2.73	1.63612189262407	8.89471931110215
2.735	1.6306762835519	8.85257104555112
2.74	1.62524375570941	8.8106243153087
2.745	1.61982432173332	8.76887814968823
2.75	1.61441799369064	8.72733158252561
2.755	1.60902478308592	8.68598365216349
2.76	1.60364470086835	8.64483340143542
2.765	1.59827775743891	8.60387987764986
2.77	1.59292396265723	8.56312213257424
2.775	1.58758332584858	8.52255922241889
2.78	1.58225585581063	8.48219020782094
2.785	1.57694156082019	8.44201415382818
2.79	1.57164044863987	8.40203012988284
2.795	1.56635252652462	8.36223720980538
2.8	1.56107780122823	8.32263447177819
2.805	1.55581627900976	8.28322099832925
2.81	1.55056796563981	8.24399587631582
2.815	1.54533286640688	8.204958196908
2.82	1.54011098612347	8.16610705557233
2.825	1.53490232913219	8.12744155205534
2.83	1.52970689931187	8.08896079036706
2.835	1.52452470008344	8.0506638787645
2.84	1.51935573441587	8.01254992973517
2.845	1.51420000483199	7.97461805998047
2.85	1.50905751341424	7.93686739039918
2.855	1.50392826181036	7.89929704607083
2.86	1.49881225123901	7.86190615623915
2.865	1.49370948249529	7.82469385429541
2.87	1.48861995595629	7.78765927776184
2.875	1.48354367158647	7.75080156827499
2.88	1.47848062894303	7.71411987156909
2.885	1.47343082718119	7.67761333745942
2.89	1.46839426505947	7.64128111982565
2.895	1.46337094094483	7.60512237659522
2.9	1.45836085281774	7.56913626972666
2.905	1.45336399827733	7.533321965193
2.91	1.44838037454631	7.49767863296507
2.915	1.44340997847589	7.46220544699495
2.92	1.43845280655075	7.42690158519923
2.925	1.43350885489375	7.39176622944251
2.93	1.42857811927079	7.3567985655207
2.935	1.42366059509542	7.32199778314446
2.94	1.41875627743358	7.28736307592263
2.945	1.41386516100817	7.25289364134563
2.95	1.40898724020357	7.2185886807689
2.955	1.40412250907016	7.1844473993964
2.96	1.39927096132878	7.15046900626403
2.965	1.39443259037507	7.11665271422318
2.97	1.38960738928386	7.0829977399242
2.975	1.38479535081341	7.04950330379998
2.98	1.3799964674097	7.01616863004946
2.985	1.37521073121058	6.98299294662128
2.99	1.37043813404994	6.9499754851973
2.995	1.3656786674618	6.91711548117633
3	1.36093232268434	6.88441217365771
3.005	1.35619909066391	6.85186480542503
3.01	1.35147896205902	6.81947262292987
3.015	1.3467719272442	6.7872348762755
3.02	1.34207797631388	6.75515081920067
3.025	1.33739709908624	6.72321970906343
3.03	1.33272928510695	6.69144080682499
3.035	1.32807452365292	6.65981337703352
3.04	1.32343280373602	6.62833668780814
3.045	1.31880411410667	6.59701001082281
3.05	1.31418844325749	6.56583262129031
3.055	1.30958577942687	6.5348037979463
3.06	1.3049961106025	6.5039228230333
3.065	1.30041942452481	6.47318898228483
3.07	1.29585570869046	6.44260156490952
3.075	1.29130495035577	6.41215986357527
3.08	1.28676713654004	6.38186317439347
3.085	1.28224225402888	6.35171079690324
3.09	1.27773028937755	6.32170203405571
3.095	1.2732312289142	6.29183619219834
3.1	1.26874505874307	6.26211258105934
3.105	1.26427176474767	6.23253051373202
3.11	1.25981133259397	6.20308930665929
3.115	1.25536374773348	6.17378827961815
3.12	1.25092899540633	6.14462675570423
3.125	1.24650706064432	6.11560406131639
3.13	1.24209792827391	6.08671952614135
3.135	1.23770158291925	6.05797248313836
3.14	1.23331800900504	6.02936226852397
3.145	1.22894719075951	6.00088822175677
3.15	1.22458911221725	5.9725496855222
3.155	1.22024375722208	5.94434600571746
3.16	1.21591110942984	5.9162765314364
3.165	1.21159115231121	5.88834061495452
3.17	1.2072838691544	5.86053761171392
3.175	1.20298924306793	5.83286688030843
3.18	1.19870725698328	5.80532778246871
3.185	1.19443789365756	5.77791968304738
3.19	1.19018113567612	5.75064195000427
3.195	1.18593696545521	5.72349395439167
3.2	1.18170536524448	5.69647507033965
3.205	1.17748631712954	5.66958467504142
3.21	1.17327980303452	5.64282214873874
3.215	1.1690858047245	5.61618687470741
3.22	1.16490430380798	5.58967823924278
3.225	1.16073528173935	5.56329563164532
3.23	1.15657871982124	5.53703844420623
3.235	1.15243459920694	5.51090607219315
3.24	1.14830290090272	5.48489791383588
3.245	1.14418360577018	5.45901337031213
3.25	1.14007669452853	5.43325184573339
3.255	1.13598214775689	5.40761274713081
3.26	1.1318999458965	5.38209548444114
3.265	1.12783006925299	5.35669947049273
3.27	1.12377249799853	5.33142412099156
3.275	1.11972721217405	5.30626885450736
3.28	1.11569419169137	5.28123309245978
3.285	1.11167341633533	5.25631625910454
3.29	1.10766486576589	5.23151778151978
3.295	1.10366851952022	5.20683708959231
3.3	1.09968435701475	5.18227361600403
3.305	1.09571235754721	5.15782679621829
3.31	1.09175250029863	5.13349606846647
3.315	1.08780476433537	5.10928087373442
3.32	1.08386912861104	5.08518065574912
3.325	1.07994557196848	5.06119486096527
3.33	1.07603407314166	5.03732293855205
3.335	1.07213461075761	5.0135643403798
3.34	1.0682471633383	4.98991852100691
3.345	1.06437170930247	4.96638493766662
3.35	1.06050822696752	4.94296305025396
3.355	1.05665669455132	4.91965232131274
3.36	1.05281709017397	4.89645221602256
3.365	1.04898939185965	4.87336220218589
3.37	1.04517357753832	4.85038175021523
3.375	1.04136962504751	4.82751033312026
3.38	1.03757751213403	4.80474742649514
3.385	1.03379721645566	4.78209250850577
3.39	1.03002871558286	4.75954505987719
3.395	1.02627198700042	4.73710456388091
3.4	1.02252700810912	4.7147705063225
3.405	1.01879375622737	4.69254237552899
3.41	1.01507220859278	4.67041966233652
3.415	1.01136234236384	4.64840186007793
3.42	1.00766413462142	4.62648846457049
3.425	1.00397756237036	4.60467897410358
3.43	1.00030260254102	4.58297288942653
3.435	0.996639231990809	4.56136971373644
3.44	0.992987427505684	4.5398689526661
3.445	0.989347165801651	4.51847011427194
3.45	0.985718423526236	4.49717270902203
3.455	0.982101177259969	4.47597624978416
3.46	0.97849540351779	4.45488025181393
3.465	0.974901078750519	4.43388423274297
3.47	0.971318179346246	4.41298771256712
3.475	0.967746681631739	4.39219021363471
3.48	0.96418656187382	4.37149126063494
3.485	0.960637796280749	4.35089038058622
3.49	0.957100361003545	4.3303871028246
3.495	0.953574232137361	4.30998095899231
3.5	0.950059385722784	4.28967148302628
3.505	0.946555797747151	4.26945821114672
3.51	0.943063444145844	4.24934068184581
3.515	0.939582300803578	4.22931843587637
3.52	0.936112343555634	4.20939101624063
3.525	0.93265354818917	4.18955796817905
3.53	0.929205890444393	4.16981883915916
3.535	0.925769346015834	4.15017317886449
3.54	0.922343890553542	4.13062053918353
3.545	0.918929499664267	4.11116047419873
3.55	0.915526148912672	4.09179254017562
3.555	0.912133813822485	4.07251629555187
3.56	0.908752469877665	4.05333130092651
3.565	0.905382092523554	4.03423711904911
3.57	0.902022657167998	4.01523331480912
3.575	0.898674139182468	3.99631945522511
3.58	0.89533651390318	3.97749510943422
3.585	0.89200975663218	3.95875984868158
3.59	0.888693842638442	3.94011324630973
3.595	0.885388747158919	3.92155487774821
3.6	0.882094445399624	3.90308432050314
3.605	0.878810912536663	3.8847011541468
3.61	0.875538123717276	3.86640496030735
3.615	0.872276054060873	3.84819532265856
3.62	0.869024678660026	3.83007182690956
3.625	0.865783972581494	3.8120340607947
3.63	0.862553910867196	3.79408161406341
3.635	0.859334468535207	3.77621407847015
3.64	0.856125620580716	3.75843104776434
3.645	0.852927341976982	3.74073211768044
3.65	0.849739607676302	3.723116885928
3.655	0.846562392610928	3.70558495218176
3.66	0.843395671693994	3.68813591807186
3.665	0.840239419820445	3.67076938717404
3.67	0.83709361186793	3.6534849649999
3.675	0.833958222697713	3.63628225898724
3.68	0.830833227155543	3.61916087849039
3.685	0.82771860007254	3.60212043477064
3.69	0.82461431626606	3.5851605409867
3.695	0.821520350540541	3.56828081218519
3.7	0.818436677688365	3.55148086529121
3.705	0.815363272490687	3.53476031909891
3.71	0.812300109718258	3.51811879426217
3.715	0.809247164132252	3.50155591328525
3.72	0.806204410485074	3.48507130051358
3.725	0.803171823521153	3.46866458212449
3.73	0.800149377977743	3.45233538611807
3.735	0.797137048585686	3.43608334230804
3.74	0.794134810070206	3.41990808231266
3.745	0.791142637151665	3.40380923954571
3.75	0.788160504546319	3.38778644920748
3.755	0.785188386967047	3.37183934827587
3.76	0.782226259124125	3.35596757549744
3.765	0.779274095725925	3.34017077137855
3.77	0.776331871479649	3.32444857817663
3.775	0.773399561092034	3.3088006398913
3.78	0.770477139270071	3.29322660225575
3.785	0.767564580721687	3.27772611272799
3.79	0.764661860156437	3.26229882048225
3.795	0.761768952286197	3.24694437640038
3.8	0.758885831825816	3.23166243306329
3.805	0.756012473493791	3.21645264474248
3.81	0.753148852012933	3.20131466739153
3.815	0.750294942110996	3.18624815863772
3.82	0.747450718521345	3.17125277777362
3.825	0.744616155983557	3.15632818574879
3.83	0.741791229244083	3.14147404516146
3.835	0.738975913056851	3.12669002025029
3.84	0.736170182183863	3.11197577688615
3.845	0.733374011395832	3.09733098256398
3.85	0.730587375472755	3.08275530639464
3.855	0.727810249204508	3.06824841909682
3.86	0.725042607391456	3.05380999298903
3.865	0.72228442484498	3.03943970198154
3.87	0.719535676388099	3.02513722156849
3.875	0.716796336855991	3.01090222881991
3.88	0.71406638109658	2.99673440237386
3.885	0.71134578397107	2.98263342242859
3.89	0.708634520354497	2.96859897073475
3.895	0.70593256513625	2.95463073058758
3.9	0.703239893220625	2.94072838681927
3.905	0.70055647952733	2.92689162579118
3.91	0.697882298992005	2.91312013538628
3.915	0.69521732656675	2.89941360500151
3.92	0.692561537220604	2.88577172554018
3.925	0.689914905940063	2.87219418940453
3.93	0.687277407729567	2.85868069048815
3.935	0.684649017611991	2.84523092416857
3.94	0.682029710629106	2.83184458729988
3.945	0.67941946184209	2.81852137820529
3.95	0.676818246331961	2.80526099666983
3.955	0.674226039200062	2.79206314393305
3.96	0.671642815568509	2.77892752268175
3.965	0.669068550580655	2.76585383704277
3.97	0.666503219401512	2.75284179257577
3.975	0.663946797218218	2.73989109626613
3.98	0.661399259240455	2.72700145651778
3.985	0.65886058070089	2.71417258314615
3.99	0.656330736855584	2.70140418737114
3.995	0.653809702984432	2.6886959818101
4	0.651297454391555	2.67604768047084
4.005	0.64879396640572	2.66345899874475
4.01	0.646299214380735	2.65092965339984
4.015	0.643813173695869	2.63845936257392
4.02	0.64133581975621	2.62604784576778
4.025	0.638867127993084	2.61369482383833
4.03	0.636407073864411	2.60140001899193
4.035	0.633955632855111	2.58916315477762
4.04	0.631512780477447	2.57698395608041
4.045	0.62907849227142	2.56486214911469
4.05	0.626652743805109	2.55279746141757
4.055	0.624235510675047	2.54078962184227
4.06	0.621826768506567	2.52883836055162
4.065	0.619426492954144	2.51694340901152
4.07	0.617034659701759	2.50510449998445
4.075	0.614651244463215	2.49332136752301
4.08	0.612276222982481	2.48159374696355
4.085	0.609909571034036	2.46992137491971
4.09	0.607551264423175	2.45830398927613
4.095	0.60520127898634	2.44674132918211
4.1	0.602859590591439	2.43523313504529
4.105	0.600526175138158	2.42377914852548
4.11	0.598201008558263	2.41237911252833
4.115	0.59588406681591	2.40103277119923
4.12	0.593575325907946	2.38973986991709
4.125	0.591274761864208	2.37850015528826
4.13	0.5889823507478	2.3673133751404
4.135	0.586698068655403	2.35617927851642
4.14	0.58442189171754	2.34509761566848
4.145	0.582153796098863	2.33406813805193
4.15	0.579893757998427	2.3230905983194
4.155	0.577641753649967	2.31216475031483
4.16	0.575397759322162	2.30129034906754
4.165	0.573161751318894	2.29046715078641
4.17	0.570933705979519	2.27969491285397
4.175	0.568713599679111	2.26897339382061
4.18	0.56650140882873	2.25830235339879
4.185	0.564297109875657	2.24768155245729
4.19	0.56210067930364	2.23711075301544
4.195	0.55991209363315	2.22658971823748
4.2	0.557731329421603	2.21611821242684
4.205	0.5555583632636	2.20569600102053
4.21	0.553393171791161	2.19532285058351
4.215	0.55123573167395	2.1849985288031
4.22	0.549086019619494	2.17472280448346
4.225	0.546944012373413	2.16449544754003
4.23	0.544809686719633	2.15431622899403
4.235	0.542683019480591	2.14418492096704
4.24	0.540563987517464	2.13410129667547
4.245	0.538452567730356	2.12406513042525
4.25	0.536348737058521	2.11407619760637
4.255	0.534252472480538	2.10413427468754
4.26	0.532163751014539	2.09423913921088
4.265	0.530082549718383	2.08439056978661
4.27	0.528008845689847	2.07458834608773
4.275	0.525942616066824	2.06483224884486
4.28	0.523883838027503	2.05512205984094
4.285	0.521832488790543	2.04545756190606
4.29	0.519788545615266	2.0358385389123
4.295	0.517751985801825	2.0262647757686
4.3	0.515722786691372	2.01673605841562
4.305	0.513700925666236	2.00725217382064
4.31	0.511686380150083	1.99781290997255
4.315	0.50967912760809	1.98841805587676
4.32	0.507679145547095	1.97906740155023
4.325	0.505686411515758	1.96976073801645
4.33	0.503700903104719	1.96049785730051
4.335	0.501722597946751	1.95127855242414
4.34	0.499751473716912	1.94210261740082
4.345	0.497787508132681	1.9329698472309
4.35	0.495830678954114	1.92388003789673
4.355	0.493880963983978	1.91483298635782
4.36	0.491938341067899	1.90582849054605
4.365	0.490002788094491	1.89686634936087
4.37	0.488074282995493	1.88794636266457
4.375	0.486152803745898	1.8790683312775
4.38	0.484238328364085	1.87023205697338
4.385	0.482330834911941	1.86143734247464
4.39	0.480430301494989	1.85268399144772
4.395	0.478536706262508	1.84397180849843
4.4	0.476650027407646	1.83530059916738
4.405	0.474770243167551	1.82667016992533
4.41	0.472897331823467	1.81808032816868
4.415	0.47103127170086	1.80953088221487
4.42	0.46917204116952	1.80102164129789
4.425	0.467319618643668	1.7925524155638
4.43	0.465473982582061	1.7841230160662
4.435	0.463635111488098	1.77573325476184
4.44	0.461802983909919	1.76738294450614
4.445	0.459977578440496	1.75907189904881
4.45	0.45815887371774	1.75079993302947
4.455	0.456346848424582	1.74256686197327
4.46	0.454541481289074	1.73437250228656
4.465	0.452742751084475	1.72621667125256
4.47	0.450950636629334	1.71809918702711
4.475	0.449165116787583	1.71001986863432
4.48	0.447386170468614	1.70197853596239
4.485	0.445613776627352	1.69397500975936
4.49	0.44384791426436	1.68600911162886
4.495	0.442088562425879	1.67808066402598
4.5	0.440335700203932	1.67018949025309
4.505	0.438589306736384	1.66233541445566
4.51	0.436849361207013	1.65451826161819
4.515	0.435115842845584	1.64673785756006
4.52	0.433388730927903	1.6389940289315
4.525	0.431668004775903	1.63128660320948
4.53	0.429953643757684	1.62361540869368
4.535	0.428245627287589	1.61598027450251
4.54	0.426543934826257	1.60838103056908
4.545	0.424848545880687	1.6008175076372
4.55	0.423159440004283	1.59328953725747
4.555	0.421476596796913	1.58579695178332
4.56	0.419799995904966	1.57833958436707
4.565	0.418129617021394	1.57091726895609
4.57	0.416465439885764	1.56352984028884
4.575	0.414807444284304	1.5561771338911
4.58	0.413155610049951	1.54885898607206
4.585	0.411509917062387	1.54157523392054
4.59	0.409870345248089	1.53432571530118
4.595	0.408236874580366	1.52711026885064
4.6	0.406609485079394	1.51992873397389
4.605	0.404988156812253	1.51278095084041
4.61	0.403372869892971	1.5056667603805
4.615	0.401763604482543	1.49858600428155
4.62	0.400160340788974	1.4915385249844
4.625	0.398563059067308	1.48452416567962
4.63	0.396971739619653	1.4775427703039
4.635	0.395386362795207	1.47059418353639
4.64	0.393806908990289	1.46367825079512
4.645	0.392233358648359	1.45679481823337
4.65	0.390665692260046	1.44994373273613
4.655	0.389103890363163	1.44312484191654
4.66	0.387547933542728	1.43633799411231
4.665	0.385997802430988	1.42958303838224
4.67	0.384453477707429	1.42285982450271
4.675	0.382914940098793	1.4161682029642
4.68	0.3813821703791	1.40950802496777
4.685	0.379855149369646	1.40287914242169
4.69	0.37833385793903	1.39628140793796
4.695	0.376818277003149	1.38971467482888
4.7	0.375308387525222	1.38317879710369
4.705	0.373804170515787	1.37667362946518
4.71	0.372305607032704	1.3701990273063
4.715	0.370812678181176	1.36375484670683
4.72	0.369325365113738	1.35734094443006
4.725	0.367843649030262	1.35095717791947
4.73	0.366367511177957	1.34460340529541
4.735	0.364896932851378	1.33827948535185
4.74	0.363431895392413	1.3319852775531
4.745	0.361972380190283	1.32572064203058
4.75	0.360518368681547	1.31948543957956
4.755	0.359069842350083	1.31327953165597
4.76	0.357626782727091	1.30710278037319
4.765	0.356189171391086	1.30095504849887
4.77	0.354756989967885	1.29483619945176
4.775	0.353330220130595	1.28874609729857
4.78	0.351908843599611	1.28268460675082
4.785	0.350492842142597	1.27665159316174
4.79	0.349082197574472	1.27064692252315
4.795	0.347676891757406	1.26467046146238
4.8	0.346276906600791	1.25872207723918
4.805	0.344882224061238	1.25280163774271
4.81	0.343492826142544	1.24690901148843
4.815	0.34210869489569	1.24104406761514
4.82	0.340729812418807	1.23520667588194
4.825	0.339356160857171	1.2293967066652
4.83	0.337987722403168	1.22361403095565
4.835	0.336624479296275	1.21785852035536
4.84	0.335266413823042	1.21213004707481
4.845	0.333913508317065	1.20642848392994
4.85	0.332565745158954	1.20075370433925
4.855	0.331223106776313	1.19510558232087
4.86	0.329885575643715	1.18948399248968
4.865	0.328553134282669	1.18388881005443
4.87	0.32722576526159	1.17831991081487
4.875	0.325903451195775	1.17277717115893
4.88	0.324586174747366	1.16726046805983
4.885	0.32327391862532	1.1617696790733
4.89	0.321966665585379	1.15630468233476
4.895	0.320664398430029	1.15086535655655
4.9	0.319367100008478	1.14545158102511
4.905	0.318074753216606	1.14006323559823
4.91	0.316787340996938	1.13470020070233
4.915	0.315504846338608	1.12936235732967
4.92	0.314227252277318	1.12404958703568
4.925	0.312954541895297	1.1187617719362
4.93	0.311686698321263	1.11349879470481
4.935	0.310423704730386	1.10826053857016
4.94	0.309165544344247	1.10304688731324
4.945	0.30791220043079	1.09785772526482
4.95	0.306663656304287	1.09269293730271
4.955	0.305419895325288	1.08755240884918
4.96	0.304180900900585	1.08243602586835
4.965	0.302946656483155	1.07734367486356
4.97	0.301717145572128	1.07227524287478
4.975	0.300492351712732	1.06723061747604
4.98	0.29927225849625	1.06220968677289
4.985	0.298056849559968	1.05721233939978
4.99	0.296846108587134	1.05223846451758
4.995	0.295640019306901	1.04728795181105
5	0.294438565494281	1.04236069148629
5.005	0.293241730970098	1.03745657426825
5.01	0.292049499600927	1.03257549139825
5.015	0.290861855299053	1.0277173346315
5.02	0.289678782022414	1.02288199623464
5.025	0.288500263774546	1.01806936898326
5.03	0.287326284604535	1.01327934615948
5.035	0.286156828606957	1.00851182154954
5.04	0.284991879921824	1.00376668944133
5.045	0.283831422734534	0.99904384462203
5.05	0.282675441275809	0.994343182375705
5.055	0.281523919821636	0.989664598480917
5.06	0.280376842693223	0.985007989208357
5.065	0.279234194256924	0.980373251318491
5.07	0.278095958924194	0.975760282059214
5.075	0.276962121151521	0.97116897916351
5.08	0.275832665440373	0.966599240847135
5.085	0.274707576337134	0.962050965806301
5.09	0.273586838433047	0.957524053215377
5.095	0.272470436364146	0.953018402724603
5.1	0.271358354811204	0.948533914457806
5.105	0.270250578499662	0.94407048901014
5.11	0.269147092199572	0.939628027445829
5.115	0.268047880725531	0.935206431295921
5.12	0.266952928936619	0.930805602556057
5.125	0.265862221736335	0.926425443684247
5.13	0.26477574407253	0.922065857598663
5.135	0.263693480937344	0.917726747675435
5.14	0.262615417367138	0.913408017746461
5.145	0.261541538442431	0.909109572097235
5.15	0.260471829287834	0.904831315464669
5.155	0.259406275071979	0.900573153034947
5.16	0.258344861007451	0.896334990441369
5.165	0.25728757235073	0.892116733762221
5.17	0.256234394402109	0.887918289518647
5.175	0.255185312505636	0.883739564672536
5.18	0.254140312049039	0.879580466624414
5.185	0.253099378463658	0.875440903211352
5.19	0.252062497224378	0.871320782704884
5.195	0.251029653849552	0.867220013808928
5.2	0.250000833900935	0.863138505657728
5.205	0.248976022983616	0.859076167813797
5.21	0.247955206745938	0.855032910265873
5.215	0.246938370879433	0.85100864342689
5.22	0.245925501118746	0.847003278131951
5.225	0.244916583241565	0.843016725636316
5.23	0.243911603068548	0.839048897613395
5.235	0.242910546463243	0.835099706152762
5.24	0.241913399332027	0.831169063758162
5.245	0.240920147624019	0.827256883345543
5.25	0.239930777331012	0.823363078241089
5.255	0.238945274487402	0.819487562179265
5.26	0.237963625170103	0.815630249300872
5.265	0.236985815498479	0.811791054151112
5.27	0.23601183163427	0.807969891677659
5.275	0.235041659781504	0.804166677228745
5.28	0.23407528618644	0.800381326551249
5.285	0.23311269713747	0.796613755788802
5.29	0.232153878965061	0.792863881479898
5.295	0.231198818041663	0.78913162055601
5.3	0.230247500781643	0.785416890339724
5.305	0.229299913641199	0.781719608542875
5.31	0.228356043118285	0.778039693264695
5.315	0.227415875752534	0.774377062989972
5.32	0.22647939812518	0.770731636587212
5.325	0.225546596858972	0.767103333306814
5.33	0.224617458618105	0.763492072779257
5.335	0.223691970108134	0.759897775013289
5.34	0.222770118075896	0.756320360394129
5.345	0.22185188930943	0.752759749681679
5.35	0.220937270637899	0.749215864008737
5.355	0.220026248931508	0.745688624879233
5.36	0.21911881110142	0.742177954166456
5.365	0.218214944099683	0.738683774111306
5.37	0.217314634919139	0.73520600732054
5.375	0.216417870593356	0.731744576765042
5.38	0.21552463819653	0.728299405778085
5.385	0.214634924843421	0.724870418053614
5.39	0.213748717689256	0.721457537644532
5.395	0.212866003929656	0.718060688960996
5.4	0.21198677080055	0.714679796768718
5.405	0.211111005578094	0.711314786187278
5.41	0.210238695578588	0.707965582688447
5.415	0.209369828158394	0.704632112094508
5.42	0.208504390713851	0.7013143005766
5.425	0.207642370681192	0.698012074653058
5.43	0.206783755536463	0.694725361187764
5.435	0.205928532795439	0.691454087388513
5.44	0.205076690013535	0.688198180805374
5.445	0.204228214785734	0.684957569329074
5.45	0.203383094746488	0.681732181189373
5.455	0.202541317569646	0.678521944953466
5.46	0.201702870968362	0.675326789524374
5.465	0.200867742695016	0.672146644139357
5.47	0.200035920541127	0.668981438368327
5.475	0.199207392337265	0.66583110211227
5.48	0.198382145952974	0.662695565601679
5.485	0.197560169296677	0.659574759394991
5.49	0.196741450315601	0.656468614377032
5.495	0.195925976995685	0.653377061757469
5.5	0.195113737361496	0.650300033069275
5.505	0.194304719476146	0.647237460167194
5.51	0.193498911441201	0.644189275226216
5.515	0.192696301396604	0.641155410740061
5.52	0.191896877520578	0.63813579951967
5.525	0.19110062802955	0.635130374691701
5.53	0.190307541178059	0.632139069697036
5.535	0.189517605258673	0.629161818289289
5.54	0.188730808601902	0.626198554533331
5.545	0.187947139576106	0.623249212803812
5.55	0.187166586587422	0.620313727783695
5.555	0.186389138079663	0.617392034462797
5.56	0.185614782534244	0.61448406813634
5.565	0.184843508470079	0.6115897644035
5.57	0.184075304443514	0.608709059165971
5.575	0.183310159048224	0.605841888626536
5.58	0.182548060915138	0.602988189287639
5.585	0.181788998712344	0.600147897949969
5.59	0.181032961145002	0.597320951711047
5.595	0.180279936955264	0.594507287963828
5.6	0.179529914922181	0.591706844395296
5.605	0.178782883861615	0.588919558985077
5.61	0.178038832626156	0.586145370004058
5.615	0.177297750105033	0.583384216013005
5.62	0.176559625224026	0.580636035861196
5.625	0.175824446945377	0.577900768685052
5.63	0.175092204267708	0.575178353906789
5.635	0.174362886225927	0.572468731233057
5.64	0.173636481891146	0.569771840653602
5.645	0.172912980370585	0.567087622439926
5.65	0.172192370807501	0.564416017143956
5.655	0.17147464238108	0.561756965596719
5.66	0.170759784306363	0.559110408907022
5.665	0.170047785834154	0.556476288460145
5.67	0.169338636250935	0.553854545916525
5.675	0.168632324878771	0.551245123210468
5.68	0.167928841075232	0.548647962548846
5.685	0.167228174233298	0.546063006409816
5.69	0.166530313781275	0.543490197541535
5.695	0.165835249182707	0.540929478960887
5.7	0.165142969936284	0.538380793952214
5.705	0.164453465575762	0.535844086066054
5.71	0.163766725669866	0.533319299117882
5.715	0.163082739822211	0.530806377186863
5.72	0.162401497671208	0.528305264614603
5.725	0.161722988889979	0.525815906003914
5.73	0.16104720318627	0.52333824621758
5.735	0.160374130302359	0.520872230377131
5.74	0.159703760014974	0.51841780386162
5.745	0.159036082135199	0.51597491230641
5.75	0.158371086508394	0.513543501601965
5.755	0.1577087630141	0.511123517892643
5.76	0.157049101565956	0.508714907575505
5.765	0.156392092111606	0.506317617299115
5.77	0.155737724632621	0.503931593962363
5.775	0.1550859891444	0.501556784713274
5.78	0.154436875696091	0.499193136947843
5.785	0.153790374370499	0.496840598308858
5.79	0.153146475283999	0.494499116684743
5.795	0.152505168586449	0.492168640208395
5.8	0.151866444461105	0.489849117256033
5.805	0.151230293124529	0.48754049644605
5.81	0.150596704826503	0.485242726637876
5.815	0.149965669849947	0.482955756930835
5.82	0.149337178510821	0.48067953666302
5.825	0.148711221158048	0.478414015410165
5.83	0.148087788173423	0.476159142984527
5.835	0.147466869971522	0.473914869433768
5.84	0.14684845699962	0.47168114503985
5.845	0.146232539737604	0.469457920317928
5.85	0.145619108697882	0.467245146015256
5.855	0.1450081544253	0.465042773110086
5.86	0.144399667497051	0.462850752810587
5.865	0.143793638522592	0.460669036553759
5.87	0.143190058143556	0.458497576004354
5.875	0.142588917033662	0.456336323053808
5.88	0.141990205898634	0.454185229819167
5.885	0.141393915476112	0.452044248642032
5.89	0.140800036535563	0.449913332087495
5.895	0.140208559878198	0.44779243294309
5.9	0.139619476336882	0.445681504217746
5.905	0.13903277677605	0.443580499140743
5.91	0.138448452091624	0.441489371160678
5.915	0.137866493210919	0.439408073944427
5.92	0.137286891092564	0.437336561376124
5.925	0.136709636726409	0.435274787556135
5.93	0.136134721133449	0.433222706800038
5.935	0.135562135365726	0.431180273637616
5.94	0.134991870506252	0.429147442811846
5.945	0.134423917668921	0.427124169277895
5.95	0.133858267998422	0.425110408202122
5.955	0.133294912670156	0.423106114961085
5.96	0.132733842890145	0.421111245140554
5.965	0.132175049894954	0.419125754534521
5.97	0.131618524951599	0.417149599144229
5.975	0.131064259357466	0.415182735177188
5.98	0.130512244440227	0.413225119046211
5.985	0.129962471557748	0.411276707368448
5.99	0.129414932098013	0.409337456964421
5.995	0.128869617479031	0.407407324857073
6	0.128326519148756	0.405486268270811
6.005	0.127785628585003	0.403574244630561
6.01	0.12724693729536	0.401671211560829
6.015	0.126710436817104	0.399777126884753
6.02	0.126176118717123	0.397891948623179
6.025	0.125643974591818	0.396015634993726
6.03	0.125113996067035	0.394148144409864
6.035	0.124586174797969	0.392289435479989
6.04	0.124060502469085	0.390439467006512
6.045	0.123536970794035	0.388598197984944
6.05	0.123015571515571	0.386765587602988
6.055	0.122496296405462	0.384941595239638
6.06	0.121979137264414	0.383126180464279
6.065	0.121464085921981	0.381319303035791
6.07	0.120951134236487	0.37952092290166
6.075	0.120440274094939	0.377731000197093
6.08	0.119931497412945	0.375949495244132
6.085	0.119424796134633	0.37417636855078
6.09	0.118920162232565	0.372411580810125
6.095	0.118417587707655	0.370655092899474
6.1	0.117917064589087	0.368906865879481
6.105	0.117418584934235	0.367166860993293
6.11	0.116922140828573	0.365435039665688
6.115	0.116427724385604	0.363711363502223
6.12	0.115935327746766	0.361995794288387
6.125	0.115444943081357	0.360288293988752
6.13	0.114956562586453	0.358588824746136
6.135	0.114470178486824	0.356897348880764
6.14	0.113985783034851	0.355213828889434
6.145	0.11350336851045	0.353538227444688
6.15	0.113022927220983	0.351870507393991
6.155	0.112544451501183	0.350210631758903
6.16	0.112067933713069	0.348558563734266
6.165	0.111593366245868	0.34691426668739
6.17	0.111120741515932	0.345277704157241
6.175	0.110650051966657	0.343648839853639
6.18	0.110181290068402	0.342027637656452
6.185	0.10971444831841	0.340414061614799
6.19	0.109249519240729	0.338808075946259
6.195	0.108786495386126	0.337209645036075
6.2	0.108325369332014	0.335618733436369
6.205	0.107866133682364	0.334035305865361
6.21	0.107408781067636	0.332459327206586
6.215	0.106953304144686	0.33089076250812
6.22	0.106499695596697	0.329329576981808
6.225	0.106047948133095	0.327775736002496
6.23	0.10559805448947	0.326229205107263
6.235	0.105150007427498	0.324689949994665
6.24	0.104703799734858	0.323157936523971
6.245	0.104259424225159	0.321633130714414
6.25	0.103816873737858	0.320115498744439
6.255	0.10337614113818	0.318605006950956
6.26	0.102937219317043	0.317101621828594
6.265	0.102500101190976	0.315605310028966
6.27	0.102064779702044	0.31411603835993
6.275	0.101631247817766	0.312633773784853
6.28	0.10119949853104	0.31115848342189
6.285	0.100769524860068	0.309690134543246
6.29	0.100341319848269	0.308228694574466
6.295	0.0999148765642128	0.306774131093707
6.3	0.0994901881015338	0.305326411831024
6.305	0.0990672475788581	0.303885504667661
6.31	0.0986460481397247	0.302451377635338
6.315	0.0982265829525095	0.301023998915548
6.32	0.0978088452103495	0.299603336838854
6.325	0.0973928281310635	0.298189359884187
6.33	0.0969785249570765	0.296782036678156
6.335	0.096565928955346	0.295381335994351
6.34	0.0961550334172809	0.293987226752653
6.345	0.0957458316586697	0.292599678018555
6.35	0.0953383170196024	0.291218659002471
6.355	0.0949324828643948	0.28984413905906
6.36	0.0945283225815147	0.288476087686553
6.365	0.0941258295835044	0.287114474526074
6.37	0.0937249973069054	0.285759269360972
6.375	0.093325819212185	0.284410442116159
6.38	0.0929282887836586	0.28306796285744
6.385	0.0925323995294186	0.281731801790855
6.39	0.0921381449812549	0.280401929262022
6.395	0.0917455186945856	0.279078315755484
6.4	0.0913545142483778	0.277760931894054
6.405	0.0909651252450767	0.276449748438171
6.41	0.0905773453105289	0.275144736285253
6.415	0.0901911680939109	0.273845866469055
6.42	0.0898065872676534	0.27255311015903
6.425	0.0894235965273693	0.271266438659695
6.43	0.0890421895917786	0.269985823409993
6.435	0.0886623602026364	0.268711235982671
6.44	0.0882841021246572	0.267442648083645
6.445	0.0879074091454469	0.26618003155138
6.45	0.0875322750754238	0.264923358356269
6.455	0.0871586937477511	0.263672600600015
6.46	0.0867866590182612	0.262427730515013
6.465	0.0864161647653832	0.26118872046374
6.47	0.0860472048900741	0.259955542938146
6.475	0.0856797733157425	0.258728170559045
6.48	0.0853138639881783	0.257506576075514
6.485	0.0849494708754815	0.256290732364289
6.49	0.0845865879679907	0.25508061242917
6.495	0.0842252092782101	0.253876189400425
6.5	0.0838653288407401	0.252677436534196
6.505	0.083506940712205	0.251484327211909
6.51	0.083150038971182	0.25029683493969
6.515	0.0827946177181302	0.249114933347779
6.52	0.0824406710753216	0.247938596189949
6.525	0.0820881931867685	0.246767797342926
6.53	0.0817371782181539	0.245602510805816
6.535	0.0813876203567617	0.244442710699529
6.54	0.0810395138114065	0.243288371266209
6.545	0.0806928528123633	0.242139466868667
6.55	0.0803476316112984	0.240995971989817
6.555	0.0800038444811997	0.23985786123211
6.56	0.0796614857163064	0.238725109316978
6.565	0.0793205496320413	0.237597691084272
6.57	0.0789810305649409	0.236475581491715
6.575	0.0786429228725855	0.235358755614341
6.58	0.0783062209335332	0.234247188643952
6.585	0.0779709191472485	0.233140855888569
6.59	0.077637011934035	0.232039732771887
6.595	0.0773044937349677	0.230943794832735
6.6	0.0769733590118237	0.229853017724537
6.605	0.0766436022470155	0.228767377214772
6.61	0.076315217943522	0.227686849184445
6.615	0.0759882006248218	0.226611409627551
6.62	0.0756625448348249	0.225541034650549
6.625	0.0753382451378076	0.224475700471833
6.63	0.0750152961183409	0.223415383421209
6.635	0.074693692381229	0.222360059939376
6.64	0.0743734285514375	0.221309706577401
6.645	0.0740544992740309	0.220264299996207
6.65	0.0737368992141034	0.219223816966056
6.655	0.0734206230567134	0.218188234366041
6.66	0.0731056655068182	0.217157529183571
6.665	0.0727920212892053	0.216131678513868
6.67	0.0724796851484303	0.215110659559459
6.675	0.0721686518487487	0.214094449629678
6.68	0.0718589161740505	0.213083026140163
6.685	0.0715504729277958	0.212076366612358
6.69	0.0712433169329496	0.211074448673018
6.695	0.0709374430319158	0.210077250053719
6.7	0.0706328460864732	0.209084748590363
6.705	0.0703295209777097	0.208096922222692
6.71	0.0700274626059594	0.207113748993802
6.715	0.0697266658907374	0.206135207049657
6.72	0.0694271257706746	0.205161274638612
6.725	0.0691288372034555	0.204191930110929
6.73	0.0688317951657533	0.203227151918301
6.735	0.0685359946531656	0.202266918613381
6.74	0.0682414306801521	0.201311208849304
6.745	0.0679480982799701	0.200360001379221
6.75	0.0676559925046121	0.199413275055827
6.755	0.0673651084247426	0.198471008830901
6.76	0.0670754411296342	0.197533181754834
6.765	0.0667869857271055	0.196599772976175
6.77	0.0664997373434595	0.195670761741168
6.775	0.0662136911234197	0.194746127393294
6.78	0.0659288422300679	0.19382584937282
6.785	0.0656451858447835	0.19290990721634
6.79	0.0653627171671797	0.191998280556329
6.795	0.0650814314150426	0.191090949120693
6.8	0.0648013238242708	0.190187892732323
6.805	0.0645223896488113	0.189289091308646
6.81	0.0642446241606001	0.188394524861191
6.815	0.0639680226495006	0.18750417349514
6.82	0.0636925804232427	0.186618017408895
6.825	0.0634182928073615	0.185736036893641
6.83	0.0631451551451378	0.184858212332911
6.835	0.0628731627975351	0.183984524202152
6.84	0.0626023111431434	0.183114953068298
6.845	0.0623325955781142	0.182249479589343
6.85	0.0620640115161046	0.181388084513909
6.855	0.0617965543882142	0.180530748680827
6.86	0.0615302196429289	0.179677453018714
6.865	0.061265002746057	0.178828178545553
6.87	0.0610008991806745	0.177982906368271
6.875	0.0607379044470618	0.177141617682329
6.88	0.0604760140626475	0.176304293771303
6.885	0.0602152235619478	0.175470916006474
6.89	0.0599555284965091	0.174641465846418
6.895	0.0596969244348479	0.173815924836593
6.9	0.0594394069623944	0.172994274608941
6.905	0.0591829716814317	0.172176496881473
6.91	0.0589276142110401	0.171362573457877
6.915	0.0586733301870376	0.170552486227106
6.92	0.0584201152619226	0.16974621716299
6.925	0.0581679651048168	0.16894374832383
6.93	0.0579168754014073	0.168145061852009
6.935	0.0576668418538885	0.167350139973594
6.94	0.0574178601809066	0.166558964997948
6.945	0.0571699261175015	0.165771519317337
6.95	0.05692303541505	0.164987785406546
6.955	0.0566771838412092	0.164207745822489
6.96	0.0564323671798608	0.163431383203827
6.965	0.0561885812310538	0.162658680270586
6.97	0.0559458218109483	0.161889619823774
6.975	0.0557040847517603	0.161124184745005
6.98	0.0554633659017045	0.16036235799612
6.985	0.0552236611249402	0.159604122618809
6.99	0.0549849663015148	0.158849461734246
6.995	0.0547472773273078	0.158098358542708
7	0.0545105901139768	0.157350796323208
7.005	0.0542749005889014	0.15660675843313
7.01	0.0540402046951297	0.155866228307857
7.015	0.0538064983913211	0.155129189460409
7.02	0.0535737776516941	0.154395625481081
7.025	0.0533420384659705	0.153665520037078
7.03	0.053111276839321	0.152938856872158
7.035	0.0528814887923127	0.152215619806273
7.04	0.0526526703608516	0.151495792735211
7.045	0.0524248175961335	0.150779359630245
7.05	0.0521979265645855	0.150066304537775
7.055	0.0519719933478165	0.149356611578982
7.06	0.0517470140425614	0.148650264949471
7.065	0.0515229847606278	0.147947248918932
7.07	0.0512999016288446	0.147247547830785
7.075	0.0510777607890077	0.14655114610184
7.08	0.0508565583978277	0.145858028221951
7.085	0.0506362906268771	0.145168178753676
7.09	0.0504169536625375	0.144481582331937
7.095	0.0501985437059487	0.143798223663681
7.1	0.049981056972955	0.143118087527541
7.105	0.0497644896940536	0.142441158773504
7.11	0.0495488381143431	0.141767422322576
7.115	0.0493340984934711	0.141096863166449
7.12	0.0491202671055841	0.140429466367169
7.125	0.0489073402392743	0.139765217056813
7.13	0.0486953141975293	0.139104100437152
7.135	0.0484841852976812	0.138446101779334
7.14	0.0482739498713554	0.137791206423553
7.145	0.0480646042644186	0.137139399778729
7.15	0.0478561448369303	0.136490667322188
7.155	0.0476485679630914	0.135844994599337
7.16	0.0474418700311929	0.13520236722335
7.165	0.0472360474435677	0.134562770874848
7.17	0.0470310966165373	0.133926191301588
7.175	0.0468270139803666	0.133292614318143
7.18	0.0466237959792096	0.132662025805593
7.185	0.0464214390710628	0.132034411711214
7.19	0.0462199397277133	0.131409758048165
7.195	0.0460192944346927	0.130788050895186
7.2	0.0458194996912243	0.130169276396284
7.205	0.0456205520101771	0.129553420760434
7.21	0.0454224479180155	0.12894047026127
7.215	0.0452251839547503	0.128330411236786
7.22	0.0450287566738911	0.127723230089032
7.225	0.0448331626423969	0.127118913283819
7.23	0.044638398440629	0.126517447350416
7.235	0.0444444606623018	0.125918818881253
7.24	0.0442513459144354	0.12532301453163
7.245	0.0440590508173078	0.12473002101942
7.25	0.0438675720044059	0.124139825124776
7.255	0.0436769061223802	0.123552413689839
7.26	0.0434870498309963	0.122967773618452
7.265	0.0432979998030865	0.122385891875865
7.27	0.0431097527245046	0.121806755488455
7.275	0.0429223052940778	0.121230351543432
7.28	0.0427356542235604	0.120656667188564
7.285	0.0425497962375866	0.120085689631883
7.29	0.042364728073625	0.119517406141413
7.295	0.0421804464819301	0.118951804044882
7.3	0.0419969482254987	0.118388870729446
7.305	0.0418142300800215	0.117828593641411
7.31	0.041632288833839	0.117270960285956
7.315	0.041451121287894	0.116715958226857
7.32	0.0412707242556876	0.116163575086213
7.325	0.0410910945632317	0.115613798544173
7.33	0.0409122290490055	0.115066616338667
7.335	0.0407341245639093	0.11452201626513
7.34	0.040556777971219	0.113979986176239
7.345	0.0403801861465423	0.113440513981643
7.35	0.0402043459777727	0.112903587647693
7.355	0.0400292543650457	0.112369195197183
7.36	0.0398549082206926	0.111837324709081
7.365	0.0396813044691992	0.11130796431827
7.37	0.0395084400471584	0.110781102215282
7.375	0.0393363119032273	0.11025672664604
7.38	0.0391649169980834	0.109734825911602
7.385	0.0389942523043808	0.109215388367896
7.39	0.0388243148067057	0.108698402425469
7.395	0.0386551015015328	0.108183856549231
7.4	0.0384866093971839	0.107671739258197
7.405	0.0383188355137815	0.107162039125237
7.41	0.0381517768832081	0.106654744776824
7.415	0.0379854305490612	0.106149844892781
7.42	0.0378197935666126	0.105647328206034
7.425	0.0376548630027635	0.105147183502363
7.43	0.0374906359360032	0.104649399620152
7.435	0.037327109456366	0.104153965450147
7.44	0.037164280665389	0.103660869935207
7.445	0.0370021466760702	0.103170102070064
7.45	0.0368407046128256	0.102681650901078
7.455	0.036679951611448	0.102195505525994
7.46	0.0365198848190652	0.101711655093708
7.465	0.0363605013940972	0.101230088804017
7.47	0.0362017985062162	0.100750795907392
7.475	0.036043773336304	0.100273765704735
7.48	0.0358864230764117	0.0997989875471406
7.485	0.0357297449297169	0.0993264508356686
7.49	0.035573736110485	0.0988561450211041
7.495	0.0354183938440259	0.0983880596037269
7.5	0.0352637153666553	0.0979221841330802
7.505	0.0351096979256525	0.0974585082077394
7.51	0.0349563387792207	0.0969970214750833
7.515	0.0348036351964465	0.0965377136310653
7.52	0.0346515844572596	0.0960805744199861
7.525	0.0345001838523931	0.0956255936342678
7.53	0.0343494306833422	0.0951727611142286
7.535	0.034199322262326	0.0947220667478583
7.54	0.0340498559122472	0.094273500470596
7.545	0.0339010289666513	0.0938270522651073
7.55	0.0337528387696893	0.0933827121610637
7.555	0.0336052826760768	0.0929404702349226
7.56	0.0334583580510549	0.0925003166097085
7.565	0.0333120622703522	0.0920622414547947
7.57	0.0331663927201444	0.0916262349856867
7.575	0.0330213467970165	0.0911922874638062
7.58	0.0328769219079238	0.0907603891962766
7.585	0.0327331154701529	0.0903305305357085
7.59	0.0325899249112842	0.0899027018799874
7.595	0.0324473476691524	0.0894768936720613
7.6	0.0323053811918096	0.0890530963997305
7.605	0.032164022937486	0.088631300595437
7.61	0.0320232703745527	0.0882114968360561
7.615	0.0318831209814839	0.0877936757426881
7.62	0.0317435722468187	0.0873778279804517
7.625	0.0316046216691236	0.0869639442582776
7.63	0.0314662667569559	0.0865520153287038
7.635	0.0313285050288251	0.0861420319876713
7.64	0.0311913340131568	0.0857339850743211
7.645	0.0310547512482552	0.085327865470792
7.65	0.0309187542822654	0.0849236641020191
7.655	0.0307833406731381	0.0845213719355342
7.66	0.0306485079885916	0.0841209799812655
7.665	0.0305142538060758	0.08372247929134
7.67	0.0303805757127354	0.0833258609598856
7.675	0.0302474713053741	0.0829311161228344
7.68	0.0301149381904179	0.0825382359577274
7.685	0.029982973983879	0.0821472116835197
7.69	0.02985157631132	0.0817580345603862
7.695	0.0297207428078179	0.0813706958895294
7.7	0.0295904711179285	0.0809851870129867
7.705	0.0294607588956509	0.0806014993134396
7.71	0.0293316038043913	0.0802196242140237
7.715	0.0292030035169284	0.0798395531781388
7.72	0.0290749557153779	0.0794612777092608
7.725	0.0289474580911573	0.0790847893507539
7.73	0.0288205083449504	0.0787100796856843
7.735	0.0286941041866736	0.0783371403366338
7.74	0.0285682433354396	0.0779659629655152
7.745	0.0284429235195238	0.0775965392733883
7.75	0.0283181424763291	0.0772288610002762
7.755	0.0281938979523523	0.0768629199249834
7.76	0.0280701877031488	0.0764987078649138
7.765	0.0279470094932988	0.0761362166758905
7.77	0.0278243610963731	0.0757754382519755
7.775	0.0277022402948994	0.0754163645252911
7.78	0.0275806448803283	0.0750589874658415
7.785	0.0274595726529989	0.0747032990813355
7.79	0.0273390214221067	0.0743492914170099
7.795	0.0272189890056682	0.073996956555454
7.8	0.0270994732304889	0.0736462866164347
7.805	0.0269804719321293	0.0732972737567223
7.81	0.0268619829548718	0.0729499101699176
7.815	0.0267440041516879	0.0726041880862791
7.82	0.0266265333842051	0.0722600997725514
7.825	0.0265095685226737	0.0719176375317949
7.83	0.0263931074459346	0.071576793703215
7.835	0.0262771480413865	0.0712375606619937
7.84	0.0261616882049532	0.0708999308191204
7.845	0.0260467258410514	0.0705638966212249
7.85	0.0259322588625583	0.0702294505504099
7.855	0.0258182851907794	0.0698965851240857
7.86	0.0257048027554167	0.0695652928948041
7.865	0.0255918094945359	0.0692355664500944
7.87	0.0254793033545361	0.0689073984122994
7.875	0.0253672822901163	0.0685807814384124
7.88	0.0252557442642449	0.0682557082199152
7.885	0.0251446872481278	0.0679321714826162
7.89	0.025034109221177	0.06761016398649
7.895	0.0249240081709795	0.0672896785255174
7.9	0.0248143820932657	0.066970707927526
7.905	0.0247052289918787	0.0666532450540318
7.91	0.0245965468787431	0.0663372828000815
7.915	0.0244883337738339	0.0660228140940956
7.92	0.0243805877051463	0.0657098318977116
7.925	0.0242733067086647	0.0653983292056292
7.93	0.024166488828332	0.065088299045455
7.935	0.0240601321160191	0.0647797344775485
7.94	0.0239542346314953	0.0644726285948687
7.945	0.0238487944423969	0.0641669745228215
7.95	0.0237438096241984	0.0638627654191078
7.955	0.0236392782601808	0.0635599944735721
7.96	0.0235351984414033	0.0632586549080523
7.965	0.0234315682666726	0.0629587399762293
7.97	0.0233283858425129	0.0626602429634784
7.975	0.0232256492831375	0.0623631571867208
7.98	0.0231233567104178	0.0620674759942755
7.985	0.023021506253855	0.0617731927657127
7.99	0.02292009605055	0.0614803009117072
7.995	0.0228191242451749	0.0611887938738927
8	0.0227185889899435	0.0608986651247169
8.005	0.0226184884445824	0.0606099081672972
8.01	0.0225188207763019	0.0603225165352769
8.015	0.0224195841597671	0.0600364837926824
8.02	0.02232077677707	0.0597518035337809
8.025	0.0222223968176999	0.0594684693829386
8.03	0.0221244424785154	0.0591864749944798
8.035	0.0220269119637162	0.0589058140525467
8.04	0.0219298034848142	0.0586264802709595
8.045	0.0218331152606059	0.0583484673930775
8.05	0.0217368455171435	0.0580717691916609
8.055	0.0216409924877081	0.0577963794687327
8.06	0.0215455544127807	0.0575222920554422
8.065	0.0214505295400147	0.057249500811928
8.07	0.0213559161242087	0.0569779996271823
8.075	0.021261712427278	0.0567077824189162
8.08	0.0211679167182278	0.0564388431334246
8.085	0.0210745272731256	0.0561711757454527
8.09	0.0209815423750738	0.0559047742580624
8.095	0.0208889603141822	0.0556396327024999
8.1	0.0207967793875416	0.0553757451380637
8.105	0.0207049978991959	0.0551131056519728
8.11	0.020613614160116	0.0548517083592364
8.115	0.0205226264881722	0.0545915474025233
8.12	0.0204320332081079	0.0543326169520326
8.125	0.0203418326515128	0.0540749112053646
8.13	0.0202520231567967	0.0538184243873923
8.135	0.0201626030691622	0.053563150750134
8.14	0.0200735707405796	0.0533090845726257
8.145	0.019984924529759	0.0530562201607947
8.15	0.0198966628021257	0.0528045518473337
8.155	0.0198087839297929	0.0525540739915752
8.16	0.0197212862915368	0.0523047809793669
8.165	0.0196341682727694	0.0520566672229472
8.17	0.019547428265514	0.0518097271608219
8.175	0.0194610646683786	0.0515639552576406
8.18	0.0193750758865305	0.0513193460040749
8.185	0.019289460331671	0.0510758939166957
8.19	0.0192042164220098	0.0508335935378525
8.195	0.0191193425822394	0.0505924394355523
8.2	0.0190348372435101	0.0503524262033393
8.205	0.0189506988434051	0.0501135484601754
8.21	0.0188669258259146	0.0498758008503211
8.215	0.0187835166414117	0.0496391780432166
8.22	0.0187004697466269	0.0494036747333645
8.225	0.0186177836046237	0.0491692856402116
8.23	0.0185354566847734	0.0489360055080325
8.235	0.0184534874627311	0.048703829105813
8.24	0.0183718744204104	0.0484727512271346
8.245	0.0182906160459595	0.0482427666900587
8.25	0.0182097108337367	0.0480138703370124
8.255	0.018129157284286	0.0477860570346741
8.26	0.0180489539043131	0.0475593216738597
8.265	0.0179690992066609	0.0473336591694098
8.27	0.0178895917102862	0.0471090644600768
8.275	0.0178104299402349	0.046885532508413
8.28	0.0177316124276187	0.046663058300659
8.285	0.0176531377095914	0.0464416368466325
8.29	0.0175750043293248	0.0462212631796183
8.295	0.0174972108359853	0.0460019323562577
8.3	0.0174197557847107	0.0457836394564393
8.305	0.0173426377365863	0.0455663795831903
8.31	0.0172658552586219	0.0453501478625675
8.315	0.0171894069237282	0.0451349394435496
8.32	0.017113291310694	0.0449207494979301
8.325	0.0170375070041634	0.0447075732202098
8.33	0.0169620525946115	0.0444954058274905
8.335	0.0168869266783233	0.0442842425593693
8.34	0.0168121278573691	0.044074078677833
8.345	0.0167376547395831	0.0438649094671532
8.35	0.0166635059385404	0.0436567302337815
8.355	0.0165896800735335	0.0434495363062461
8.36	0.0165161757695511	0.0432433230350478
8.365	0.0164429916572551	0.0430380857925573
8.37	0.0163701263729581	0.0428338199729125
8.375	0.0162975785586014	0.0426305209919165
8.38	0.0162253468617325	0.0424281842869362
8.385	0.0161534299354838	0.0422268053168007
8.39	0.0160818264385495	0.0420263795617014
8.395	0.0160105350351645	0.0418269025230913
8.4	0.0159395543950821	0.0416283697235854
8.405	0.0158688831935524	0.0414307767068617
8.41	0.0157985201113008	0.0412341190375621
8.415	0.0157284638345059	0.0410383923011946
8.42	0.0156587130547782	0.040843592104035
8.425	0.015589266469139	0.0406497140730296
8.43	0.0155201227799984	0.0404567538556986
8.435	0.0154512806951345	0.0402647071200392
8.44	0.0153827389276719	0.0400735695544299
8.445	0.0153144961960606	0.0398833368675346
8.45	0.015246551224055	0.0396940047882081
8.455	0.015178902740693	0.0395055690654006
8.46	0.0151115494802748	0.0393180254680641
8.465	0.0150444901823422	0.0391313697850582
8.47	0.0149777235916583	0.0389455978250572
8.475	0.0149112484581859	0.0387607054164566
8.48	0.0148450635370676	0.038576688407281
8.485	0.0147791675886054	0.038393542665092
8.49	0.0147135593782392	0.0382112640768967
8.495	0.0146482376765278	0.0380298485490559
8.5	0.0145832012591277	0.0378492920071943
8.505	0.014518448906773	0.0376695903961091
8.51	0.0144539794052555	0.037490739679681
8.515	0.0143897915454047	0.037312735840784
8.52	0.0143258841230672	0.037135574881197
8.525	0.0142622559390872	0.0369592528215143
8.53	0.0141989057992868	0.0367837657010582
8.535	0.0141358325144459	0.0366091095777904
8.54	0.0140730349002827	0.0364352805282251
8.545	0.0140105117774337	0.0362622746473419
8.55	0.0139482619714347	0.0360900880484989
8.555	0.013886284312701	0.0359187168633468
8.56	0.0138245776365079	0.035748157241743
8.565	0.0137631407829713	0.0355784053516661
8.57	0.0137019725970289	0.0354094573791309
8.575	0.0136410719284206	0.035241309528104
8.58	0.0135804376316691	0.0350739580204194
8.585	0.0135200685660617	0.0349073990956947
8.59	0.0134599635956306	0.0347416290112478
8.595	0.0134001215891339	0.0345766440420137
8.6	0.0133405414200374	0.0344124404804618
8.605	0.0132812219664952	0.0342490146365139
8.61	0.0132221621113316	0.0340863628374623
8.615	0.0131633607420217	0.0339244814278878
8.62	0.0131048167506734	0.0337633667695794
8.625	0.0130465290340089	0.0336030152414528
8.63	0.0129884964933458	0.0334434232394707
8.635	0.0129307180345794	0.0332845871765622
8.64	0.0128731925681637	0.0331265034825436
8.645	0.0128159190090938	0.0329691686040392
8.65	0.0127588962768874	0.0328125790044022
8.655	0.0127021232955668	0.0326567311636362
8.66	0.0126455989936408	0.0325016215783174
8.665	0.0125893223040869	0.0323472467615163
8.67	0.0125332921643333	0.032193603242721
8.675	0.0124775075162411	0.0320406875677595
8.68	0.0124219673060868	0.0318884962987233
8.685	0.012366670484544	0.0317370260138913
8.69	0.0123116160066664	0.0315862733076535
8.695	0.0122568028318698	0.0314362347904354
8.7	0.0122022299239151	0.0312869070886231
8.705	0.0121478962508906	0.0311382868444879
8.71	0.0120938007851942	0.0309903707161123
8.715	0.0120399425035173	0.0308431553773153
8.72	0.0119863203868261	0.0306966375175789
8.725	0.0119329334203456	0.0305508138419744
8.73	0.011879780593542	0.0304056810710893
8.735	0.0118268609001057	0.0302612359409544
8.74	0.0117741733379345	0.0301174752029714
8.745	0.0117217169091164	0.029974395623841
8.75	0.011669490619913	0.0298319939854904
8.755	0.0116174934807429	0.0296902670850027
8.76	0.0115657245061644	0.0295492117345449
8.765	0.0115141827148594	0.0294088247612979
8.77	0.0114628671296166	0.0292691030073856
8.775	0.0114117767773151	0.0291300433298046
8.78	0.0113609106889076	0.0289916426003548
8.785	0.0113102678994045	0.0288538977055697
8.79	0.0112598474478569	0.0287168055466472
8.795	0.0112096483773414	0.0285803630393809
8.8	0.0111596697349425	0.0284445671140914
8.805	0.0111099105717377	0.0283094147155582
8.81	0.0110603699427805	0.0281749028029521
8.815	0.0110110469070851	0.028041028349767
8.82	0.0109619405276097	0.0279077883437533
8.825	0.0109130498712413	0.0277751797868506
8.83	0.0108643740087795	0.0276431996951211
8.835	0.0108159120149205	0.0275118450986836
8.84	0.0107676629682417	0.0273811130416472
8.845	0.010719625951186	0.0272510005820456
8.85	0.0106718000500463	0.027121504791772
8.855	0.0106241843549494	0.0269926227565137
8.86	0.0105767779598413	0.0268643515756876
8.865	0.010529579962471	0.0267366883623756
8.87	0.0104825894643759	0.0266096302432605
8.875	0.0104358055708656	0.0264831743585622
8.88	0.0103892273910078	0.0263573178619737
8.885	0.0103428540376117	0.0262320579205986
8.89	0.0102966846272141	0.0261073917148874
8.895	0.0102507182800635	0.0259833164385753
8.9	0.0102049541201057	0.0258598292986196
8.905	0.0101593912749683	0.0257369275151377
8.91	0.0101140288759462	0.0256146083213452
8.915	0.0100688660579864	0.0254928689634946
8.92	0.0100239019596735	0.0253717067008138
8.925	0.00997913572321477	0.0252511188054452
8.93	0.0099345664944254	0.0251311025623855
8.935	0.00989019342271429	0.0250116552694246
8.94	0.0098460156610691	0.0248927742370861
8.945	0.00980203236604174	0.0247744567885674
8.95	0.00975824269773407	0.0246567002596799
8.955	0.0097146458197835	0.0245395019987898
8.96	0.00967124089934852	0.0244228593667597
8.965	0.00962802710709446	0.0243067697368891
8.97	0.00958500361717923	0.0241912304948564
8.975	0.00954216960723921	0.0240762390386609
8.98	0.00949952425837509	0.0239617927785646
8.985	0.00945706675513784	0.0238478891370348
8.99	0.00941479628551449	0.0237345255486867
8.995	0.00937271204091444	0.0236216994602264
9	0.00933081321615527	0.023509408330394
9.005	0.0092890990094492	0.0233976496299071
9.01	0.00924756862238901	0.0232864208414046
9.015	0.00920622125993451	0.0231757194593907
9.02	0.00916505613039842	0.0230655429901792
9.025	0.00912407244543338	0.0229558889518379
9.03	0.00908326942001773	0.0228467548741332
9.035	0.00904264627244247	0.0227381382984758
9.04	0.00900220222429728	0.0226300367778652
9.045	0.0089619365004576	0.0225224478768358
9.05	0.00892184832907086	0.0224153691714026
9.055	0.00888193694154323	0.022308798249007
9.06	0.00884220157252643	0.0222027327084636
9.065	0.00880264145990441	0.0220971701599061
9.07	0.00876325584478032	0.0219921082247349
9.075	0.00872404397146315	0.0218875445355634
9.08	0.00868500508745481	0.021783476736166
9.085	0.00864613844343708	0.0216799024814251
9.09	0.00860744329325855	0.0215768194372793
9.095	0.00856891889392192	0.0214742252806712
9.1	0.00853056450557067	0.0213721176994958
9.105	0.0084923793914768	0.021270494392549
9.11	0.00845436281802771	0.0211693530694766
9.115	0.00841651405471346	0.0210686914507228
9.12	0.00837883237411423	0.02096850726748
9.125	0.00834131705188762	0.020868798261638
9.13	0.00830396736675609	0.0207695621857337
9.135	0.0082667826004944	0.0206707968029014
9.14	0.00822976203791714	0.0205724998868226
9.145	0.00819290496686634	0.0204746692216765
9.15	0.00815621067819901	0.0203773026020909
9.155	0.00811967846577483	0.0202803978330929
9.16	0.00808330762644387	0.0201839527300601
9.165	0.00804709746003443	0.0200879651186719
9.17	0.00801104726934065	0.0199924328348612
9.175	0.00797515636011049	0.019897353724766
9.18	0.00793942404103374	0.0198027256446816
9.185	0.00790384962372959	0.0197085464610128
9.19	0.0078684324227351	0.0196148140502265
9.195	0.00783317175549292	0.0195215262988043
9.2	0.00779806694233952	0.0194286811031952
9.205	0.00776311730649322	0.0193362763697692
9.21	0.00772832217404246	0.0192443100147705
9.215	0.00769368087393396	0.0191527799642708
9.22	0.0076591927379611	0.0190616841541236
9.225	0.00762485710075209	0.0189710205299177
9.23	0.00759067329975847	0.0188807870469318
9.235	0.00755664067524334	0.0187909816700889
9.24	0.00752275857027007	0.0187016023739109
9.245	0.0074890263306906	0.0186126471424733
9.25	0.00745544330513406	0.0185241139693607
9.255	0.00742200884499528	0.0184360008576217
9.26	0.0073887223044236	0.0183483058197247
9.265	0.00735558304031135	0.0182610268775132
9.27	0.00732259041228267	0.0181741620621624
9.275	0.00728974378268229	0.0180877094141346
9.28	0.00725704251656432	0.018001666983136
9.285	0.00722448598168107	0.0179160328280731
9.29	0.00719207354847203	0.0178308050170095
9.295	0.0071598045900527	0.0177459816271226
9.3	0.00712767848220371	0.0176615607446612
9.305	0.00709569460335973	0.0175775404649024
9.31	0.0070638523345985	0.0174939188921094
9.315	0.00703215105963028	0.0174106941394891
9.32	0.00700059016478653	0.0173278643291502
9.325	0.00696916903900938	0.0172454275920613
9.33	0.0069378870738409	0.0171633820680091
9.335	0.00690674366341221	0.0170817259055571
9.34	0.00687573820443315	0.0170004572620042
9.345	0.00684487009618109	0.0169195743033437
9.35	0.00681413874049085	0.0168390752042225
9.355	0.00678354354174391	0.0167589581479002
9.36	0.00675308390685797	0.0166792213262087
9.365	0.00672275924527652	0.0165998629395118
9.37	0.00669256896895832	0.0165208811966653
9.375	0.00666251249236703	0.0164422743149769
9.38	0.00663258923246092	0.0163640405201663
9.385	0.00660279860868258	0.0162861780463261
9.39	0.00657314004294866	0.0162086851358817
9.395	0.00654361295963952	0.016131560039553
9.4	0.00651421678558926	0.0160548010163145
9.405	0.00648495095007542	0.0159784063333572
9.41	0.00645581488480889	0.0159023742660493
9.415	0.00642680802392401	0.0158267030978985
9.42	0.0063979298039683	0.015751391120513
9.425	0.00636917966389268	0.0156764366335637
9.43	0.0063405570450415	0.0156018379447464
9.435	0.00631206139114252	0.0155275933697438
9.44	0.00628369214829708	0.0154537012321881
9.445	0.00625544876497051	0.0153801598636234
9.45	0.00622733069198205	0.0153069676034689
9.455	0.00619933738249514	0.0152341227989813
9.46	0.00617146829200792	0.0151616238052184
9.465	0.00614372287834333	0.0150894689850021
9.47	0.00611610060163963	0.015017656708882
9.475	0.00608860092434074	0.014946185355099
9.48	0.00606122331118664	0.0148750533095493
9.485	0.00603396722920403	0.0148042589657479
9.49	0.00600683214769662	0.0147338007247934
9.495	0.00597981753823586	0.0146636769953318
9.5	0.00595292287465152	0.0145938861935213
9.505	0.00592614763302217	0.0145244267429968
9.51	0.00589949129166603	0.0144552970748346
9.515	0.00587295333113163	0.0143864956275179
9.52	0.00584653323418852	0.0143180208469012
9.525	0.00582023048581799	0.0142498711861763
9.53	0.00579404457320411	0.0141820451058373
9.535	0.0057679749857243	0.0141145410736466
9.54	0.00574202121494043	0.0140473575646003
9.545	0.00571618275458965	0.0139804930608945
9.55	0.00569045910057548	0.0139139460518914
9.555	0.0056648497509585	0.0138477150340852
9.56	0.00563935420594781	0.0137817985110691
9.565	0.00561397196789173	0.0137161949935015
9.57	0.00558870254126918	0.0136509029990727
9.575	0.00556354543268059	0.0135859210524722
9.58	0.00553850015083932	0.0135212476853553
9.585	0.00551356620656256	0.0134568814363107
9.59	0.00548874311276294	0.0133928208508277
9.595	0.00546403038443956	0.0133290644812637
9.6	0.00543942753866936	0.0132656108868117
9.605	0.00541493409459846	0.0132024586334686
9.61	0.00539054957343373	0.0131396062940029
9.615	0.00536627349843381	0.0130770524479226
9.62	0.00534210539490101	0.0130147956814439
9.625	0.00531804479017255	0.0129528345874593
9.63	0.00529409121361211	0.0128911677655066
9.635	0.00527024419660139	0.0128297938217369
9.64	0.00524650327253171	0.0127687113688842
9.645	0.00522286797679573	0.012707919026234
9.65	0.00519933784677893	0.0126474154195926
9.655	0.00517591242185145	0.0125871991812564
9.66	0.00515259124335968	0.0125272689499812
9.665	0.0051293738546182	0.0124676233709521
9.67	0.00510625980090133	0.0124082610957529
9.675	0.00508324862943522	0.0123491807823361
9.68	0.00506033988938948	0.0122903810949931
9.685	0.00503753313186916	0.0122318607043239
9.69	0.00501482790990676	0.0121736182872082
9.695	0.00499222377845396	0.0121156525267748
9.7	0.00496972029437386	0.0120579621123729
9.705	0.00494731701643278	0.0120005457395428
9.71	0.00492501350529247	0.0119434021099863
9.715	0.00490280932350212	0.0118865299315382
9.72	0.00488070403549044	0.0118299279181369
9.725	0.0048586972075579	0.0117735947897963
9.73	0.00483678840786885	0.0117175292725765
9.735	0.00481497720644368	0.0116617300985558
9.74	0.00479326317515114	0.0116061960058024
9.745	0.00477164588770057	0.0115509257383457
9.75	0.00475012491963427	0.0114959180461488
9.755	0.00472869984831971	0.0114411716850801
9.76	0.00470737025294192	0.0113866854168861
9.765	0.00468613571449602	0.0113324580091628
9.77	0.0046649958157795	0.0112784882353291
9.775	0.00464395014138475	0.0112247748745986
9.78	0.00462299827769144	0.011171316711953
9.785	0.00460213981285921	0.0111181125381144
9.79	0.00458137433682007	0.0110651611495185
9.795	0.00456070144127101	0.0110124613482876
9.8	0.00454012071966665	0.010960011942204
9.805	0.00451963176721183	0.0109078117446832
9.81	0.0044992341808543	0.0108558595747473
9.815	0.00447892755927742	0.0108041542569986
9.82	0.00445871150289279	0.0107526946215937
9.825	0.00443858561383321	0.0107014795042167
9.83	0.00441854949594527	0.0106505077460537
9.835	0.00439860275478216	0.0105997781937666
9.84	0.00437874499759673	0.0105492896994674
9.845	0.00435897583333411	0.0104990411206925
9.85	0.0043392948726247	0.0104490313203773
9.855	0.00431970172777718	0.0103992591668304
9.86	0.00430019601277129	0.0103497235337088
9.865	0.00428077734325104	0.0103004232999921
9.87	0.00426144533651748	0.0102513573499581
9.875	0.00424219961152194	0.0102025245731572
9.88	0.00422303978885896	0.010153923864388
9.885	0.0042039654907595	0.0101055541236725
9.89	0.00418497634108397	0.0100574142562313
9.895	0.00416607196531545	0.0100095031724592
9.9	0.00414725199055284	0.00996181978790097
9.905	0.00412851604550407	0.00991436302322697
9.91	0.00410986376047932	0.00986713180420892
9.915	0.00409129476738437	0.009820125061696
9.92	0.00407280869971371	0.00977334173159087
9.925	0.00405440519254409	0.00972678075482585
9.93	0.00403608388252765	0.00968044107733926
9.935	0.00401784440788543	0.00963432165005179
9.94	0.00399968640840075	0.00958842142884305
9.945	0.00398160952541256	0.00954273937452822
9.95	0.00396361340180894	0.00949727445283473
9.955	0.00394569768202061	0.00945202563437918
9.96	0.00392786201201444	0.00940699189464429
9.965	0.00391010603928687	0.00936217221395591
9.97	0.00389242941285758	0.0093175655774603
9.975	0.00387483178326306	0.0092731709751013
9.98	0.00385731280255021	0.00922898740159783
9.985	0.00383987212426985	0.00918501385642129
9.99	0.00382250940347067	0.00914124934377325
9.995	0.00380522429669261	0.00909769287256309
10	0.00378801646196075	0.00905434345638585
10.005	0.00377088555877905	0.00901120011350014
10.01	0.00375383124812397	0.00896826186680614
10.015	0.00373685319243849	0.00892552774382378
10.02	0.00371995105562568	0.00888299677667089
10.025	0.0037031245030427	0.00884066800204159
10.03	0.00368637320149461	0.00879854046118469
10.035	0.00366969681922832	0.00875661319988225
10.04	0.00365309502592635	0.00871488526842817
10.045	0.00363656749270101	0.00867335572160696
10.05	0.00362011389208812	0.00863202361867256
10.055	0.00360373389804115	0.00859088802332728
10.06	0.00358742718592516	0.00854994800370082
10.065	0.00357119343251093	0.00850920263232939
10.07	0.00355503231596892	0.00846865098613499
10.075	0.0035389435158634	0.00842829214640468
10.08	0.00352292671314656	0.00838812519877002
10.085	0.00350698159015264	0.00834814923318659
10.09	0.00349110783059214	0.00830836334391363
10.095	0.00347530511954589	0.00826876662949371
10.1	0.00345957314345931	0.00822935819273255
10.105	0.00344391159013675	0.00819013714067897
10.11	0.00342832014873554	0.00815110258460479
10.115	0.00341279850976041	0.00811225363998501
10.12	0.00339734636505777	0.00807358942647796
10.125	0.00338196340780997	0.00803510906790556
10.13	0.00336664933252974	0.00799681169223371
10.135	0.00335140383505446	0.00795869643155276
10.14	0.00333622661254068	0.00792076242205803
10.145	0.00332111736345835	0.00788300880403049
10.15	0.00330607578758549	0.00784543472181749
10.155	0.00329110158600245	0.00780803932381354
10.16	0.00327619446108646	0.00777082176244132
10.165	0.00326135411650625	0.00773378119413258
10.17	0.00324658025721637	0.00769691677930932
10.175	0.00323187258945191	0.00766022768236492
10.18	0.00321723082072302	0.00762371307164545
10.185	0.00320265465980947	0.00758737211943099
10.19	0.00318814381675534	0.00755120400191713
10.195	0.00317369800286356	0.00751520789919646
10.2	0.00315931693069071	0.00747938299524021
10.205	0.00314500031404156	0.00744372847787997
10.21	0.00313074786796389	0.00740824353878947
10.215	0.00311655930874317	0.00737292737346645
10.22	0.00310243435389726	0.00733777918121465
10.225	0.0030883727221713	0.00730279816512585
10.23	0.00307437413353236	0.007267983532062
10.235	0.00306043830916441	0.00723333449263744
10.24	0.003046564971463	0.00719885026120121
10.245	0.00303275384403024	0.00716453005581942
10.25	0.00301900465166961	0.00713037309825773
10.255	0.00300531712038085	0.00709637861396391
10.26	0.00299169097735495	0.00706254583205044
10.265	0.00297812595096901	0.00702887398527725
10.27	0.00296462177078127	0.00699536231003452
10.275	0.00295117816752601	0.00696201004632553
10.28	0.00293779487310864	0.00692881643774964
10.285	0.00292447162060066	0.00689578073148533
10.29	0.00291120814423477	0.00686290217827328
10.295	0.00289800417939983	0.00683018003239962
10.3	0.00288485946263603	0.00679761355167916
10.305	0.00287177373163001	0.00676520199743875
10.31	0.00285874672520989	0.00673294463450075
10.315	0.00284577818334049	0.00670084073116648
10.32	0.00283286784711848	0.00666888955919988
10.325	0.00282001545876755	0.00663709039381109
10.33	0.00280722076163362	0.00660544251364027
10.335	0.00279448350018008	0.00657394520074135
10.34	0.00278180341998303	0.00654259774056598
10.345	0.00276918026772649	0.00651139942194748
10.35	0.00275661379119779	0.00648034953708485
10.355	0.00274410373928276	0.00644944738152696
10.36	0.00273164986196113	0.00641869225415668
10.365	0.00271925191030185	0.00638808345717518
10.37	0.00270690963645841	0.00635762029608626
10.375	0.00269462279366431	0.0063273020796808
10.38	0.00268239113622834	0.00629712812002119
10.385	0.00267021441953009	0.00626709773242595
10.39	0.00265809240001537	0.00623721023545433
10.395	0.00264602483519165	0.00620746495089103
10.4	0.00263401148362351	0.00617786120373099
10.405	0.00262205210492819	0.00614839832216421
10.41	0.00261014645977108	0.00611907563756071
10.415	0.00259829430986118	0.0060898924844555
10.42	0.00258649541794679	0.00606084820053365
10.425	0.00257474954781093	0.00603194212661542
10.43	0.00256305646426704	0.00600317360664148
10.435	0.00255141593315454	0.00597454198765815
10.44	0.00253982772133439	0.00594604661980278
10.445	0.00252829159668486	0.00591768685628914
10.45	0.00251680732809707	0.00588946205339291
10.455	0.00250537468547074	0.00586137157043723
10.46	0.00249399343970986	0.00583341476977829
10.465	0.00248266336271834	0.00580559101679107
10.47	0.00247138422739588	0.00577789967985502
10.475	0.00246015580763357	0.00575034013033995
10.48	0.00244897787830975	0.00572291174259187
10.485	0.00243785021528577	0.00569561389391895
10.49	0.00242677259540178	0.00566844596457755
10.495	0.00241574479647251	0.00564140733775828
10.5	0.00240476659728322	0.00561449739957218
10.505	0.00239383777758539	0.00558771553903692
10.51	0.00238295811809273	0.00556106114806307
10.515	0.002372127400477	0.00553453362144046
10.52	0.00236134540736391	0.00550813235682457
10.525	0.00235061192232908	0.00548185675472303
10.53	0.00233992672989395	0.00545570621848213
10.535	0.00232928961552171	0.0054296801542734
10.54	0.00231870036561332	0.00540377797108035
10.545	0.00230815876750348	0.00537799908068511
10.55	0.0022976646094566	0.00535234289765526
10.555	0.00228721768066288	0.00532680883933066
10.56	0.0022768177712343	0.00530139632581039
10.565	0.00226646467220072	0.0052761047799397
10.57	0.0022561581755059	0.00525093362729703
10.575	0.0022458980740036	0.00522588229618115
10.58	0.00223568416145369	0.00520095021759828
10.585	0.00222551623251832	0.00517613682524931
10.59	0.00221539408275795	0.0051514415555171
10.595	0.0022053175086276	0.00512686384745378
10.6	0.00219528630747292	0.00510240314276817
10.605	0.00218530027752651	0.00507805888581324
10.61	0.00217535921790396	0.00505383052357362
10.615	0.0021654629286002	0.00502971750565315
10.62	0.00215561121048565	0.00500571928426253
10.625	0.00214580386530246	0.00498183531420704
10.63	0.00213604069566088	0.00495806505287422
10.635	0.00212632150503538	0.00493440796022173
10.64	0.00211664609776108	0.00491086349876521
10.645	0.00210701427902998	0.00488743113356615
10.65	0.00209742585488733	0.00486411033221995
10.655	0.00208788063222788	0.00484090056484386
10.66	0.00207837841879239	0.00481780130406515
10.665	0.00206891902316385	0.00479481202500921
10.67	0.00205950225476397	0.00477193220528774
10.675	0.00205012792384948	0.00474916132498708
10.68	0.00204079584150867	0.00472649886665644
10.685	0.00203150581965768	0.00470394431529629
10.69	0.00202225767103708	0.00468149715834683
10.695	0.00201305120920824	0.0046591568856764
10.7	0.00200388624854983	0.00463692298957004
10.705	0.0019947626042543	0.00461479496471811
10.71	0.00198568009232441	0.00459277230820484
10.715	0.00197663852956976	0.00457085451949713
10.72	0.00196763773360322	0.0045490411004332
10.725	0.00195867752283766	0.00452733155521146
10.73	0.0019497577164823	0.0045057253903793
10.735	0.00194087813453946	0.00448422211482207
10.74	0.0019320385978011	0.00446282123975195
10.745	0.00192323892784533	0.00444152227869701
10.75	0.00191447894703319	0.00442032474749028
10.755	0.00190575847850515	0.00439922816425881
10.76	0.00189707734617783	0.00437823204941287
10.765	0.00188843537474064	0.00435733592563517
10.77	0.00187983238965246	0.0043365393178701
10.775	0.00187126821713832	0.00431584175331305
10.78	0.00186274268418611	0.00429524276139979
10.785	0.00185425561854328	0.00427474187379587
10.79	0.00184580684871362	0.00425433862438609
10.795	0.00183739620395397	0.00423403254926401
10.8	0.00182902351427094	0.00421382318672153
10.805	0.00182068861041777	0.00419371007723849
10.81	0.00181239132389103	0.00417369276347233
10.815	0.00180413148692748	0.00415377079024781
10.82	0.00179590893250085	0.00413394370454675
10.825	0.00178772349431868	0.00411421105549787
10.83	0.00177957500681911	0.00409457239436663
10.835	0.00177146330516786	0.00407502727454511
10.84	0.00176338822525494	0.00405557525154199
10.845	0.00175534960369161	0.00403621588297256
10.85	0.00174734727780729	0.00401694872854871
10.855	0.0017393810856464	0.00399777335006909
10.86	0.00173145086596534	0.00397868931140919
10.865	0.00172355645822937	0.00395969617851158
10.87	0.00171569770260959	0.00394079351937608
10.875	0.00170787443997989	0.0039219809040501
10.88	0.00170008651191389	0.00390325790461891
10.885	0.00169233376068195	0.00388462409519605
10.89	0.00168461602924819	0.00386607905191372
10.895	0.00167693316126743	0.00384762235291325
10.9	0.00166928500108223	0.0038292535783356
10.905	0.00166167139372	0.0038109723103119
10.91	0.00165409218488993	0.00379277813295407
10.915	0.0016465472209801	0.00377467063234544
10.92	0.00163903634905458	0.00375664939653142
10.925	0.00163155941685048	0.00373871401551026
10.93	0.00162411627277498	0.00372086408122377
10.935	0.00161670676590259	0.0037030991875482
10.94	0.00160933074597213	0.00368541893028502
10.945	0.00160198806338391	0.0036678229071519
10.95	0.00159467856919689	0.00365031071777357
10.955	0.00158740211512581	0.00363288196367289
10.96	0.00158015855353836	0.00361553624826179
10.965	0.00157294773745239	0.0035982731768324
10.97	0.00156576952053302	0.00358109235654817
10.975	0.00155862375708995	0.00356399339643497
10.98	0.00155151030207458	0.00354697590737231
10.985	0.00154442901107731	0.00353003950208462
10.99	0.00153737974032472	0.00351318379513244
10.995	0.00153036234667687	0.00349640840290384
11	0.00152337668762449	0.00347971294360568
11.005	0.00151642262128635	0.0034630970372551
11.01	0.00150950000640642	0.00344656030567091
11.015	0.00150260870235133	0.00343010237246507
11.02	0.00149574856910749	0.00341372286303425
11.025	0.00148891946727856	0.00339742140455136
11.03	0.0014821212580827	0.00338119762595713
11.035	0.00147535380334993	0.00336505115795184
11.04	0.00146861696551947	0.00334898163298689
11.045	0.00146191060763715	0.00333298868525659
11.05	0.00145523459335273	0.00331707195068992
11.055	0.00144858878691729	0.00330123106694226
11.06	0.00144197305318067	0.00328546567338734
11.065	0.00143538725758882	0.00326977541110899
11.07	0.00142883126618128	0.00325415992289314
11.075	0.00142230494558855	0.00323861885321976
11.08	0.00141580816302959	0.0032231518482548
11.085	0.00140934078630918	0.00320775855584227
11.09	0.00140290268381548	0.00319243862549629
11.095	0.00139649372451748	0.00317719170839317
11.1	0.00139011377796243	0.00316201745736358
11.105	0.00138376271427336	0.00314691552688472
11.11	0.00137744040414664	0.0031318855730725
11.115	0.0013711467188494	0.00311692725367384
11.12	0.00136488153021714	0.00310204022805893
11.125	0.00135864471065119	0.00308722415721355
11.13	0.00135243613311634	0.00307247870373142
11.135	0.00134625567113832	0.00305780353180663
11.14	0.00134010319880142	0.00304319830722606
11.145	0.00133397859074602	0.0030286626973618
11.15	0.00132788172216623	0.00301419637116373
11.155	0.00132181246880744	0.00299979899915198
11.16	0.00131577070696398	0.00298547025340957
11.165	0.0013097563134767	0.00297120980757496
11.17	0.00130376916573057	0.00295701733683475
11.175	0.0012978091416524	0.00294289251791629
11.18	0.00129187611970842	0.00292883502908046
11.185	0.00128596997890196	0.00291484455011436
11.19	0.00128009059877113	0.00290092076232414
11.195	0.00127423785938649	0.00288706334852776
11.2	0.00126841164134872	0.0028732719930479
11.205	0.00126261182578635	0.00285954638170478
11.21	0.00125683829435344	0.00284588620180912
11.215	0.0012510909292273	0.00283229114215507
11.22	0.00124536961310624	0.00281876089301319
11.225	0.0012396742292073	0.00280529514612348
11.23	0.00123400466126395	0.00279189359468843
11.235	0.00122836079352392	0.00277855593336606
11.24	0.00122274251074692	0.00276528185826308
11.245	0.0012171496982024	0.00275207106692804
11.25	0.00121158224166739	0.00273892325834445
11.255	0.00120604002742422	0.00272583813292406
11.26	0.00120052294225842	0.00271281539250007
11.265	0.00119503087345642	0.00269985474032037
11.27	0.00118956370880347	0.00268695588104094
11.275	0.00118412133658141	0.00267411852071908
11.28	0.00117870364556651	0.00266134236680686
11.285	0.00117331052502737	0.00264862712814448
11.29	0.00116794186472274	0.00263597251495371
11.295	0.00116259755489936	0.00262337823883136
11.3	0.00115727748628992	0.00261084401274277
11.305	0.00115198155011086	0.00259836955101532
11.31	0.00114670963806031	0.002585954569332
11.315	0.00114146164231599	0.00257359878472501
11.32	0.0011362374555331	0.00256130191556933
11.325	0.00113103697084228	0.00254906368157642
11.33	0.00112586008184751	0.00253688380378785
11.335	0.00112070668262404	0.00252476200456902
11.34	0.00111557666771637	0.00251269800760291
11.345	0.00111046993213618	0.00250069153788384
11.35	0.00110538637136033	0.00248874232171124
11.355	0.00110032588132878	0.00247685008668351
11.36	0.00109528835844262	0.00246501456169182
11.365	0.00109027369956204	0.00245323547691406
11.37	0.00108528180200432	0.0024415125638087
11.375	0.00108031256354186	0.00242984555510874
11.38	0.00107536588240021	0.00241823418481568
11.385	0.00107044165725604	0.00240667818819353
11.39	0.00106553978723522	0.00239517730176281
11.395	0.00106066017191084	0.00238373126329462
11.4	0.00105580271130129	0.00237233981180471
11.405	0.00105096730586827	0.00236100268754761
11.41	0.0010461538565149	0.00234971963201071
11.415	0.00104136226458378	0.00233849038790852
11.42	0.00103659243185506	0.00232731469917676
11.425	0.00103184426054456	0.00231619231096664
11.43	0.00102711765330182	0.0023051229696391
11.435	0.0010224125132083	0.00229410642275906
11.44	0.00101772874377538	0.00228314241908975
11.445	0.00101306624894255	0.002272230708587
11.45	0.00100842493307557	0.00226137104239364
11.455	0.00100380470096454	0.00225056317283385
11.46	0.000999205457822075	0.00223980685340757
11.465	0.000994627109281486	0.00222910183878493
11.47	0.000990069561394909	0.00221844788480074
11.475	0.000985532720631499	0.00220784474844894
11.48	0.000981016493875592	0.00219729218787713
11.485	0.000976520788424908	0.00218678996238111
11.49	0.000972045511988743	0.00217633783239942
11.495	0.000967590572686154	0.00216593555950796
11.5	0.000963155879044181	0.00215558290641461
11.505	0.000958741339996076	0.00214527963695383
11.51	0.000954346864879527	0.00213502551608135
11.515	0.000949972363434856	0.00212482030986887
11.52	0.000945617745803305	0.00211466378549876
11.525	0.000941282922525253	0.00210455571125882
11.53	0.000936967804538499	0.00209449585653701
11.535	0.000932672303176492	0.00208448399181628
11.54	0.000928396330166624	0.00207451988866937
11.545	0.000924139797628511	0.00206460331975364
11.55	0.000919902618072256	0.00205473405880593
11.555	0.000915684704396769	0.0020449118806375
11.56	0.000911485969888044	0.00203513656112886
11.565	0.000907306328217479	0.00202540787722476
11.57	0.000903145693440183	0.00201572560692916
11.575	0.000899003979993306	0.00200608952930017
11.58	0.000894881102694364	0.00199649942444509
11.585	0.000890776976739562	0.00198695507351542
11.59	0.000886691517702166	0.00197745625870194
11.595	0.00088262464153083	0.00196800276322977
11.6	0.000878576264547952	0.00195859437135349
11.605	0.000874546303448059	0.00194923086835222
11.61	0.000870534675296146	0.00193991204052482
11.615	0.000866541297526097	0.00193063767518503
11.62	0.000862566087939032	0.00192140756065668
11.625	0.000858608964701716	0.0019122214862689
11.63	0.000854669846344957	0.00190307924235133
11.635	0.000850748651762018	0.00189398062022943
11.64	0.000846845300207	0.00188492541221974
11.645	0.000842959711293315	0.00187591341162518
11.65	0.000839091804992061	0.00186694441273038
11.655	0.000835241501630474	0.00185801821079704
11.66	0.00083140872189038	0.00184913460205929
11.665	0.000827593386806632	0.00184029338371909
11.67	0.000823795417765551	0.00183149435394165
11.675	0.000820014736503403	0.00182273731185086
11.68	0.000816251265104859	0.00181402205752474
11.685	0.000812504926001473	0.00180534839199094
11.69	0.000808775641970147	0.00179671611722222
11.695	0.000805063336131629	0.00178812503613201
11.7	0.000801367931949019	0.0017795749525699
11.705	0.000797689353226229	0.00177106567131725
11.71	0.000794027524106533	0.00176259699808274
11.715	0.000790382369071043	0.00175416873949802
11.72	0.000786753812937252	0.00174578070311329
11.725	0.00078314178085754	0.001737432697393
11.73	0.000779546198317725	0.00172912453171145
11.735	0.000775966991135582	0.00172085601634854
11.74	0.0007724040854594	0.00171262696248547
11.745	0.000768857407766524	0.00170443718220045
11.75	0.00076532688486191	0.00169628648846443
11.755	0.000761812443876695	0.00168817469513693
11.76	0.000758314012266758	0.0016801016169618
11.765	0.000754831517811302	0.001672067069563
11.77	0.000751364888611421	0.00166407086944047
11.775	0.00074791405308872	0.00165611283396598
11.78	0.000744478939983855	0.00164819278137897
11.785	0.00074105947835518	0.00164031053078246
11.79	0.000737655597577331	0.00163246590213894
11.795	0.000734267227339838	0.00162465871626632
11.8	0.000730894297645748	0.00161688879483387
11.805	0.000727536738810239	0.00160915596035817
11.81	0.000724194481459253	0.00160146003619912
11.815	0.000720867456528145	0.0015938008465559
11.82	0.000717555595260298	0.00158617821646306
11.825	0.00071425882920578	0.00157859197178649
11.83	0.000710977090220011	0.00157104193921953
11.835	0.000707710310462397	0.00156352794627904
11.84	0.000704458422395025	0.00155604982130147
11.845	0.000701221358781287	0.00154860739343901
11.85	0.000697999052684604	0.00154120049265569
11.855	0.000694791437467079	0.00153382894972357
11.86	0.000691598446788184	0.00152649259621888
11.865	0.000688420014603477	0.00151919126451823
11.87	0.000685256075163257	0.0015119247877948
11.875	0.000682106563011315	0.00150469300001456
11.88	0.000678971412983609	0.00149749573593255
11.885	0.000675850560206998	0.00149033283108909
11.89	0.000672743940097963	0.00148320412180609
11.895	0.000669651488361303	0.00147610944518334
11.9	0.000666573140988914	0.0014690486390948
11.905	0.000663508834258486	0.00146202154218497
11.91	0.000660458504732278	0.00145502799386522
11.915	0.000657422089255827	0.00144806783431013
11.92	0.000654399524956746	0.00144114090445391
11.925	0.000651390749243442	0.00143424704598678
11.93	0.000648395699803907	0.00142738610135139
11.935	0.000645414314604477	0.00142055791373926
11.94	0.000642446531888618	0.0014137623270872
11.945	0.000639492290175674	0.00140699918607382
11.95	0.000636551528259698	0.00140026833611598
11.955	0.000633624185208198	0.00139356962336532
11.96	0.000630710200360971	0.00138690289470473
11.965	0.00062780951332888	0.00138026799774495
11.97	0.000624922063992668	0.00137366478082105
11.975	0.000622047792501758	0.00136709309298904
11.98	0.000619186639273097	0.00136055278402244
11.985	0.000616338544989959	0.00135404370440889
11.99	0.000613503450600752	0.00134756570534672
11.995	0.000610681297317887	0.00134111863874165
12	0.000607872026616602	0.00133470235720337
12.005	0.000605075580233787	0.00132831671404224
12.01	0.000602291900166854	0.00132196156326597
12.015	0.000599520928672571	0.00131563675957628
12.02	0.000596762608265935	0.00130934215836565
12.025	0.000594016881719011	0.00130307761571403
12.03	0.000591283692059827	0.00129684298838555
12.035	0.000588562982571231	0.00129063813382532
12.04	0.000585854696789755	0.00128446291015619
12.045	0.000583158778504518	0.00127831717617551
12.05	0.000580475171756099	0.00127220079135196
12.055	0.000577803820835439	0.00126611361582237
12.06	0.00057514467028272	0.00126005551038851
12.065	0.000572497664886284	0.00125402633651399
12.07	0.000569862749681521	0.00124802595632109
12.075	0.000567239869949795	0.00124205423258764
12.08	0.000564628971217349	0.00123611102874391
12.085	0.000562029999254225	0.00123019620886954
12.09	0.000559442900073189	0.00122430963769041
12.095	0.000556867619928664	0.00121845118057563
12.1	0.000554304105315657	0.00121262070353445
12.105	0.000551752302968702	0.00120681807321326
12.11	0.000549212159860805	0.00120104315689253
12.115	0.00054668362320237	0.00119529582248381
12.12	0.0005441666404402	0.00118957593852678
12.125	0.000541661159256385	0.0011838833741862
12.13	0.000539167127567321	0.00117821799924901
12.135	0.000536684493522652	0.00117257968412135
12.14	0.000534213205504234	0.0011669682998256
12.145	0.000531753212125121	0.00116138371799751
12.15	0.000529304462228535	0.00115582581088326
12.155	0.000526866904886862	0.00115029445133654
12.16	0.000524440489400629	0.00114478951281572
12.165	0.00052202516529749	0.00113931086938096
12.17	0.000519620882331243	0.00113385839569134
12.175	0.000517227590480815	0.00112843196700204
12.18	0.000514845239949263	0.00112303145916148
12.185	0.000512473781162791	0.00111765674860857
12.19	0.000510113164769784	0.00111230771236984
12.195	0.000507763341639779	0.00110698422805668
12.2	0.000505424262862534	0.00110168617386258
12.205	0.000503095879747021	0.00109641342856036
12.21	0.000500778143820479	0.00109116587149938
12.215	0.000498471006827442	0.00108594338260289
12.22	0.000496174420728765	0.00108074584236523
12.225	0.000493888337700686	0.00107557313184915
12.23	0.000491612710133869	0.00107042513268312
12.235	0.00048934749063245	0.00106530172705863
12.24	0.000487092632013092	0.00106020279772754
12.245	0.000484848087304056	0.0010551282279994
12.25	0.000482613809744249	0.00105007790173881
12.255	0.000480389752782305	0.00104505170336281
12.26	0.00047817587007565	0.0010400495178382
12.265	0.000475972115489587	0.00103507123067901
12.27	0.000473778443096361	0.00103011672794383
12.275	0.000471594807174259	0.00102518589623328
12.28	0.000469421162206683	0.00102027862268742
12.285	0.000467257462881255	0.00101539479498316
12.29	0.000465103664088905	0.00101053430133178
12.295	0.00046295972092298	0.00100569703047632
12.3	0.000460825588678333	0.00100088287168911
12.305	0.000458701222850447	0.000996091714769241
12.31	0.000456586579134531	0.000991323450040047
12.315	0.00045448161342465	0.000986577968346652
12.32	0.000452386281812836	0.000981855161053467
12.325	0.000450300540588211	0.00097715492004174
12.33	0.00044822434623612	0.000972477137707096
12.335	0.000446157655437253	0.000967821706957098
12.34	0.000444100425066791	0.000963188521208818
12.345	0.000442052612193528	0.000958577474386419
12.35	0.000440014174079031	0.000953988460918749
12.355	0.000437985068176777	0.000949421375736942
12.36	0.000435965252131301	0.000944876114272041
12.365	0.00043395468377735	0.00094035257245262
12.37	0.000431953321139046	0.000935850646702424
12.375	0.000429961122429042	0.000931370233938018
12.38	0.00042797804604768	0.000926911231566452
12.385	0.00042600405058217	0.000922473537482929
12.39	0.00042403909480576	0.000918057050068488
12.395	0.000422083137676906	0.000913661668187701
12.4	0.000420136138338448	0.000909287291186375
12.405	0.000418198056116803	0.00090493381888927
12.41	0.000416268850521145	0.000900601151597823
12.415	0.000414348481242594	0.00089628919008789
12.42	0.000412436908153406	0.000891997835607487
12.425	0.000410534091306175	0.000887726989874558
12.43	0.000408639990933035	0.000883476555074734
12.435	0.00040675456744486	0.000879246433859122
12.44	0.000404877781430463	0.00087503652934209
12.445	0.000403009593655821	0.000870846745099069
12.45	0.000401149965063282	0.000866676985164366
12.455	0.000399298856770779	0.000862527154028985
12.46	0.000397456230071059	0.000858397156638455
12.465	0.000395622046430896	0.00085428689839068
12.47	0.000393796267490331	0.000850196285133784
12.475	0.000391978855061892	0.000846125223163978
12.48	0.000390169771129836	0.000842073619223432
12.485	0.000388368977849384	0.000838041380498156
12.49	0.000386576437545962	0.000834028414615895
12.495	0.000384792112714442	0.00083003462964403
12.5	0.000383015966018394	0.000826059934087493
12.505	0.000381247960289335	0.000822104236886687
12.51	0.000379488058525984	0.000818167447415421
12.515	0.000377736223893522	0.00081424947547885
12.52	0.00037599241972284	0.000810350231311428
12.525	0.000374256609509825	0.00080646962557487
12.53	0.000372528756914606	0.000802607569356123
12.535	0.00037080882576083	0.000798763974165348
12.54	0.000369096780034945	0.000794938751933907
12.545	0.000367392583885471	0.000791131815012368
12.55	0.000365696201622272	0.00078734307616851
12.555	0.000364007597715849	0.000783572448585345
12.56	0.000362326736796622	0.000779819845859146
12.565	0.000360653583654219	0.000776085181997482
12.57	0.00035898810323677	0.000772368371417268
12.575	0.000357330260650203	0.000768669328942819
12.58	0.000355680021157538	0.000764987969803917
12.585	0.000354037350178195	0.000761324209633886
12.59	0.000352402213287293	0.000757677964467672
12.595	0.000350774576214958	0.00075404915073994
12.6	0.00034915440484564	0.000750437685283174
12.605	0.000347541665217421	0.000746843485325788
12.61	0.000345936323521331	0.000743266468490244
12.615	0.000344338346100672	0.000739706552791184
12.62	0.000342747699450337	0.000736163656633565
12.625	0.000341164350216138	0.000732637698810806
12.63	0.000339588265194133	0.000729128598502941
12.635	0.00033801941132996	0.000725636275274789
12.64	0.000336457755718169	0.000722160649074119
12.645	0.000334903265601556	0.000718701640229835
12.65	0.000333355908370513	0.000715259169450167
12.655	0.000331815651562363	0.000711833157820866
12.66	0.000330282462860708	0.000708423526803413
12.665	0.000328756310094783	0.000705030198233235
12.67	0.000327237161238796	0.000701653094317926
12.675	0.000325724984411295	0.000698292137635483
12.68	0.000324219747874522	0.000694947251132543
12.685	0.000322721420033766	0.000691618358122634
12.69	0.000321229969436733	0.000688305382284433
12.695	0.000319745364772916	0.000685008247660029
12.7	0.000318267574872954	0.000681726878653201
12.705	0.000316796568708006	0.000678461200027692
12.71	0.000315332315389128	0.00067521113690551
12.715	0.000313874784166654	0.000671976614765217
12.72	0.000312423944429562	0.000668757559440237
12.725	0.000310979765704869	0.000665553897117176
12.73	0.000309542217657012	0.000662365554334137
12.735	0.000308111270087233	0.000659192457979054
12.74	0.000306686892932978	0.000656034535288029
12.745	0.000305269056267273	0.000652891713843679
12.75	0.000303857730298143	0.000649763921573488
12.755	0.000302452885367992	0.00064665108674817
12.76	0.000301054491953012	0.000643553137980038
12.765	0.000299662520662584	0.000640470004221381
12.77	0.000298276942238684	0.00063740161476285
12.775	0.000296897727555298	0.000634347899231846
12.78	0.000295524847617824	0.000631308787590927
12.785	0.000294158273562497	0.00062828421013621
12.79	0.000292797976655791	0.000625274097495789
12.795	0.000291443928293857	0.000622278380628155
12.8	0.000290096100001926	0.000619296990820631
12.805	0.000288754463433749	0.000616329859687803
12.81	0.000287418990371012	0.000613376919169972
12.815	0.00028608965272277	0.000610438101531601
12.82	0.000284766422524887	0.000607513339359776
12.825	0.000283449271939451	0.000604602565562676
12.83	0.000282138173254236	0.000601705713368042
12.835	0.000280833098882112	0.000598822716321665
12.84	0.000279534021360518	0.000595953508285867
12.845	0.00027824091335088	0.000593098023438004
12.85	0.000276953747638072	0.000590256196268965
12.855	0.000275672497129866	0.000587427961581683
12.86	0.000274397134856374	0.000584613254489652
12.865	0.000273127633969506	0.000581812010415452
12.87	0.000271863967742435	0.000579024165089278
12.875	0.000270606109569042	0.000576249654547482
12.88	0.000269354032963386	0.000573488415131114
12.885	0.000268107711559165	0.000570740383484477
12.89	0.000266867119109182	0.000568005496553682
12.895	0.000265632229484814	0.000565283691585219
12.9	0.000264403016675479	0.000562574906124525
12.905	0.000263179454788111	0.000559879078014565
12.91	0.000261961518046643	0.000557196145394418
12.915	0.00026074918079147	0.00055452604669787
12.92	0.000259542417478939	0.000551868720652011
12.925	0.000258341202680826	0.000549224106275845
12.93	0.00025714551108383	0.000546592142878897
12.935	0.000255955317489043	0.00054397277005984
12.94	0.000254770596811453	0.000541365927705112
12.945	0.000253591324079433	0.000538771555987554
12.95	0.000252417474434223	0.000536189595365047
12.955	0.000251249023129445	0.000533619986579157
12.96	0.000250085945530583	0.000531062670653787
12.965	0.000248928217114494	0.000528517588893835
12.97	0.000247775813468905	0.000525984682883856
12.975	0.000246628710291921	0.000523463894486737
12.98	0.00024548688339153	0.000520955165842371
12.985	0.000244350308685107	0.00051845843936634
12.99	0.000243218962198936	0.000515973657748607
12.995	0.000242092820067711	0.000513500763952208
13	0.000240971858534061	0.000511039701211958
13.005	0.000239856053948062	0.000508590413033155
13.01	0.000238745382766758	0.000506152843190297
13.015	0.000237639821553685	0.000503726935725803
13.02	0.000236539346978389	0.000501312634948735
13.025	0.000235443935815957	0.000498909885433533
13.03	0.000234353564946543	0.000496518632018756
13.035	0.000233268211354899	0.000494138819805822
13.04	0.000232187852129906	0.00049177039415776
13.045	0.000231112464464107	0.000489413300697967
13.05	0.000230042025653248	0.000487067485308968
13.055	0.000228976513095813	0.000484732894131188
13.06	0.000227915904292561	0.000482409473561721
13.065	0.000226860176846076	0.000480097170253113
13.07	0.000225809308460304	0.000477795931112145
13.075	0.000224763276940106	0.000475505703298627
13.08	0.000223722060190797	0.000473226434224194
13.085	0.00022268563621771	0.000470958071551107
13.09	0.000221653983125735	0.000468700563191063
13.095	0.000220627079118883	0.000466453857304007
13.1	0.000219604902499834	0.000464217902296955
13.105	0.000218587431669502	0.000461992646822818
13.11	0.000217574645126595	0.000459778039779228
13.115	0.000216566521467172	0.000457574030307382
13.12	0.000215563039384211	0.00045538056779088
13.125	0.000214564177667172	0.00045319760185457
13.13	0.00021356991520157	0.000451025082363406
13.135	0.000212580230968541	0.000448862959421301
13.14	0.000211595104044412	0.000446711183369996
13.145	0.00021061451360028	0.000444569704787923
13.15	0.000209638438901586	0.000442438474489086
13.155	0.000208666859307687	0.000440317443521935
13.16	0.00020769975427144	0.000438206563168253
13.165	0.000206737103338784	0.000436105784942049
13.17	0.000205778886148323	0.00043401506058845
13.175	0.000204825082430905	0.000431934342082603
13.18	0.000203875672009215	0.000429863581628582
13.185	0.000202930634797361	0.000427802731658298
13.19	0.000201989950800465	0.000425751744830416
13.195	0.000201053600114253	0.000423710574029277
13.2	0.000200121562924651	0.000421679172363823
13.205	0.000199193819507383	0.000419657493166531
13.21	0.000198270350227563	0.000417645489992349
13.215	0.000197351135539296	0.000415643116617637
13.22	0.000196436155985284	0.000413650327039113
13.225	0.000195525392196419	0.000411667075472811
13.23	0.000194618824891399	0.000409693316353028
13.235	0.000193716434876324	0.000407729004331294
13.24	0.000192818203044312	0.000405774094275337
13.245	0.000191924110375105	0.000403828541268049
13.25	0.000191034137934678	0.000401892300606472
13.255	0.000190148266874858	0.000399965327800771
13.26	0.000189266478432937	0.000398047578573226
13.265	0.000188388753931284	0.000396139008857218
13.27	0.000187515074776971	0.00039423957479623
13.275	0.000186645422461387	0.000392349232742844
13.28	0.000185779778559861	0.000390467939257746
13.285	0.000184918124731288	0.000388595651108739
13.29	0.000184060442717752	0.000386732325269756
13.295	0.000183206714344152	0.000384877918919878
13.3	0.00018235692151783	0.000383032389442362
13.305	0.000181511046228206	0.000381195694423665
13.31	0.000180669070546405	0.000379367791652481
13.315	0.000179830976624888	0.000377548639118777
13.32	0.000178996746697092	0.000375738195012834
13.325	0.000178166363077068	0.000373936417724299
13.33	0.000177339808159109	0.000372143265841232
13.335	0.000176517064417403	0.000370358698149163
13.34	0.000175698114405664	0.000368582673630153
13.345	0.000174882940756779	0.00036681515146186
13.35	0.000174071526182454	0.000365056091016606
13.355	0.000173263853472856	0.000363305451860452
13.36	0.000172459905496268	0.000361563193752277
13.365	0.000171659665198724	0.000359829276642861
13.37	0.000170863115603677	0.000358103660673968
13.375	0.00017007023981164	0.000356386306177441
13.38	0.000169281020999844	0.0003546771736743
13.385	0.000168495442421892	0.000352976223873833
13.39	0.000167713487407416	0.00035128341767271
13.395	0.000166935139361735	0.000349598716154086
13.4	0.000166160381765519	0.000347922080586713
13.405	0.000165389198174442	0.000346253472424061
13.41	0.000164621572218856	0.000344592853303435
13.415	0.000163857487603444	0.000342940185045102
13.42	0.000163096928106896	0.000341295429651422
13.425	0.00016233987758157	0.000339658549305977
13.43	0.000161586319953161	0.000338029506372713
13.435	0.000160836239220378	0.00033640826339508
13.44	0.000160089619454607	0.000334794783095176
13.445	0.000159346444799587	0.000333189028372901
13.45	0.000158606699471089	0.000331590962305107
13.455	0.000157870367756592	0.000330000548144758
13.46	0.000157137434014951	0.000328417749320091
13.465	0.000156407882676088	0.000326842529433782
13.47	0.000155681698240666	0.000325274852262115
13.475	0.00015495886527977	0.000323714681754159
13.48	0.000154239368434595	0.000322161982030942
13.485	0.000153523192416127	0.000320616717384632
13.49	0.000152810322004832	0.000319078852277728
13.495	0.000152100742050339	0.000317548351342244
13.5	0.000151394437471136	0.000316025179378904
13.505	0.000150691393254251	0.000314509301356339
13.51	0.00014999159445495	0.000313000682410287
13.515	0.000149295026196433	0.0003114992878428
13.52	0.000148601673669518	0.000310005083121449
13.525	0.000147911522132346	0.000308518033878541
13.53	0.000147224556910075	0.000307038105910328
13.535	0.000146540763394576	0.000305565265176233
13.54	0.000145860127044136	0.000304099477798071
13.545	0.000145182633383162	0.000302640710059274
13.55	0.000144508268001872	0.000301188928404125
13.555	0.000143837016556012	0.000299744099436991
13.56	0.000143168864766554	0.00029830618992156
13.565	0.000142503798419405	0.000296875166780084
13.57	0.000141841803365109	0.000295450997092623
13.575	0.000141182865518565	0.000294033648096295
13.58	0.000140526970858732	0.000292623087184528
13.585	0.00013987410542834	0.000291219281906316
13.59	0.000139224255333605	0.000289822199965477
13.595	0.000138577406743941	0.000288431809219917
13.6	0.000137933545891678	0.000287048077680898
13.605	0.000137292659071779	0.000285670973512305
13.61	0.000136654732641553	0.000284300465029922
13.615	0.00013601975302038	0.000282936520700706
13.62	0.000135387706689425	0.000281579109142071
13.625	0.000134758580191369	0.000280228199121169
13.63	0.000134132360130123	0.000278883759554176
13.635	0.000133509033170558	0.000277545759505588
13.64	0.000132888586038223	0.000276214168187507
13.645	0.000132271005519083	0.000274888954958945
13.65	0.000131656278459237	0.000273570089325122
13.655	0.000131044391764651	0.000272257540936768
13.66	0.000130435332400886	0.000270951279589434
13.665	0.000129829087392835	0.000269651275222798
13.67	0.000129225643824448	0.000268357497919984
13.675	0.000128624988838472	0.000267069917906874
13.68	0.000128027109636182	0.000265788505551431
13.685	0.00012743199347712	0.000264513231363023
13.69	0.000126839627678829	0.000263244065991747
13.695	0.000126249999616597	0.000261980980227762
13.7	0.000125663096723189	0.000260723945000619
13.705	0.000125078906488595	0.0002594729313786
13.71	0.000124497416459768	0.000258227910568056
13.715	0.000123918614240371	0.000256988853912749
13.72	0.000123342487490515	0.000255755732893201
13.725	0.000122769023926509	0.000254528519126036
13.73	0.000122198211320606	0.000253307184363338
13.735	0.000121630037500752	0.000252091700492007
13.74	0.00012106449035033	0.000250882039533108
13.745	0.000120501557807915	0.000249678173641243
13.75	0.000119941227867022	0.000248480075103907
13.755	0.00011938348857586	0.000247287716340861
13.76	0.000118828328037085	0.000246101069903497
13.765	0.000118275734407553	0.000244920108474214
13.77	0.000117725695898076	0.000243744804865794
13.775	0.000117178200773182	0.00024257513202078
13.78	0.000116633237350864	0.00024141106301086
13.785	0.00011609079400235	0.000240252571036249
13.79	0.000115550859151855	0.000239099629425079
13.795	0.000115013421276341	0.000237952211632788
13.8	0.000114478468905286	0.000236810291241516
13.805	0.000113945990620443	0.000235673841959502
13.81	0.000113415975055599	0.000234542837620477
13.815	0.000112888410896351	0.000233417252183076
13.82	0.000112363286879862	0.000232297059730235
13.825	0.000111840591794636	0.000231182234468604
13.83	0.000111320314480278	0.000230072750727954
13.835	0.000110802443827273	0.000228968582960593
13.84	0.000110286968776747	0.000227869705740784
13.845	0.000109773878320246	0.000226776093764157
13.85	0.000109263161499501	0.00022568772184714
13.855	0.000108754807406208	0.000224604564926377
13.86	0.0001082488051818	0.000223526598058159
13.865	0.00010774514401722	0.000222453796417851
13.87	0.0001072438131527	0.000221386135299328
13.875	0.000106744801877539	0.000220323590114408
13.88	0.000106248099529878	0.000219266136392291
13.885	0.000105753695496483	0.000218213749779001
13.89	0.000105261579212525	0.000217166406036828
13.895	0.000104771740161355	0.000216124081043773
13.9	0.000104284167874298	0.000215086750793001
13.905	0.000103798851930425	0.000214054391392287
13.91	0.000103315781956344	0.000213026979063474
13.915	0.000102834947625983	0.000212004490141928
13.92	0.000102356338660376	0.000210986901075998
13.925	0.00010187994482745	0.000209974188426476
13.93	0.000101405755941815	0.000208966328866063
13.935	0.000100933761864551	0.000207963299178836
13.94	0.000100463952502997	0.000206965076259715
13.945	9.99963178105448e-05	0.000205971637113938
13.95	9.95308477864295e-05	0.000204982958856534
13.955	9.90675324755219e-05	0.000203999018711797
13.96	9.86063619681224e-05	0.000203019794012773
13.965	9.81473263997565e-05	0.000202045262200733
13.97	9.76904159509676e-05	0.000201075400824663
13.975	9.7235620847118e-05	0.00020011018754075
13.98	9.67829313581812e-05	0.00019914960011187
13.985	9.63323377985446e-05	0.000198193616407078
13.99	9.58838305268054e-05	0.000197242214401108
13.995	9.54373999455722e-05	0.000196295372173862
14	9.49930365012669e-05	0.000195353067909914
14.005	9.45507306839223e-05	0.00019441527989801
14.01	9.41104730269913e-05	0.000193481986530572
14.015	9.36722541071446e-05	0.0001925531663032
14.02	9.3236064544079e-05	0.000191628797814189
14.025	9.28018950003215e-05	0.000190708859764029
14.03	9.23697361810337e-05	0.000189793330954926
14.035	9.19395788338237e-05	0.000188882190290315
14.04	9.15114137485479e-05	0.000187975416774375
14.045	9.10852317571244e-05	0.000187072989511554
14.05	9.06610237333426e-05	0.000186174887706086
14.055	9.02387805926689e-05	0.000185281090661519
14.06	8.98184932920653e-05	0.000184391577780239
14.065	8.94001528297945e-05	0.000183506328563001
14.07	8.89837502452395e-05	0.000182625322608462
14.075	8.85692766187113e-05	0.000181748539612709
14.08	8.81567230712698e-05	0.000180875959368798
14.085	8.7746080764533e-05	0.000180007561766293
14.09	8.73373409004995e-05	0.000179143326790805
14.095	8.69304947213607e-05	0.000178283234523532
14.1	8.65255335093221e-05	0.000177427265140806
14.105	8.61224485864197e-05	0.000176575398913639
14.11	8.57212313143433e-05	0.000175727616207272
14.115	8.53218730942517e-05	0.000174883897480726
14.12	8.49243653665993e-05	0.000174044223286354
14.125	8.45286996109546e-05	0.000173208574269395
14.13	8.41348673458244e-05	0.000172376931167535
14.135	8.37428601284772e-05	0.000171549274810465
14.14	8.33526695547672e-05	0.00017072558611944
14.145	8.29642872589607e-05	0.000169905846106845
14.15	8.25777049135618e-05	0.00016909003587576
14.155	8.21929142291375e-05	0.000168278136619529
14.16	8.18099069541486e-05	0.000167470129621325
14.165	8.14286748747738e-05	0.00016666599625373
14.17	8.10492098147424e-05	0.000165865717978299
14.175	8.06715036351626e-05	0.000165069276345146
14.18	8.02955482343525e-05	0.000164276652992512
14.185	7.99213355476713e-05	0.000163487829646353
14.19	7.95488575473508e-05	0.000162702788119918
14.195	7.91781062423304e-05	0.000161921510313333
14.2	7.88090736780882e-05	0.000161143978213186
14.205	7.84417519364773e-05	0.000160370173892119
14.21	7.80761331355599e-05	0.000159600079508412
14.215	7.77122094294436e-05	0.00015883367730558
14.22	7.73499730081184e-05	0.000158070949611963
14.225	7.69894160972927e-05	0.000157311878840323
14.23	7.66305309582321e-05	0.000156556447487442
14.235	7.62733098876001e-05	0.000155804638133719
14.24	7.59177452172943e-05	0.000155056433442777
14.245	7.55638293142886e-05	0.000154311816161058
14.25	7.52115545804746e-05	0.000153570769117436
14.255	7.48609134525009e-05	0.00015283327522282
14.26	7.4511898401619e-05	0.000152099317469761
14.265	7.41645019335229e-05	0.000151368878932069
14.27	7.38187165881954e-05	0.000150641942764419
14.275	7.34745349397507e-05	0.000149918492201969
14.28	7.31319495962821e-05	0.000149198510559976
14.285	7.27909531997052e-05	0.000148481981233414
14.29	7.24515384256063e-05	0.000147768887696593
14.295	7.21136979830881e-05	0.00014705921350278
14.3	7.17774246146201e-05	0.000146352942283826
14.305	7.1442711095884e-05	0.000145650057749788
14.31	7.11095502356261e-05	0.000144950543688557
14.315	7.0777934875505e-05	0.000144254383965487
14.32	7.0447857889944e-05	0.000143561562523026
14.325	7.01193121859807e-05	0.000142872063380349
14.33	6.97922907031215e-05	0.000142185870632989
14.335	6.94667864131909e-05	0.000141502968452477
14.34	6.91427923201882e-05	0.000140823341085978
14.345	6.88203014601388e-05	0.000140146972855927
14.35	6.84993069009506e-05	0.000139473848159676
14.355	6.81798017422686e-05	0.000138803951469133
14.36	6.78617791153311e-05	0.000138137267330408
14.365	6.75452321828262e-05	0.000137473780363457
14.37	6.72301541387477e-05	0.000136813475261733
14.375	6.69165382082565e-05	0.000136156336791831
14.38	6.6604377647535e-05	0.000135502349793146
14.385	6.62936657436495e-05	0.000134851499177518
14.39	6.59843958144079e-05	0.000134203769928893
14.395	6.56765612082209e-05	0.000133559147102975
14.4	6.53701553039622e-05	0.000132917615826885
14.405	6.50651715108332e-05	0.000132279161298822
14.41	6.47616032682207e-05	0.000131643768787721
14.415	6.44594440455641e-05	0.00013101142363292
14.42	6.41586873422154e-05	0.000130382111243817
14.425	6.38593266873056e-05	0.000129755817099545
14.43	6.35613556396088e-05	0.000129132526748631
14.435	6.32647677874075e-05	0.000128512225808672
14.44	6.29695567483591e-05	0.000127894899966
14.445	6.26757161693613e-05	0.000127280534975357
14.45	6.23832397264203e-05	0.000126669116659569
14.455	6.20921211245178e-05	0.00012606063090922
14.46	6.180235409748e-05	0.000125455063682329
14.465	6.15139324078466e-05	0.000124852401004028
14.47	6.12268498467394e-05	0.000124252628966245
14.475	6.09411002337339e-05	0.000123655733727381
14.48	6.06566774167288e-05	0.000123061701511994
14.485	6.03735752718174e-05	0.000122470518610486
14.49	6.00917877031605e-05	0.000121882171378787
14.495	5.98113086428568e-05	0.000121296646238041
14.5	5.95321320508187e-05	0.000120713929674299
14.505	5.92542519146432e-05	0.000120134008238205
14.51	5.89776622494883e-05	0.00011955686854469
14.515	5.87023570979457e-05	0.000118982497272666
14.52	5.84283305299178e-05	0.00011841088116472
14.525	5.81555766424927e-05	0.000117842007026808
14.53	5.78840895598201e-05	0.000117275861727957
14.535	5.76138634329906e-05	0.000116712432199961
14.54	5.73448924399097e-05	0.000116151705437084
14.545	5.70771707851778e-05	0.000115593668495758
14.55	5.681069269997e-05	0.000115038308494292
14.555	5.6545452441914e-05	0.00011448561261257
14.56	5.62814442949676e-05	0.000113935568091764
14.565	5.60186625693035e-05	0.000113388162234037
14.57	5.57571016011867e-05	0.000112843382402256
14.575	5.54967557528571e-05	0.000112301216019696
14.58	5.52376194124112e-05	0.000111761650569759
14.585	5.4979686993684e-05	0.000111224673595682
14.59	5.47229529361332e-05	0.000110690272700255
14.595	5.44674117047203e-05	0.000110158435545535
14.6	5.42130577897979e-05	0.000109629149852562
14.605	5.39598857069909e-05	0.00010910240340108
14.61	5.37078899970842e-05	0.000108578184029258
14.615	5.34570652259054e-05	0.000108056479633406
14.62	5.32074059842142e-05	0.000107537278167703
14.625	5.29589068875864e-05	0.000107020567643918
14.63	5.27115625763012e-05	0.000106506336131136
14.635	5.24653677152312e-05	0.000105994571755483
14.64	5.22203169937265e-05	0.000105485262699859
14.645	5.19764051255072e-05	0.00010497839720366
14.65	5.17336268485503e-05	0.000104473963562512
14.655	5.1491976924979e-05	0.000103971950128005
14.66	5.12514501409542e-05	0.000103472345307421
14.665	5.10120413065647e-05	0.000102975137563471
14.67	5.07737452557175e-05	0.000102480315414031
14.675	5.05365568460307e-05	0.000101987867431878
14.68	5.03004709587235e-05	0.000101497782244427
14.685	5.00654824985109e-05	0.000101010048533472
14.69	4.98315863934965e-05	0.000100524655034925
14.695	4.95987775950638e-05	0.00010004159053856
14.7	4.93670510777728e-05	9.95608438877516e-05
14.705	4.91364018392532e-05	9.90824039792251e-05
14.71	4.89068249000996e-05	9.86062597627972e-05
14.715	4.86783153037667e-05	9.81324002411245e-05
14.72	4.84508681164661e-05	9.7660814469451e-05
14.725	4.82244784270608e-05	9.71914915553574e-05
14.73	4.79991413469646e-05	9.67244206585111e-05
14.735	4.77748520100364e-05	9.62595909904175e-05
14.74	4.75516055724815e-05	9.57969918141731e-05
14.745	4.7329397212746e-05	9.53366124442185e-05
14.75	4.71082221314182e-05	9.48784422460942e-05
14.755	4.68880755511273e-05	9.44224706361959e-05
14.76	4.66689527164422e-05	9.39686870815324e-05
14.765	4.64508488937711e-05	9.35170810994838e-05
14.77	4.6233759371264e-05	9.30676422575611e-05
14.775	4.60176794587128e-05	9.26203601731669e-05
14.78	4.58026044874503e-05	9.21752245133573e-05
14.785	4.55885298102566e-05	9.17322249946048e-05
14.79	4.53754508012572e-05	9.12913513825627e-05
14.795	4.51633628558278e-05	9.085259349183e-05
14.8	4.49522613904974e-05	9.04159411857182e-05
14.805	4.47421418428514e-05	8.99813843760183e-05
14.81	4.45329996714356e-05	8.95489130227698e-05
14.815	4.43248303556614e-05	8.91185171340302e-05
14.82	4.4117629395709e-05	8.86901867656457e-05
14.825	4.3911392312435e-05	8.82639120210234e-05
14.83	4.37061146472772e-05	8.78396830509039e-05
14.835	4.35017919621591e-05	8.74174900531357e-05
14.84	4.32984198393996e-05	8.69973232724502e-05
14.845	4.30959938816178e-05	8.65791730002376e-05
14.85	4.28945097116405e-05	8.61630295743247e-05
14.855	4.26939629724122e-05	8.57488833787528e-05
14.86	4.24943493269005e-05	8.53367248435573e-05
14.865	4.22956644580061e-05	8.4926544444548e-05
14.87	4.20979040684725e-05	8.45183327030908e-05
14.875	4.19010638807947e-05	8.41120801858899e-05
14.88	4.17051396371297e-05	8.37077775047717e-05
14.885	4.15101270992058e-05	8.33054153164692e-05
14.89	4.13160220482344e-05	8.29049843224074e-05
14.895	4.11228202848213e-05	8.25064752684904e-05
14.9	4.09305176288766e-05	8.21098789448889e-05
14.905	4.07391099195286e-05	8.17151861858284e-05
14.91	4.05485930150348e-05	8.13223878693796e-05
14.915	4.03589627926956e-05	8.09314749172487e-05
14.92	4.01702151487668e-05	8.05424382945688e-05
14.925	3.99823459983725e-05	8.01552690096933e-05
14.93	3.97953512754208e-05	7.97699581139887e-05
14.935	3.96092269325172e-05	7.93864967016298e-05
14.94	3.94239689408777e-05	7.90048759093953e-05
14.945	3.92395732902471e-05	7.86250869164639e-05
14.95	3.90560359888116e-05	7.82471209442125e-05
14.955	3.8873353063116e-05	7.78709692560143e-05
14.96	3.86915205579798e-05	7.74966231570382e-05
14.965	3.85105345364139e-05	7.71240739940498e-05
14.97	3.83303910795366e-05	7.6753313155212e-05
14.975	3.81510862864924e-05	7.63843320698881e-05
14.98	3.79726162743685e-05	7.60171222084444e-05
14.985	3.77949771781142e-05	7.56516750820549e-05
14.99	3.76181651504576e-05	7.52879822425063e-05
14.995	3.74421763618259e-05	7.49260352820038e-05
15	3.72670070002645e-05	7.45658258329786e-05
15.005	3.70926532713554e-05	7.42073455678953e-05
15.01	3.69191113981386e-05	7.38505861990613e-05
15.015	3.67463776210312e-05	7.34955394784358e-05
15.02	3.6574448197749e-05	7.31421971974413e-05
15.025	3.64033194032266e-05	7.27905511867743e-05
15.03	3.62329875295403e-05	7.24405933162186e-05
15.035	3.60634488858276e-05	7.20923154944578e-05
15.04	3.58946997982111e-05	7.17457096688902e-05
15.045	3.57267366097202e-05	7.14007678254437e-05
15.05	3.55595556802141e-05	7.10574819883914e-05
15.055	3.53931533863046e-05	7.07158442201693e-05
15.06	3.52275261212797e-05	7.03758466211932e-05
15.065	3.50626702950285e-05	7.00374813296779e-05
15.07	3.4898582333963e-05	6.97007405214565e-05
15.075	3.47352586809452e-05	6.93656164098005e-05
15.08	3.45726957952104e-05	6.90321012452416e-05
15.085	3.44108901522922e-05	6.87001873153928e-05
15.09	3.42498382439497e-05	6.83698669447725e-05
15.095	3.40895365780918e-05	6.80411324946271e-05
15.1	3.39299816787037e-05	6.77139763627564e-05
15.105	3.37711700857738e-05	6.73883909833385e-05
15.11	3.36130983552208e-05	6.70643688267564e-05
15.115	3.34557630588202e-05	6.67419023994249e-05
15.12	3.32991607841323e-05	6.64209842436185e-05
15.125	3.31432881344297e-05	6.61016069373001e-05
15.13	3.29881417286262e-05	6.57837630939507e-05
15.135	3.28337182012045e-05	6.54674453623996e-05
15.14	3.26800142021455e-05	6.51526464266557e-05
15.145	3.25270263968574e-05	6.48393590057392e-05
15.15	3.23747514661053e-05	6.45275758535147e-05
15.155	3.22231861059404e-05	6.42172897585245e-05
15.16	3.20723270276314e-05	6.39084935438231e-05
15.165	3.19221709575933e-05	6.36011800668122e-05
15.17	3.17727146373192e-05	6.3295342219077e-05
15.175	3.16239548233114e-05	6.29909729262224e-05
15.18	3.14758882870124e-05	6.26880651477107e-05
15.185	3.13285118147365e-05	6.23866118767002e-05
15.19	3.11818222076022e-05	6.20866061398836e-05
15.195	3.10358162814642e-05	6.17880409973285e-05
15.2	3.08904908668465e-05	6.14909095423173e-05
15.205	3.07458428088745e-05	6.1195204901189e-05
15.21	3.06018689672088e-05	6.09009202331812e-05
15.215	3.0458566215979e-05	6.06080487302728e-05
15.22	3.03159314437165e-05	6.03165836170274e-05
15.225	3.01739615532898e-05	6.00265181504384e-05
15.23	3.00326534618382e-05	5.97378456197732e-05
15.235	2.98920041007064e-05	5.94505593464195e-05
15.24	2.97520104153805e-05	5.91646526837316e-05
15.245	2.9612669365422e-05	5.8880119016878e-05
15.25	2.94739779244046e-05	5.85969517626892e-05
15.255	2.93359330798492e-05	5.83151443695062e-05
15.26	2.91985318331604e-05	5.80346903170306e-05
15.265	2.90617711995636e-05	5.77555831161739e-05
15.27	2.89256482080404e-05	5.74778163089093e-05
15.275	2.87901599012674e-05	5.72013834681227e-05
15.28	2.86553033355516e-05	5.6926278197465e-05
15.285	2.85210755807697e-05	5.66524941312055e-05
15.29	2.83874737203053e-05	5.63800249340853e-05
15.295	2.82544948509865e-05	5.61088643011717e-05
15.3	2.81221360830258e-05	5.58390059577135e-05
15.305	2.79903945399575e-05	5.55704436589968e-05
15.31	2.78592673585778e-05	5.5303171190201e-05
15.315	2.77287516888829e-05	5.50371823662568e-05
15.32	2.75988446940095e-05	5.47724710317031e-05
15.325	2.74695435501748e-05	5.45090310605463e-05
15.33	2.73408454466157e-05	5.42468563561192e-05
15.335	2.72127475855302e-05	5.39859408509407e-05
15.34	2.70852471820169e-05	5.37262785065767e-05
15.345	2.69583414640174e-05	5.34678633135008e-05
15.35	2.68320276722565e-05	5.32106892909568e-05
15.355	2.67063030601834e-05	5.29547504868207e-05
15.36	2.65811648939148e-05	5.27000409774642e-05
15.365	2.64566104521753e-05	5.24465548676183e-05
15.37	2.6332637026241e-05	5.21942862902378e-05
15.375	2.62092419198809e-05	5.19432294063669e-05
15.38	2.60864224493008e-05	5.1693378405004e-05
15.385	2.59641759430854e-05	5.14447275029692e-05
15.39	2.5842499742142e-05	5.11972709447706e-05
15.395	2.57213911996443e-05	5.09510030024723e-05
15.4	2.56008476809758e-05	5.07059179755625e-05
15.405	2.5480866563674e-05	5.04620101908227e-05
15.41	2.53614452373749e-05	5.02192740021972e-05
15.415	2.52425811037572e-05	4.9977703790663e-05
15.42	2.51242715764881e-05	4.97372939641011e-05
15.425	2.50065140811668e-05	4.94980389571674e-05
15.43	2.48893060552714e-05	4.92599332311652e-05
15.435	2.47726449481035e-05	4.90229712739176e-05
15.44	2.4656528220734e-05	4.87871475996407e-05
15.445	2.454095334595e-05	4.85524567488176e-05
15.45	2.44259178082008e-05	4.83188932880728e-05
15.455	2.43114191035436e-05	4.80864518100474e-05
15.46	2.41974547395915e-05	4.78551269332745e-05
15.465	2.408402223546e-05	4.76249133020555e-05
15.47	2.39711191217142e-05	4.73958055863372e-05
15.475	2.38587429403164e-05	4.71677984815889e-05
15.48	2.37468912445743e-05	4.69408867086807e-05
15.485	2.36355615990882e-05	4.67150650137617e-05
15.49	2.35247515797001e-05	4.64903281681396e-05
15.495	2.34144587734414e-05	4.62666709681603e-05
15.5	2.3304680778482e-05	4.6044088235088e-05
15.505	2.31954152040796e-05	4.58225748149864e-05
15.51	2.30866596705278e-05	4.56021255786001e-05
15.515	2.2978411809107e-05	4.53827354212363e-05
15.52	2.28706692620328e-05	4.5164399262648e-05
15.525	2.27634296824061e-05	4.49471120469165e-05
15.53	2.26566907341638e-05	4.47308687423356e-05
15.535	2.25504500920285e-05	4.45156643412956e-05
15.54	2.24447054414592e-05	4.43014938601681e-05
15.545	2.23394544786025e-05	4.40883523391915e-05
15.55	2.22346949102428e-05	4.38762348423571e-05
15.555	2.2130424453754e-05	4.36651364572948e-05
15.56	2.20266408370511e-05	4.3455052295161e-05
15.565	2.19233417985416e-05	4.32459774905256e-05
15.57	2.18205250870772e-05	4.30379072012603e-05
15.575	2.17181884619063e-05	4.2830836608427e-05
15.58	2.16163296926263e-05	4.2624760916167e-05
15.585	2.15149465591355e-05	4.24196753515909e-05
15.59	2.14140368515871e-05	4.22155751646685e-05
15.595	2.13135983703406e-05	4.20124556281197e-05
15.6	2.12136289259159e-05	4.18103120373055e-05
15.605	2.11141263389473e-05	4.16091397101201e-05
15.61	2.10150884401353e-05	4.14089339868828e-05
15.615	2.09165130702024e-05	4.12096902302312e-05
15.62	2.08183980798455e-05	4.10114038250141e-05
15.625	2.07207413296914e-05	4.08140701781857e-05
15.63	2.06235406902505e-05	4.06176847186994e-05
15.635	2.05267940418713e-05	4.0422242897403e-05
15.64	2.04304992746959e-05	4.02277401869342e-05
15.645	2.03346542886151e-05	4.00341720816159e-05
15.65	2.02392569932226e-05	3.98415340973528e-05
15.655	2.01443053077716e-05	3.96498217715283e-05
15.66	2.004979716113e-05	3.94590306629015e-05
15.665	1.99557304917365e-05	3.92691563515054e-05
15.67	1.98621032475561e-05	3.90801944385448e-05
15.675	1.97689133860373e-05	3.88921405462953e-05
15.68	1.96761588740676e-05	3.87049903180026e-05
15.685	1.95838376879311e-05	3.85187394177819e-05
15.69	1.94919478132643e-05	3.83333835305184e-05
15.695	1.94004872450144e-05	3.8148918361768e-05
15.7	1.93094539873956e-05	3.79653396376583e-05
15.705	1.92188460538468e-05	3.77826431047903e-05
15.71	1.91286614669896e-05	3.76008245301405e-05
15.715	1.90388982585858e-05	3.74198797009636e-05
15.72	1.89495544694954e-05	3.72398044246951e-05
15.725	1.88606281496351e-05	3.70605945288554e-05
15.73	1.87721173579366e-05	3.68822458609534e-05
15.735	1.86840201623048e-05	3.67047542883908e-05
15.74	1.85963346395773e-05	3.65281156983674e-05
15.745	1.85090588754829e-05	3.63523259977859e-05
15.75	1.84221909646012e-05	3.61773811131582e-05
15.755	1.83357290103213e-05	3.60032769905111e-05
15.76	1.82496711248017e-05	3.58300095952936e-05
15.765	1.81640154289304e-05	3.56575749122833e-05
15.77	1.80787600522841e-05	3.54859689454946e-05
15.775	1.79939031330887e-05	3.53151877180862e-05
15.78	1.79094428181795e-05	3.514522727227e-05
15.785	1.78253772629619e-05	3.49760836692197e-05
15.79	1.77417046313713e-05	3.480775298898e-05
15.795	1.76584230958347e-05	3.46402313303767e-05
15.8	1.75755308372316e-05	3.44735148109266e-05
15.805	1.74930260448544e-05	3.43075995667484e-05
15.81	1.7410906916371e-05	3.41424817524733e-05
15.815	1.73291716577849e-05	3.39781575411567e-05
15.82	1.72478184833982e-05	3.38146231241903e-05
15.825	1.71668456157727e-05	3.3651874711214e-05
15.83	1.70862512856919e-05	3.34899085300289e-05
15.835	1.7006033732124e-05	3.33287208265102e-05
15.84	1.69261912021833e-05	3.31683078645211e-05
15.845	1.68467219510933e-05	3.30086659258264e-05
15.85	1.67676242421496e-05	3.2849791310007e-05
15.855	1.66888963466822e-05	3.26916803343749e-05
15.86	1.66105365440192e-05	3.25343293338881e-05
15.865	1.65325431214498e-05	3.23777346610663e-05
15.87	1.64549143741874e-05	3.22218926859068e-05
15.875	1.63776486053336e-05	3.20667997958013e-05
15.88	1.63007441258419e-05	3.1912452395452e-05
15.885	1.62241992544813e-05	3.17588469067897e-05
15.89	1.6148012317801e-05	3.16059797688903e-05
15.895	1.60721816500936e-05	3.14538474378938e-05
15.9	1.59967055933604e-05	3.13024463869221e-05
15.905	1.59215824972758e-05	3.1151773105998e-05
15.91	1.58468107191519e-05	3.10018241019642e-05
15.915	1.57723886239029e-05	3.08525958984028e-05
15.92	1.56983145840114e-05	3.07040850355556e-05
15.925	1.5624586979492e-05	3.05562880702439e-05
15.93	1.55512041978582e-05	3.04092015757896e-05
15.935	1.54781646340866e-05	3.02628221419359e-05
15.94	1.54054666905837e-05	3.01171463747691e-05
15.945	1.53331087771509e-05	2.99721708966402e-05
15.95	1.5261089310951e-05	2.98278923460871e-05
15.955	1.5189406716474e-05	2.96843073777574e-05
15.96	1.51180594255034e-05	2.95414126623308e-05
15.965	1.50470458770833e-05	2.9399204886443e-05
15.97	1.49763645174842e-05	2.9257680752609e-05
15.975	1.49060138001699e-05	2.91168369791472e-05
15.98	1.4835992185765e-05	2.89766703001041e-05
15.985	1.47662981420212e-05	2.88371774651783e-05
15.99	1.4696930143785e-05	2.86983552396466e-05
15.995	1.4627886672965e-05	2.85602004042886e-05
16	1.45591662184991e-05	2.8422709755313e-05
16.005	1.44907672763226e-05	2.82858801042838e-05
16.01	1.44226883493357e-05	2.81497082780466e-05
16.015	1.43549279473716e-05	2.80141911186556e-05
16.02	1.42874845871644e-05	2.78793254833007e-05
16.025	1.42203567923177e-05	2.77451082442356e-05
16.03	1.41535430932727e-05	2.76115362887049e-05
16.035	1.40870420272768e-05	2.74786065188731e-05
16.04	1.40208521383524e-05	2.73463158517527e-05
16.045	1.39549719772654e-05	2.72146612191336e-05
16.05	1.38894001014946e-05	2.70836395675121e-05
16.055	1.38241350752005e-05	2.69532478580204e-05
16.06	1.37591754691946e-05	2.68234830663571e-05
16.065	1.36945198609091e-05	2.6694342182717e-05
16.07	1.36301668343657e-05	2.65658222117219e-05
16.075	1.3566114980146e-05	2.64379201723516e-05
16.08	1.35023628953612e-05	2.63106330978752e-05
16.085	1.34389091836214e-05	2.61839580357826e-05
16.09	1.33757524550066e-05	2.60578920477168e-05
16.095	1.3312891326036e-05	2.59324322094055e-05
16.1	1.32503244196394e-05	2.58075756105946e-05
16.105	1.31880503651266e-05	2.56833193549802e-05
16.11	1.31260677981588e-05	2.55596605601426e-05
16.115	1.30643753607191e-05	2.54365963574795e-05
16.12	1.30029717010832e-05	2.53141238921397e-05
16.125	1.29418554737907e-05	2.51922403229579e-05
16.13	1.28810253396162e-05	2.50709428223884e-05
16.135	1.28204799655407e-05	2.49502285764407e-05
16.14	1.27602180247224e-05	2.48300947846141e-05
16.145	1.27002381964691e-05	2.47105386598332e-05
16.15	1.26405391662096e-05	2.45915574283842e-05
16.155	1.25811196254651e-05	2.447314832985e-05
16.16	1.25219782718216e-05	2.43553086170475e-05
16.165	1.24631138089017e-05	2.42380355559636e-05
16.17	1.24045249463372e-05	2.41213264256926e-05
16.175	1.23462103997408e-05	2.40051785183732e-05
16.18	1.22881688906792e-05	2.38895891391261e-05
16.185	1.22303991466449e-05	2.37745556059922e-05
16.19	1.21728999010301e-05	2.36600752498701e-05
16.195	1.21156698930978e-05	2.35461454144554e-05
16.2	1.20587078679567e-05	2.34327634561787e-05
16.205	1.20020125765327e-05	2.3319926744145e-05
16.21	1.19455827755429e-05	2.32076326600731e-05
16.215	1.18894172274688e-05	2.3095878598235e-05
16.22	1.18335147005292e-05	2.29846619653962e-05
16.225	1.1777873968655e-05	2.28739801807554e-05
16.23	1.17224938114614e-05	2.27638306758853e-05
16.235	1.16673730142229e-05	2.26542108946732e-05
16.24	1.16125103678464e-05	2.25451182932624e-05
16.245	1.15579046688455e-05	2.24365503399932e-05
16.25	1.15035547193153e-05	2.23285045153446e-05
16.255	1.14494593269054e-05	2.22209783118761e-05
16.26	1.13956173047956e-05	2.21139692341702e-05
16.265	1.13420274716694e-05	2.20074747987746e-05
16.27	1.12886886516893e-05	2.19014925341448e-05
16.275	1.12355996744712e-05	2.17960199805875e-05
16.28	1.11827593750594e-05	2.16910546902035e-05
16.285	1.11301665939016e-05	2.15865942268314e-05
16.29	1.10778201768237e-05	2.14826361659914e-05
16.295	1.10257189750056e-05	2.13791780948295e-05
16.3	1.0973861844956e-05	2.12762176120614e-05
16.305	1.09222476484879e-05	2.11737523279179e-05
16.31	1.08708752526941e-05	2.10717798640889e-05
16.315	1.08197435299235e-05	2.09702978536691e-05
16.32	1.07688513577559e-05	2.08693039411035e-05
16.325	1.07181976189783e-05	2.07687957821324e-05
16.33	1.06677812015615e-05	2.06687710437381e-05
16.335	1.06176009986349e-05	2.05692274040905e-05
16.34	1.05676559084641e-05	2.04701625524941e-05
16.345	1.05179448344261e-05	2.0371574189334e-05
16.35	1.04684666849861e-05	2.02734600260234e-05
16.355	1.04192203736747e-05	2.01758177849507e-05
16.36	1.03702048190634e-05	2.00786451994268e-05
16.365	1.03214189447421e-05	1.99819400136328e-05
16.37	1.02728616792958e-05	1.98856999825683e-05
16.375	1.02245319562816e-05	1.97899228719991e-05
16.38	1.01764287142054e-05	1.9694606458406e-05
16.385	1.01285508964995e-05	1.95997485289336e-05
16.39	1.00808974515e-05	1.95053468813387e-05
16.395	1.00334673324234e-05	1.94113993239401e-05
16.4	9.9862594973451e-06	1.93179036755678e-05
16.405	9.93927290917619e-06	1.92248577655125e-05
16.41	9.89250653564143e-06	1.91322594334758e-05
16.415	9.84595934925725e-06	1.904010652952e-05
16.42	9.79963032730914e-06	1.89483969140191e-05
16.425	9.75351845183024e-06	1.88571284576086e-05
16.43	9.70762270957907e-06	1.87662990411372e-05
16.435	9.66194209201771e-06	1.86759065556173e-05
16.44	9.61647559529014e-06	1.85859489021765e-05
16.445	9.57122222020081e-06	1.84964239920093e-05
16.45	9.52618097219306e-06	1.84073297463288e-05
16.455	9.48135086132724e-06	1.83186640963187e-05
16.46	9.43673090226042e-06	1.82304249830856e-05
16.465	9.39232011422417e-06	1.81426103576116e-05
16.47	9.34811752100388e-06	1.80552181807065e-05
16.475	9.30412215091784e-06	1.79682464229617e-05
16.48	9.26033303679606e-06	1.78816930647023e-05
16.485	9.21674921595974e-06	1.77955560959412e-05
16.49	9.17336973020017e-06	1.77098335163324e-05
16.495	9.13019362575851e-06	1.76245233351251e-05
16.5	9.08721995330494e-06	1.75396235711173e-05
16.505	9.04444776791814e-06	1.74551322526105e-05
16.51	9.00187612906539e-06	1.73710474173642e-05
16.515	8.95950410058194e-06	1.728736711255e-05
16.52	8.91733075065089e-06	1.72040893947075e-05
16.525	8.87535515178323e-06	1.71212123296984e-05
16.53	8.83357638079767e-06	1.70387339926627e-05
16.535	8.79199351880098e-06	1.69566524679738e-05
16.54	8.75060565116799e-06	1.68749658491945e-05
16.545	8.70941186752205e-06	1.67936722390329e-05
16.55	8.66841126171539e-06	1.67127697492984e-05
16.555	8.6276029318094e-06	1.66322565008586e-05
16.56	8.58698598005536e-06	1.65521306235955e-05
16.565	8.5465595128751e-06	1.64723902563624e-05
16.57	8.50632264084169e-06	1.63930335469412e-05
16.575	8.4662744786603e-06	1.63140586519991e-05
16.58	8.42641414514895e-06	1.62354637370469e-05
16.585	8.38674076321986e-06	1.61572469763955e-05
16.59	8.34725345986022e-06	1.6079406553115e-05
16.595	8.30795136611345e-06	1.60019406589916e-05
16.6	8.26883361706063e-06	1.59248474944868e-05
16.605	8.22989935180165e-06	1.58481252686951e-05
16.61	8.19114771343661e-06	1.57717721993031e-05
16.615	8.1525778490476e-06	1.56957865125485e-05
16.62	8.11418890968002e-06	1.56201664431784e-05
16.625	8.07598005032453e-06	1.55449102344093e-05
16.63	8.03795042989859e-06	1.54700161378863e-05
16.635	8.00009921122843e-06	1.53954824136425e-05
16.64	7.96242556103086e-06	1.5321307330059e-05
16.645	7.92492864989575e-06	1.52474891638251e-05
16.65	7.88760765226747e-06	1.51740261998981e-05
16.655	7.85046174642744e-06	1.51009167314642e-05
16.66	7.81349011447663e-06	1.50281590598984e-05
16.665	7.77669194231733e-06	1.49557514947261e-05
16.67	7.740066419636e-06	1.48836923535832e-05
16.675	7.70361273988576e-06	1.48119799621781e-05
16.68	7.66733010026878e-06	1.47406126542524e-05
16.685	7.6312177017192e-06	1.46695887715426e-05
16.69	7.59527474888564e-06	1.45989066637419e-05
16.695	7.5595004501142e-06	1.45285646884621e-05
16.7	7.52389401743136e-06	1.44585612111953e-05
16.705	7.48845466652685e-06	1.43888946052768e-05
16.71	7.45318161673684e-06	1.4319563251847e-05
16.715	7.41807409102704e-06	1.42505655398141e-05
16.72	7.38313131597579e-06	1.41818998658171e-05
16.725	7.34835252175775e-06	1.41135646341886e-05
16.73	7.31373694212678e-06	1.40455582569178e-05
16.735	7.27928381439979e-06	1.39778791536143e-05
16.74	7.24499237943996e-06	1.3910525751471e-05
16.745	7.21086188164057e-06	1.38434964852282e-05
16.75	7.1768915689086e-06	1.37767897971374e-05
16.755	7.1430806926485e-06	1.37104041369249e-05
16.76	7.10942850774593e-06	1.36443379617566e-05
16.765	7.07593427255173e-06	1.35785897362019e-05
16.77	7.04259724886609e-06	1.35131579321984e-05
16.775	7.00941670192206e-06	1.34480410290168e-05
16.78	6.97639190037037e-06	1.33832375132253e-05
16.785	6.94352211626304e-06	1.33187458786549e-05
16.79	6.91080662503806e-06	1.32545646263647e-05
16.795	6.87824470550342e-06	1.31906922646073e-05
16.8	6.84583563982171e-06	1.31271273087939e-05
16.805	6.81357871349462e-06	1.30638682814606e-05
16.81	6.78147321534746e-06	1.30009137122336e-05
16.815	6.74951843751352e-06	1.2938262137796e-05
16.82	6.71771367541925e-06	1.28759121018534e-05
16.825	6.68605822776877e-06	1.28138621551003e-05
16.83	6.65455139652856e-06	1.2752110855187e-05
16.835	6.62319248691278e-06	1.26906567666859e-05
16.84	6.59198080736775e-06	1.26294984610584e-05
16.845	6.56091566955739e-06	1.25686345166221e-05
16.85	6.52999638834816e-06	1.25080635185177e-05
16.855	6.49922228179434e-06	1.24477840586763e-05
16.86	6.46859267112305e-06	1.23877947357871e-05
16.865	6.43810688071991e-06	1.23280941552649e-05
16.87	6.4077642381142e-06	1.22686809292177e-05
16.875	6.37756407396424e-06	1.2209553676415e-05
16.88	6.34750572204323e-06	1.21507110222554e-05
16.885	6.3175885192246e-06	1.20921515987354e-05
16.89	6.28781180546753e-06	1.20338740444171e-05
16.895	6.25817492380304e-06	1.19758770043975e-05
16.9	6.22867722031954e-06	1.19181591302765e-05
16.905	6.19931804414867e-06	1.18607190801262e-05
16.91	6.17009674745133e-06	1.18035555184597e-05
16.915	6.14101268540357e-06	1.17466671162002e-05
16.92	6.11206521618262e-06	1.16900525506504e-05
16.925	6.0832537009531e-06	1.16337105054618e-05
16.93	6.05457750385316e-06	1.15776396706044e-05
16.935	6.02603599198058e-06	1.15218387423364e-05
16.94	5.99762853537922e-06	1.1466306423174e-05
16.945	5.9693545070255e-06	1.14110414218612e-05
16.95	5.94121328281445e-06	1.13560424533407e-05
16.955	5.91320424154649e-06	1.13013082387231e-05
16.96	5.88532676491396e-06	1.12468375052584e-05
16.965	5.85758023748762e-06	1.11926289863058e-05
16.97	5.8299640467034e-06	1.11386814213048e-05
16.975	5.8024775828491e-06	1.10849935557462e-05
16.98	5.77512023905121e-06	1.10315641411425e-05
16.985	5.74789141126179e-06	1.09783919349997e-05
16.99	5.72079049824537e-06	1.09254757007882e-05
16.995	5.69381690156576e-06	1.08728142079143e-05
17	5.66697002557344e-06	1.08204062316918e-05
17.005	5.6402492773923e-06	1.07682505533135e-05
17.01	5.61365406690706e-06	1.07163459598235e-05
17.015	5.58718380675038e-06	1.06646912440884e-05
17.02	5.56083791228998e-06	1.06132852047702e-05
17.025	5.5346158016163e-06	1.05621266462979e-05
17.03	5.5085168955296e-06	1.05112143788401e-05
17.035	5.4825406175276e-06	1.04605472182777e-05
17.04	5.45668639379289e-06	1.04101239861761e-05
17.045	5.43095365318047e-06	1.03599435097581e-05
17.05	5.40534182720543e-06	1.03100046218772e-05
17.055	5.37985035003063e-06	1.02603061609898e-05
17.06	5.35447865845442e-06	1.02108469711292e-05
17.065	5.32922619189847e-06	1.01616259018782e-05
17.07	5.30409239239545e-06	1.01126418083429e-05
17.075	5.27907670457721e-06	1.00638935511259e-05
17.08	5.25417857566251e-06	1.00153799963005e-05
17.085	5.22939745544511e-06	9.9671000153838e-06
17.09	5.20473279628188e-06	9.91905248531105e-06
17.095	5.18018405308089e-06	9.87123628840953e-06
17.1	5.15575068328953e-06	9.82365031237274e-06
17.105	5.13143214688286e-06	9.77629345023466e-06
17.11	5.10722790635181e-06	9.72916460034415e-06
17.115	5.08313742669159e-06	9.68226266633945e-06
17.12	5.05916017539002e-06	9.63558655712289e-06
17.125	5.03529562241603e-06	9.58913518683558e-06
17.13	5.01154324020811e-06	9.54290747483234e-06
17.135	4.98790250366291e-06	9.49690234565669e-06
17.14	4.96437289012383e-06	9.45111872901599e-06
17.145	4.94095387936969e-06	9.40555555975666e-06
17.15	4.9176449536035e-06	9.36021177783957e-06
17.155	4.89444559744094e-06	9.3150863283155e-06
17.16	4.87135529789969e-06	9.27017816130078e-06
17.165	4.84837354438784e-06	9.22548623195292e-06
17.17	4.82549982869297e-06	9.18100950044654e-06
17.175	4.80273364497115e-06	9.13674693194926e-06
17.18	4.78007448973598e-06	9.09269749659776e-06
17.185	4.75752186184754e-06	9.04886016947398e-06
17.19	4.73507526250164e-06	9.00523393058142e-06
17.195	4.71273419521892e-06	8.9618177648215e-06
17.2	4.69049816583409e-06	8.91861066197013e-06
17.205	4.66836668248524e-06	8.87561161665429e-06
17.21	4.6463392556031e-06	8.83281962832881e-06
17.215	4.62441539790045e-06	8.7902337012532e-06
17.22	4.60259462436144e-06	8.74785284446863e-06
17.225	4.58087645223127e-06	8.705676071775e-06
17.23	4.5592604010055e-06	8.6637024017081e-06
17.235	4.53774599241975e-06	8.62193085751694e-06
17.24	4.51633275043919e-06	8.58036046714114e-06
17.245	4.49502020124835e-06	8.5389902631884e-06
17.25	4.4738078732406e-06	8.4978192829122e-06
17.255	4.45269529700821e-06	8.45684656818943e-06
17.26	4.43168200533191e-06	8.41607116549831e-06
17.265	4.4107675331709e-06	8.37549212589624e-06
17.27	4.38995141765256e-06	8.33510850499792e-06
17.275	4.3692331980626e-06	8.29491936295345e-06
17.28	4.34861241583489e-06	8.2549237644266e-06
17.285	4.32808861454161e-06	8.21512077857316e-06
17.29	4.30766133988326e-06	8.17550947901943e-06
17.295	4.2873301396788e-06	8.13608894384072e-06
17.3	4.26709456385585e-06	8.09685825554009e-06
17.305	4.24695416444086e-06	8.05781650102704e-06
17.31	4.22690849554949e-06	8.01896277159647e-06
17.315	4.20695711337671e-06	7.98029616290757e-06
17.32	4.1870995761874e-06	7.94181577496293e-06
17.325	4.16733544430654e-06	7.90352071208772e-06
17.33	4.14766428010974e-06	7.86541008290892e-06
17.335	4.12808564801377e-06	7.82748300033476e-06
17.34	4.108599114467e-06	7.78973858153411e-06
17.345	4.08920424794001e-06	7.7521759479161e-06
17.35	4.06990061891625e-06	7.71479422510978e-06
17.355	4.05068779988261e-06	7.67759254294385e-06
17.36	4.0315653653202e-06	7.64057003542657e-06
17.365	4.01253289169514e-06	7.60372584072569e-06
17.37	3.99358995744916e-06	7.56705910114848e-06
17.375	3.97473614299063e-06	7.53056896312191e-06
17.38	3.95597103068527e-06	7.49425457717289e-06
17.385	3.93729420484729e-06	7.4581150979086e-06
17.39	3.91870525173009e-06	7.42214968399692e-06
17.395	3.90020375951741e-06	7.38635749814695e-06
17.4	3.88178931831436e-06	7.35073770708964e-06
17.405	3.86346152013842e-06	7.3152894815585e-06
17.41	3.84521995891073e-06	7.2800119962704e-06
17.415	3.82706423044703e-06	7.24490442990646e-06
17.42	3.80899393244908e-06	7.20996596509305e-06
17.425	3.79100866449572e-06	7.17519578838285e-06
17.43	3.7731080280343e-06	7.14059309023605e-06
17.435	3.75529162637196e-06	7.10615706500156e-06
17.44	3.73755906466694e-06	7.0718869108984e-06
17.445	3.71990994992005e-06	7.03778182999714e-06
17.45	3.70234389096614e-06	7.0038410282014e-06
17.455	3.68486049846547e-06	6.97006371522945e-06
17.46	3.66745938489538e-06	6.93644910459598e-06
17.465	3.65014016454171e-06	6.90299641359383e-06
17.47	3.63290245349055e-06	6.86970486327588e-06
17.475	3.61574586961973e-06	6.83657367843705e-06
17.48	3.59867003259065e-06	6.8036020875963e-06
17.485	3.58167456383986e-06	6.7707893229788e-06
17.49	3.56475908657091e-06	6.73813462049814e-06
17.495	3.54792322574612e-06	6.70563721973864e-06
17.5	3.53116660807837e-06	6.67329636393776e-06
17.505	3.51448886202307e-06	6.64111129996855e-06
17.51	3.49788961776995e-06	6.6090812783222e-06
17.515	3.48136850723506e-06	6.57720555309075e-06
17.52	3.46492516405279e-06	6.54548338194974e-06
17.525	3.44855922356785e-06	6.51391402614106e-06
17.53	3.43227032282727e-06	6.48249675045583e-06
17.535	3.41605810057263e-06	6.45123082321741e-06
17.54	3.39992219723204e-06	6.42011551626438e-06
17.545	3.3838622549124e-06	6.38915010493375e-06
17.55	3.36787791739159e-06	6.35833386804416e-06
17.555	3.35196883011071e-06	6.32766608787913e-06
17.56	3.33613464016627e-06	6.29714605017052e-06
17.565	3.32037499630263e-06	6.26677304408192e-06
17.57	3.30468954890428e-06	6.23654636219221e-06
17.575	3.28907794998818e-06	6.20646530047918e-06
17.58	3.27353985319627e-06	6.17652915830324e-06
17.585	3.2580749137878e-06	6.14673723839113e-06
17.59	3.24268278863199e-06	6.11708884681986e-06
17.595	3.22736313620032e-06	6.08758329300057e-06
17.6	3.21211561655928e-06	6.05821988966254e-06
17.605	3.19693989136292e-06	6.02899795283732e-06
17.61	3.18183562384535e-06	5.99991680184284e-06
17.615	3.16680247881357e-06	5.97097575926763e-06
17.62	3.15184012264001e-06	5.94217415095519e-06
17.625	3.13694822325538e-06	5.91351130598833e-06
17.63	3.12212645014134e-06	5.88498655667364e-06
17.635	3.10737447432336e-06	5.856599238526e-06
17.64	3.09269196836342e-06	5.82834869025323e-06
17.645	3.0780786063531e-06	5.80023425374074e-06
17.65	3.06353406390621e-06	5.77225527403631e-06
17.655	3.04905801815189e-06	5.74441109933486e-06
17.66	3.03465014772749e-06	5.71670108096344e-06
17.665	3.02031013277162e-06	5.68912457336611e-06
17.67	3.00603765491706e-06	5.66168093408906e-06
17.675	2.99183239728395e-06	5.63436952376566e-06
17.68	2.97769404447279e-06	5.60718970610172e-06
17.685	2.9636222825576e-06	5.58014084786066e-06
17.69	2.94961679907902e-06	5.55322231884893e-06
17.695	2.93567728303754e-06	5.52643349190134e-06
17.7	2.9218034248867e-06	5.49977374286656e-06
17.705	2.90799491652635e-06	5.47324245059266e-06
17.71	2.89425145129587e-06	5.44683899691271e-06
17.715	2.88057272396748e-06	5.42056276663045e-06
17.72	2.86695843073974e-06	5.39441314750605e-06
17.725	2.85340826923066e-06	5.36838953024192e-06
17.73	2.83992193847132e-06	5.34249130846858e-06
17.735	2.82649913889915e-06	5.31671787873062e-06
17.74	2.81313957235148e-06	5.29106864047273e-06
17.745	2.79984294205897e-06	5.26554299602575e-06
17.75	2.7866089526392e-06	5.24014035059284e-06
17.755	2.77343731009019e-06	5.21486011223571e-06
17.76	2.76032772178391e-06	5.18970169186087e-06
17.765	2.74727989646e-06	5.16466450320602e-06
17.77	2.73429354421937e-06	5.13974796282641e-06
17.775	2.72136837651781e-06	5.11495149008137e-06
17.78	2.7085041061598e-06	5.09027450712084e-06
17.785	2.69570044729212e-06	5.06571643887195e-06
17.79	2.68295711539772e-06	5.04127671302572e-06
17.795	2.67027382728938e-06	5.01695476002379e-06
17.8	2.65765030110365e-06	4.99275001304524e-06
17.805	2.64508625629461e-06	4.96866190799339e-06
17.81	2.63258141362778e-06	4.94468988348282e-06
17.815	2.62013549517399e-06	4.92083338082625e-06
17.82	2.60774822430332e-06	4.89709184402169e-06
17.825	2.59541932567906e-06	4.8734647197395e-06
17.83	2.58314852525172e-06	4.84995145730957e-06
17.835	2.57093555025297e-06	4.82655150870856e-06
17.84	2.55878012918975e-06	4.8032643285472e-06
17.845	2.54668199183831e-06	4.78008937405766e-06
17.85	2.53464086923828e-06	4.75702610508094e-06
17.855	2.52265649368688e-06	4.73407398405436e-06
17.86	2.51072859873293e-06	4.71123247599912e-06
17.865	2.4988569191711e-06	4.68850104850787e-06
17.87	2.48704119103621e-06	4.66587917173239e-06
17.875	2.47528115159724e-06	4.64336631837129e-06
17.88	2.46357653935181e-06	4.6209619636578e-06
17.885	2.45192709402029e-06	4.5986655853476e-06
17.89	2.44033255654024e-06	4.57647666370669e-06
17.895	2.42879266906062e-06	4.55439468149939e-06
17.9	2.41730717493628e-06	4.53241912397631e-06
17.905	2.40587581872228e-06	4.51054947886243e-06
17.91	2.39449834616827e-06	4.48878523634521e-06
17.915	2.38317450421302e-06	4.4671258890628e-06
17.92	2.37190404097879e-06	4.44557093209224e-06
17.925	2.36068670576592e-06	4.42411986293779e-06
17.93	2.34952224904726e-06	4.40277218151925e-06
17.935	2.33841042246276e-06	4.38152739016037e-06
17.94	2.327350978814e-06	4.36038499357733e-06
17.945	2.31634367205886e-06	4.33934449886724e-06
17.95	2.30538825730601e-06	4.31840541549671e-06
17.955	2.29448449080971e-06	4.29756725529048e-06
17.96	2.28363212996433e-06	4.27682953242011e-06
17.965	2.27283093329913e-06	4.2561917633927e-06
17.97	2.26208066047297e-06	4.23565346703967e-06
17.975	2.251381072269e-06	4.21521416450566e-06
17.98	2.24073193058947e-06	4.19487337923732e-06
17.985	2.23013299845053e-06	4.17463063697238e-06
17.99	2.21958403997699e-06	4.15448546572855e-06
17.995	2.20908482039721e-06	4.13443739579266e-06
18	2.19863510603794e-06	4.11448595970969e-06
18.005	2.1882346643192e-06	4.09463069227197e-06
18.01	2.17788326374919e-06	4.07487113050842e-06
18.015	2.16758067391924e-06	4.05520681367374e-06
18.02	2.15732666549878e-06	4.03563728323778e-06
18.025	2.14712101023025e-06	4.01616208287489e-06
18.03	2.13696348092416e-06	3.99678075845335e-06
18.035	2.12685385145412e-06	3.9774928580248e-06
18.04	2.11679189675186e-06	3.95829793181381e-06
18.045	2.10677739280231e-06	3.93919553220738e-06
18.05	2.09681011663869e-06	3.92018521374465e-06
18.055	2.08688984633767e-06	3.90126653310649e-06
18.06	2.07701636101443e-06	3.88243904910523e-06
18.065	2.06718944081792e-06	3.86370232267447e-06
18.07	2.05740886692596e-06	3.84505591685885e-06
18.075	2.04767442154047e-06	3.82649939680395e-06
18.08	2.03798588788275e-06	3.80803232974615e-06
18.085	2.02834305018867e-06	3.78965428500267e-06
18.09	2.01874569370395e-06	3.77136483396151e-06
18.095	2.0091936046795e-06	3.75316355007154e-06
18.1	1.99968657036668e-06	3.73505000883259e-06
18.105	1.99022437901269e-06	3.71702378778564e-06
18.11	1.9808068198559e-06	3.69908446650295e-06
18.115	1.97143368312126e-06	3.6812316265784e-06
18.12	1.96210476001564e-06	3.66346485161768e-06
18.125	1.95281984272331e-06	3.64578372722872e-06
18.13	1.94357872440142e-06	3.62818784101202e-06
18.135	1.93438119917535e-06	3.61067678255112e-06
18.14	1.92522706213433e-06	3.59325014340304e-06
18.145	1.91611610932687e-06	3.57590751708883e-06
18.15	1.90704813775627e-06	3.55864849908415e-06
18.155	1.89802294537627e-06	3.54147268680984e-06
18.16	1.8890403310865e-06	3.52437967962264e-06
18.165	1.88010009472819e-06	3.50736907880584e-06
18.17	1.87120203707968e-06	3.49044048756006e-06
18.175	1.86234595985212e-06	3.47359351099402e-06
18.18	1.85353166568508e-06	3.45682775611543e-06
18.185	1.84475895814224e-06	3.44014283182179e-06
18.19	1.83602764170712e-06	3.42353834889139e-06
18.195	1.82733752177872e-06	3.40701391997424e-06
18.2	1.8186884046673e-06	3.39056915958309e-06
18.205	1.81008009759012e-06	3.37420368408447e-06
18.21	1.80151240866724e-06	3.35791711168983e-06
18.215	1.79298514691725e-06	3.34170906244664e-06
18.22	1.78449812225313e-06	3.32557915822958e-06
18.225	1.77605114547808e-06	3.30952702273179e-06
18.23	1.76764402828136e-06	3.29355228145611e-06
18.235	1.75927658323414e-06	3.27765456170639e-06
18.24	1.7509486237854e-06	3.26183349257886e-06
18.245	1.74265996425789e-06	3.24608870495352e-06
18.25	1.73441041984397e-06	3.23041983148555e-06
18.255	1.7261998066016e-06	3.21482650659682e-06
18.26	1.71802794145033e-06	3.19930836646737e-06
18.265	1.70989464216719e-06	3.183865049027e-06
18.27	1.70179972738283e-06	3.16849619394683e-06
18.275	1.69374301657743e-06	3.15320144263097e-06
18.28	1.68572433007676e-06	3.13798043820819e-06
18.285	1.67774348904828e-06	3.12283282552362e-06
18.29	1.66980031549716e-06	3.10775825113053e-06
18.295	1.66189463226241e-06	3.0927563632821e-06
18.3	1.65402626301299e-06	3.07782681192329e-06
18.305	1.64619503224391e-06	3.06296924868268e-06
18.31	1.63840076527243e-06	3.04818332686441e-06
18.315	1.63064328823416e-06	3.03346870144012e-06
18.32	1.6229224280793e-06	3.01882502904093e-06
18.325	1.61523801256878e-06	3.00425196794951e-06
18.33	1.60758987027058e-06	2.98974917809211e-06
18.335	1.59997783055585e-06	2.97531632103066e-06
18.34	1.59240172359522e-06	2.96095305995495e-06
18.345	1.58486138035512e-06	2.94665905967479e-06
18.35	1.57735663259393e-06	2.93243398661223e-06
18.355	1.56988731285844e-06	2.91827750879382e-06
18.36	1.56245325448008e-06	2.90418929584289e-06
18.365	1.55505429157127e-06	2.8901690189719e-06
18.37	1.54769025902182e-06	2.8762163509748e-06
18.375	1.54036099249524e-06	2.86233096621942e-06
18.38	1.53306632842518e-06	2.84851254063994e-06
18.385	1.52580610401181e-06	2.83476075172934e-06
18.39	1.51858015721829e-06	2.82107527853191e-06
18.395	1.51138832676713e-06	2.80745580163584e-06
18.4	1.50423045213672e-06	2.79390200316574e-06
18.405	1.49710637355776e-06	2.7804135667753e-06
18.41	1.49001593200979e-06	2.76699017763997e-06
18.415	1.48295896921763e-06	2.75363152244958e-06
18.42	1.47593532764799e-06	2.74033728940112e-06
18.425	1.46894485050592e-06	2.72710716819149e-06
18.43	1.46198738173142e-06	2.71394085001027e-06
18.435	1.45506276599604e-06	2.7008380275326e-06
18.44	1.44817084869935e-06	2.68779839491199e-06
18.445	1.44131147596568e-06	2.67482164777324e-06
18.45	1.43448449464062e-06	2.66190748320538e-06
18.455	1.42768975228775e-06	2.64905559975464e-06
18.46	1.42092709718524e-06	2.63626569741743e-06
18.465	1.41419637832249e-06	2.62353747763337e-06
18.47	1.40749744539688e-06	2.6108706432784e-06
18.475	1.4008301488104e-06	2.59826489865781e-06
18.48	1.39419433966642e-06	2.58571994949946e-06
18.485	1.38758986976635e-06	2.57323550294686e-06
18.49	1.38101659160646e-06	2.56081126755242e-06
18.495	1.37447435837454e-06	2.54844695327069e-06
18.5	1.36796302394678e-06	2.53614227145157e-06
18.505	1.36148244288448e-06	2.52389693483367e-06
18.51	1.35503247043084e-06	2.51171065753759e-06
18.515	1.34861296250789e-06	2.49958315505931e-06
18.52	1.34222377571316e-06	2.48751414426356e-06
18.525	1.33586476731667e-06	2.47550334337726e-06
18.53	1.32953579525769e-06	2.46355047198299e-06
18.535	1.32323671814167e-06	2.45165525101243e-06
18.54	1.31696739523714e-06	2.43981740273991e-06
18.545	1.31072768647253e-06	2.42803665077599e-06
18.55	1.30451745243319e-06	2.41631272006096e-06
18.555	1.29833655435828e-06	2.40464533685852e-06
18.56	1.29218485413772e-06	2.3930342287494e-06
18.565	1.28606221430911e-06	2.38147912462503e-06
18.57	1.27996849805479e-06	2.36997975468124e-06
18.575	1.27390356919877e-06	2.35853585041199e-06
18.58	1.26786729220375e-06	2.34714714460316e-06
18.585	1.26185953216813e-06	2.33581337132629e-06
18.59	1.25588015482303e-06	2.32453426593247e-06
18.595	1.2499290265294e-06	2.31330956504614e-06
18.6	1.24400601427498e-06	2.30213900655897e-06
18.605	1.23811098567145e-06	2.29102232962382e-06
18.61	1.23224380895149e-06	2.27995927464864e-06
18.615	1.22640435296587e-06	2.26894958329045e-06
18.62	1.22059248718058e-06	2.25799299844932e-06
18.625	1.21480808167394e-06	2.24708926426243e-06
18.63	1.20905100713376e-06	2.23623812609812e-06
18.635	1.20332113485448e-06	2.22543933054994e-06
18.64	1.19761833673432e-06	2.21469262543081e-06
18.645	1.19194248527251e-06	2.20399775976711e-06
18.65	1.18629345356643e-06	2.19335448379291e-06
18.655	1.18067111530883e-06	2.18276254894412e-06
18.66	1.17507534478509e-06	2.17222170785271e-06
18.665	1.16950601687038e-06	2.161731714341e-06
18.67	1.16396300702695e-06	2.15129232341592e-06
18.675	1.1584461913014e-06	2.14090329126332e-06
18.68	1.15295544632191e-06	2.13056437524229e-06
18.685	1.14749064929555e-06	2.12027533387955e-06
18.69	1.14205167800556e-06	2.11003592686381e-06
18.695	1.13663841080867e-06	2.09984591504023e-06
18.7	1.13125072663242e-06	2.08970506040479e-06
18.705	1.12588850497249e-06	2.07961312609883e-06
18.71	1.12055162589004e-06	2.06956987640352e-06
18.715	1.11523997000907e-06	2.05957507673436e-06
18.72	1.10995341851379e-06	2.04962849363578e-06
18.725	1.10469185314603e-06	2.03972989477567e-06
18.73	1.09945515620257e-06	2.02987904893997e-06
18.735	1.0942432105326e-06	2.02007572602737e-06
18.74	1.08905589953515e-06	2.01031969704387e-06
18.745	1.08389310715646e-06	2.00061073409754e-06
18.75	1.07875471788749e-06	1.99094861039316e-06
18.755	1.07364061676129e-06	1.98133310022699e-06
18.76	1.06855068935058e-06	1.9717639789815e-06
18.765	1.06348482176514e-06	1.96224102312017e-06
18.77	1.05844290064929e-06	1.95276401018228e-06
18.775	1.0534248131795e-06	1.94333271877774e-06
18.78	1.04843044706176e-06	1.93394692858196e-06
18.785	1.04345969052922e-06	1.9246064203307e-06
18.79	1.03851243233967e-06	1.91531097581501e-06
18.795	1.03358856177309e-06	1.90606037787614e-06
18.8	1.02868796862924e-06	1.89685441040047e-06
18.805	1.02381054322517e-06	1.88769285831453e-06
18.81	1.01895617639288e-06	1.87857550757996e-06
18.815	1.01412475947686e-06	1.86950214518859e-06
18.82	1.00931618433169e-06	1.86047255915741e-06
18.825	1.00453034331969e-06	1.85148653852371e-06
18.83	9.99767129308521e-07	1.84254387334015e-06
18.835	9.95026435668846e-07	1.83364435466988e-06
18.84	9.90308156271942e-07	1.82478777458169e-06
18.845	9.8561218548739e-07	1.81597392614515e-06
18.85	9.80938418180734e-07	1.80720260342584e-06
18.855	9.7628674971117e-07	1.79847360148054e-06
18.86	9.71657075929206e-07	1.78978671635247e-06
18.865	9.67049293174437e-07	1.78114174506653e-06
18.87	9.62463298273162e-07	1.77253848562463e-06
18.875	9.57898988536185e-07	1.76397673700093e-06
18.88	9.53356261756521e-07	1.75545629913722e-06
18.885	9.48835016207116e-07	1.74697697293824e-06
18.89	9.44335150638666e-07	1.73853856026706e-06
18.895	9.39856564277322e-07	1.73014086394048e-06
18.9	9.35399156822494e-07	1.72178368772441e-06
18.905	9.30962828444639e-07	1.71346683632937e-06
18.91	9.26547479783038e-07	1.70519011540591e-06
18.915	9.22153011943638e-07	1.69695333154007e-06
18.92	9.17779326496845e-07	1.68875629224893e-06
18.925	9.13426325475336e-07	1.6805988059761e-06
18.93	9.09093911371936e-07	1.67248068208731e-06
18.935	9.0478198713745e-07	1.66440173086592e-06
18.94	9.00490456178508e-07	1.65636176350853e-06
18.945	8.96219222355441e-07	1.64836059212061e-06
18.95	8.91968189980166e-07	1.64039802971212e-06
18.955	8.87737263814067e-07	1.63247389019314e-06
18.96	8.83526349065893e-07	1.62458798836959e-06
18.965	8.79335351389669e-07	1.61674013993885e-06
18.97	8.751641768826e-07	1.60893016148557e-06
18.975	8.71012732083016e-07	1.60115787047731e-06
18.98	8.66880923968301e-07	1.59342308526036e-06
18.985	8.62768659952835e-07	1.5857256250555e-06
18.99	8.58675847885953e-07	1.57806530995377e-06
18.995	8.54602396049904e-07	1.57044196091233e-06
19	8.50548213157831e-07	1.56285539975024e-06
19.005	8.46513208351775e-07	1.55530544914438e-06
19.01	8.42497291200626e-07	1.54779193262529e-06
19.015	8.38500371698151e-07	1.54031467457304e-06
19.02	8.34522360261012e-07	1.53287350021322e-06
19.025	8.30563167726766e-07	1.52546823561279e-06
19.03	8.26622705351932e-07	1.51809870767611e-06
19.035	8.22700884809969e-07	1.51076474414085e-06
19.04	8.18797618189398e-07	1.50346617357404e-06
19.045	8.14912817991805e-07	1.49620282536804e-06
19.05	8.1104639712993e-07	1.48897452973659e-06
19.055	8.07198268925745e-07	1.48178111771086e-06
19.06	8.03368347108522e-07	1.47462242113551e-06
19.065	7.99556545812961e-07	1.4674982726648e-06
19.07	7.95762779577247e-07	1.46040850575868e-06
19.075	7.9198696334119e-07	1.45335295467892e-06
19.08	7.88229012444344e-07	1.44633145448525e-06
19.085	7.84488842624144e-07	1.43934384103153e-06
19.09	7.80766370014005e-07	1.43238995096194e-06
19.095	7.77061511141525e-07	1.42546962170716e-06
19.1	7.73374182926588e-07	1.41858269148059e-06
19.105	7.69704302679561e-07	1.41172899927462e-06
19.11	7.66051788099451e-07	1.40490838485684e-06
19.115	7.62416557272095e-07	1.39812068876634e-06
19.12	7.58798528668339e-07	1.39136575230998e-06
19.125	7.55197621142242e-07	1.38464341755872e-06
19.13	7.5161375392929e-07	1.37795352734394e-06
19.135	7.48046846644592e-07	1.37129592525377e-06
19.14	7.4449681928111e-07	1.36467045562946e-06
19.145	7.40963592207909e-07	1.35807696356178e-06
19.15	7.37447086168356e-07	1.35151529488736e-06
19.155	7.33947222278417e-07	1.34498529618516e-06
19.16	7.30463922024861e-07	1.33848681477289e-06
19.165	7.26997107263569e-07	1.33201969870342e-06
19.17	7.23546700217778e-07	1.32558379676129e-06
19.175	7.20112623476375e-07	1.31917895845916e-06
19.18	7.16694799992171e-07	1.31280503403433e-06
19.185	7.13293153080208e-07	1.30646187444525e-06
19.19	7.09907606416072e-07	1.30014933136804e-06
19.195	7.06538084034172e-07	1.29386725719305e-06
19.2	7.03184510326103e-07	1.28761550502142e-06
19.205	6.99846810038932e-07	1.28139392866168e-06
19.21	6.96524908273563e-07	1.27520238262631e-06
19.215	6.93218730483065e-07	1.2690407221284e-06
19.22	6.89928202471032e-07	1.26290880307823e-06
19.225	6.86653250389927e-07	1.25680648207998e-06
19.23	6.83393800739475e-07	1.25073361642833e-06
19.235	6.80149780364999e-07	1.24469006410518e-06
19.24	6.76921116455834e-07	1.23867568377633e-06
19.245	6.73707736543695e-07	1.23269033478819e-06
19.25	6.70509568501096e-07	1.22673387716453e-06
19.255	6.67326540539729e-07	1.22080617160317e-06
19.26	6.64158581208882e-07	1.2149070794728e-06
19.265	6.61005619393876e-07	1.2090364628097e-06
19.27	6.5786758431446e-07	1.20319418431458e-06
19.275	6.54744405523275e-07	1.19738010734933e-06
19.28	6.51636012904268e-07	1.19159409593389e-06
19.285	6.48542336671163e-07	1.18583601474306e-06
19.29	6.45463307365909e-07	1.18010572910334e-06
19.295	6.42398855857124e-07	1.17440310498982e-06
19.3	6.39348913338594e-07	1.16872800902305e-06
19.305	6.36313411327726e-07	1.16308030846594e-06
19.31	6.33292281664045e-07	1.15745987122065e-06
19.315	6.30285456507686e-07	1.15186656582554e-06
19.32	6.27292868337884e-07	1.14630026145211e-06
19.325	6.24314449951476e-07	1.14076082790194e-06
19.33	6.21350134461431e-07	1.13524813560365e-06
19.335	6.18399855295337e-07	1.12976205560993e-06
19.34	6.15463546193972e-07	1.12430245959447e-06
19.345	6.12541141209795e-07	1.11886921984906e-06
19.35	6.09632574705507e-07	1.11346220928051e-06
19.355	6.06737781352591e-07	1.1080813014078e-06
19.36	6.03856696129863e-07	1.10272637035905e-06
19.365	6.00989254322046e-07	1.09739729086866e-06
19.37	5.98135391518307e-07	1.09209393827431e-06
19.375	5.95295043610869e-07	1.08681618851415e-06
19.38	5.92468146793552e-07	1.08156391812386e-06
19.385	5.89654637560386e-07	1.07633700423377e-06
19.39	5.86854452704209e-07	1.07113532456601e-06
19.395	5.8406752931523e-07	1.0659587574317e-06
19.4	5.81293804779672e-07	1.06080718172805e-06
19.405	5.78533216778377e-07	1.0556804769356e-06
19.41	5.75785703285408e-07	1.05057852311536e-06
19.415	5.73051202566692e-07	1.04550120090607e-06
19.42	5.70329653178652e-07	1.0404483915214e-06
19.425	5.67620993966827e-07	1.03541997674716e-06
19.43	5.64925164064544e-07	1.03041583893858e-06
19.435	5.62242102891542e-07	1.02543586101758e-06
19.44	5.59571750152654e-07	1.02047992646998e-06
19.445	5.56914045836452e-07	1.01554791934288e-06
19.45	5.54268930213918e-07	1.01063972424188e-06
19.455	5.51636343837138e-07	1.00575522632843e-06
19.46	5.4901622753797e-07	1.00089431131716e-06
19.465	5.46408522426726e-07	9.96056865473207e-07
19.47	5.43813169890882e-07	9.91242775609558e-07
19.475	5.41230111593774e-07	9.86451929084436e-07
19.48	5.38659289473293e-07	9.81684213798664e-07
19.485	5.36100645740619e-07	9.76939518193058e-07
19.49	5.3355412287892e-07	9.72217731245825e-07
19.495	5.31019663642082e-07	9.67518742469986e-07
19.5	5.28497211053452e-07	9.62842441910794e-07
19.505	5.25986708404557e-07	9.58188720143178e-07
19.51	5.23488099253858e-07	9.53557468269197e-07
19.515	5.21001327425493e-07	9.48948577915498e-07
19.52	5.18526337008034e-07	9.44361941230797e-07
19.525	5.16063072353247e-07	9.39797450883366e-07
19.53	5.13611478074857e-07	9.3525500005853e-07
19.535	5.11171499047316e-07	9.30734482456187e-07
19.54	5.08743080404593e-07	9.26235792288323e-07
19.545	5.0632616753893e-07	9.21758824276557e-07
19.55	5.03920706099669e-07	9.17303473649682e-07
19.555	5.01526641992011e-07	9.12869636141228e-07
19.56	4.99143921375838e-07	9.08457207987036e-07
19.565	4.96772490664512e-07	9.04066085922835e-07
19.57	4.94412296523681e-07	8.99696167181842e-07
19.575	4.92063285870105e-07	8.95347349492367e-07
19.58	4.89725405870469e-07	8.91019531075431e-07
19.585	4.8739860394022e-07	8.86712610642392e-07
19.59	4.85082827742396e-07	8.82426487392592e-07
19.595	4.82778025186456e-07	8.78161061011005e-07
19.6	4.80484144427143e-07	8.73916231665899e-07
19.605	4.78201133863322e-07	8.69691900006516e-07
19.61	4.75928942136826e-07	8.65487967160751e-07
19.615	4.7366751813133e-07	8.61304334732854e-07
19.62	4.71416810971219e-07	8.57140904801136e-07
19.625	4.69176770020447e-07	8.52997579915689e-07
19.63	4.66947344881419e-07	8.48874263096112e-07
19.635	4.64728485393874e-07	8.44770857829259e-07
19.64	4.62520141633766e-07	8.40687268066982e-07
19.645	4.60322263912161e-07	8.36623398223901e-07
19.65	4.58134802774132e-07	8.32579153175174e-07
19.655	4.55957708997664e-07	8.2855443825428e-07
19.66	4.53790933592553e-07	8.24549159250814e-07
19.665	4.51634427799329e-07	8.20563222408295e-07
19.67	4.49488143088164e-07	8.16596534421978e-07
19.675	4.47352031157807e-07	8.12649002436682e-07
19.68	4.45226043934491e-07	8.08720534044626e-07
19.685	4.43110133570884e-07	8.04811037283278e-07
19.69	4.41004252445027e-07	8.00920420633208e-07
19.695	4.3890835315926e-07	7.97048593015962e-07
19.7	4.36822388539184e-07	7.93195463791933e-07
19.705	4.34746311632608e-07	7.89360942758256e-07
19.71	4.32680075708507e-07	7.855449401467e-07
19.715	4.30623634255983e-07	7.81747366621581e-07
19.72	4.28576940983234e-07	7.77968133277678e-07
19.725	4.26539949816525e-07	7.74207151638163e-07
19.73	4.24512614899163e-07	7.70464333652537e-07
19.735	4.22494890590485e-07	7.66739591694581e-07
19.74	4.20486731464832e-07	7.63032838560314e-07
19.745	4.18488092310546e-07	7.59343987465957e-07
19.75	4.16498928128975e-07	7.55672952045917e-07
19.755	4.14519194133457e-07	7.5201964635077e-07
19.76	4.12548845748339e-07	7.48383984845257e-07
19.765	4.1058783860797e-07	7.44765882406299e-07
19.77	4.0863612855574e-07	7.41165254321e-07
19.775	4.06693671643069e-07	7.37582016284687e-07
19.78	4.04760424128456e-07	7.34016084398935e-07
19.785	4.02836342476498e-07	7.30467375169615e-07
19.79	4.0092138335691e-07	7.26935805504952e-07
19.795	3.99015503643584e-07	7.23421292713581e-07
19.8	3.97118660413618e-07	7.19923754502629e-07
19.805	3.95230810946361e-07	7.16443108975788e-07
19.81	3.93351912722466e-07	7.12979274631413e-07
19.815	3.9148192342295e-07	7.09532170360618e-07
19.82	3.89620800928244e-07	7.06101715445391e-07
19.825	3.87768503317266e-07	7.02687829556706e-07
19.83	3.85924988866477e-07	6.99290432752656e-07
19.835	3.84090216048975e-07	6.95909445476588e-07
19.84	3.82264143533539e-07	6.92544788555249e-07
19.845	3.80446730183748e-07	6.89196383196939e-07
19.85	3.78637935057033e-07	6.85864150989678e-07
19.855	3.76837717403793e-07	6.82548013899374e-07
19.86	3.75046036666469e-07	6.79247894268007e-07
19.865	3.73262852478649e-07	6.7596371481182e-07
19.87	3.71488124664182e-07	6.72695398619514e-07
19.875	3.69721813236266e-07	6.69442869150456e-07
19.88	3.67963878396568e-07	6.66206050232899e-07
19.885	3.66214280534342e-07	6.629848660622e-07
19.89	3.64472980225542e-07	6.59779241199058e-07
19.895	3.62739938231948e-07	6.56589100567754e-07
19.9	3.61015115500289e-07	6.534143694544e-07
19.905	3.59298473161389e-07	6.50254973505198e-07
19.91	3.57589972529278e-07	6.47110838724705e-07
19.915	3.55889575100355e-07	6.43981891474111e-07
19.92	3.5419724255252e-07	6.40868058469522e-07
19.925	3.5251293674432e-07	6.37769266780249e-07
19.93	3.50836619714106e-07	6.3468544382711e-07
19.935	3.49168253679187e-07	6.31616517380735e-07
19.94	3.47507801034987e-07	6.28562415559886e-07
19.945	3.45855224354212e-07	6.25523066829782e-07
19.95	3.44210486386013e-07	6.22498400000423e-07
19.955	3.42573550055163e-07	6.1948834422494e-07
19.96	3.40944378461225e-07	6.16492828997939e-07
19.965	3.3932293487774e-07	6.13511784153855e-07
19.97	3.37709182751393e-07	6.10545139865321e-07
19.975	3.36103085701226e-07	6.07592826641535e-07
19.98	3.34504607517803e-07	6.04654775326644e-07
19.985	3.32913712162416e-07	6.01730917098128e-07
19.99	3.31330363766283e-07	5.98821183465199e-07
19.995	3.29754526629751e-07	5.959255062672e-07
20	3.2818616522149e-07	5.93043817672018e-07
20.005	3.26625244177719e-07	5.90176050174503e-07
20.01	3.25071728301407e-07	5.87322136594893e-07
20.015	3.23525582561495e-07	5.84482010077246e-07
20.02	3.21986772092111e-07	5.81655604087883e-07
20.025	3.20455262191797e-07	5.78842852413837e-07
20.03	3.18931018322743e-07	5.76043689161307e-07
20.035	3.17414006110003e-07	5.73258048754123e-07
20.04	3.15904191340742e-07	5.70485865932216e-07
20.045	3.14401539963475e-07	5.67727075750098e-07
20.05	3.12906018087298e-07	5.64981613575342e-07
20.055	3.11417591981142e-07	5.62249415087083e-07
20.06	3.09936228073021e-07	5.5953041627451e-07
20.065	3.08461892949284e-07	5.5682455343538e-07
20.07	3.06994553353866e-07	5.54131763174528e-07
20.075	3.05534176187552e-07	5.51451982402389e-07
20.08	3.04080728507244e-07	5.48785148333528e-07
20.085	3.02634177525221e-07	5.46131198485176e-07
20.09	3.0119449060841e-07	5.43490070675771e-07
20.095	2.99761635277656e-07	5.40861703023509e-07
20.1	2.9833557920701e-07	5.382460339449e-07
20.105	2.96916290222995e-07	5.35643002153333e-07
20.11	2.95503736303896e-07	5.33052546657645e-07
20.115	2.9409788557905e-07	5.304746067607e-07
20.12	2.92698706328127e-07	5.27909122057971e-07
20.125	2.91306166980436e-07	5.25356032436134e-07
20.13	2.89920236114204e-07	5.22815278071664e-07
20.135	2.885408824559e-07	5.20286799429439e-07
20.14	2.87168074879511e-07	5.17770537261355e-07
20.145	2.85801782405871e-07	5.15266432604939e-07
20.15	2.84441974201957e-07	5.12774426781978e-07
20.155	2.83088619580208e-07	5.10294461397146e-07
20.16	2.81741687997845e-07	5.07826478336646e-07
20.165	2.80401149056173e-07	5.05370419766853e-07
20.17	2.79066972499928e-07	5.02926228132962e-07
20.175	2.77739128216587e-07	5.00493846157652e-07
20.18	2.76417586235698e-07	4.98073216839741e-07
20.185	2.75102316728215e-07	4.95664283452865e-07
20.19	2.7379329000584e-07	4.9326698954415e-07
20.195	2.72490476520342e-07	4.90881278932894e-07
20.2	2.71193846862922e-07	4.8850709570926e-07
20.205	2.69903371763534e-07	4.8614438423297e-07
20.21	2.68619022090259e-07	4.83793089132005e-07
20.215	2.67340768848626e-07	4.81453155301317e-07
20.22	2.66068583180995e-07	4.79124527901541e-07
20.225	2.64802436365889e-07	4.76807152357715e-07
20.23	2.63542299817365e-07	4.74500974358009e-07
20.235	2.62288145084382e-07	4.72205939852457e-07
20.24	2.61039943850158e-07	4.69921995051695e-07
20.245	2.59797667931536e-07	4.67649086425706e-07
20.25	2.58561289278367e-07	4.65387160702573e-07
20.255	2.57330779972874e-07	4.63136164867234e-07
20.26	2.56106112229038e-07	4.60896046160246e-07
20.265	2.5488725839197e-07	4.58666752076554e-07
20.27	2.53674190937298e-07	4.56448230364267e-07
20.275	2.52466882470559e-07	4.54240429023435e-07
20.28	2.51265305726578e-07	4.52043296304841e-07
20.285	2.50069433568862e-07	4.49856780708788e-07
20.29	2.48879238989005e-07	4.47680830983902e-07
20.295	2.4769469510607e-07	4.45515396125935e-07
20.3	2.46515775166002e-07	4.43360425376571e-07
20.305	2.45342452541028e-07	4.41215868222248e-07
20.31	2.44174700729054e-07	4.39081674392974e-07
20.315	2.43012493353087e-07	4.36957793861155e-07
20.32	2.41855804160642e-07	4.34844176840431e-07
20.325	2.40704607023151e-07	4.32740773784509e-07
20.33	2.39558875935389e-07	4.30647535386012e-07
20.335	2.38418585014882e-07	4.28564412575323e-07
20.34	2.37283708501346e-07	4.26491356519445e-07
20.345	2.36154220756094e-07	4.24428318620857e-07
20.35	2.35030096261477e-07	4.22375250516383e-07
20.355	2.33911309620312e-07	4.20332104076063e-07
20.36	2.32797835555312e-07	4.18298831402026e-07
20.365	2.31689648908522e-07	4.16275384827379e-07
20.37	2.30586724640761e-07	4.14261716915088e-07
20.375	2.29489037831058e-07	4.12257780456874e-07
20.38	2.28396563676104e-07	4.10263528472111e-07
20.385	2.27309277489692e-07	4.0827891420673e-07
20.39	2.26227154702166e-07	4.06303891132126e-07
20.395	2.25150170859878e-07	4.04338412944073e-07
20.4	2.24078301624633e-07	4.02382433561643e-07
20.405	2.23011522773156e-07	4.00435907126133e-07
20.41	2.21949810196543e-07	3.9849878799999e-07
20.415	2.20893139899727e-07	3.96571030765749e-07
20.42	2.19841488000944e-07	3.94652590224972e-07
20.425	2.18794830731195e-07	3.92743421397194e-07
20.43	2.17753144433718e-07	3.9084347951887e-07
20.435	2.16716405563461e-07	3.88952720042335e-07
20.44	2.15684590686553e-07	3.8707109863476e-07
20.445	2.14657676479782e-07	3.85198571177119e-07
20.45	2.13635639730081e-07	3.83335093763157e-07
20.455	2.12618457333996e-07	3.8148062269837e-07
20.46	2.1160610629718e-07	3.7963511449898e-07
20.465	2.1059856373388e-07	3.77798525890921e-07
20.47	2.09595806866421e-07	3.75970813808831e-07
20.475	2.08597813024698e-07	3.74151935395045e-07
20.48	2.07604559645674e-07	3.72341847998594e-07
20.485	2.06616024272873e-07	3.70540509174212e-07
20.49	2.05632184555876e-07	3.68747876681341e-07
20.495	2.04653018249827e-07	3.66963908483147e-07
20.5	2.0367850321493e-07	3.65188562745542e-07
20.505	2.02708617415966e-07	3.634217978362e-07
20.51	2.01743338921782e-07	3.6166357232359e-07
20.515	2.00782645904821e-07	3.59913844976011e-07
20.52	1.9982651664062e-07	3.58172574760621e-07
20.525	1.98874929507335e-07	3.56439720842489e-07
20.53	1.97927862985246e-07	3.54715242583633e-07
20.535	1.96985295656289e-07	3.52999099542078e-07
20.54	1.96047206203568e-07	3.51291251470907e-07
20.545	1.95113573410887e-07	3.49591658317323e-07
20.55	1.94184376162265e-07	3.47900280221714e-07
20.555	1.93259593441474e-07	3.46217077516723e-07
20.56	1.92339204331567e-07	3.4454201072632e-07
20.565	1.91423188014409e-07	3.42875040564883e-07
20.57	1.90511523770207e-07	3.41216127936276e-07
20.575	1.8960419097706e-07	3.39565233932941e-07
20.58	1.88701169110484e-07	3.37922319834988e-07
20.585	1.87802437742965e-07	3.3628734710929e-07
20.59	1.86907976543492e-07	3.34660277408582e-07
20.595	1.86017765277112e-07	3.3304107257057e-07
20.6	1.85131783804469e-07	3.31429694617035e-07
20.605	1.84250012081362e-07	3.29826105752949e-07
20.61	1.83372430158289e-07	3.28230268365592e-07
20.615	1.82499018180011e-07	3.26642145023672e-07
20.62	1.81629756385097e-07	3.25061698476454e-07
20.625	1.8076462510549e-07	3.23488891652886e-07
20.63	1.79903604766066e-07	3.21923687660738e-07
20.635	1.79046675884191e-07	3.20366049785737e-07
20.64	1.78193819069295e-07	3.18815941490709e-07
20.645	1.77345015022428e-07	3.1727332641473e-07
20.65	1.76500244535836e-07	3.15738168372273e-07
20.655	1.75659488492531e-07	3.14210431352364e-07
20.66	1.7482272786586e-07	3.1269007951774e-07
20.665	1.73989943719079e-07	3.11177077204015e-07
20.67	1.73161117204934e-07	3.09671388918844e-07
20.675	1.72336229565238e-07	3.08172979341095e-07
20.68	1.71515262130449e-07	3.06681813320025e-07
20.685	1.70698196319253e-07	3.05197855874458e-07
20.69	1.69885013638155e-07	3.03721072191967e-07
20.695	1.69075695681054e-07	3.02251427628063e-07
20.7	1.68270224128841e-07	3.00788887705386e-07
20.705	1.67468580748982e-07	2.99333418112897e-07
20.71	1.66670747395118e-07	2.97884984705079e-07
20.715	1.65876706006653e-07	2.96443553501138e-07
20.72	1.6508643860835e-07	2.95009090684211e-07
20.725	1.64299927309935e-07	2.93581562600574e-07
20.73	1.63517154305687e-07	2.92160935758856e-07
20.735	1.6273810187405e-07	2.90747176829261e-07
20.74	1.61962752377228e-07	2.89340252642782e-07
20.745	1.61191088260797e-07	2.87940130190433e-07
20.75	1.60423092053309e-07	2.86546776622474e-07
20.755	1.59658746365897e-07	2.85160159247646e-07
20.76	1.58898033891896e-07	2.83780245532403e-07
20.765	1.58140937406446e-07	2.82407003100159e-07
20.77	1.57387439766115e-07	2.81040399730526e-07
20.775	1.56637523908505e-07	2.79680403358562e-07
20.78	1.55891172851882e-07	2.78326982074025e-07
20.785	1.55148369694784e-07	2.76980104120624e-07
20.79	1.54409097615655e-07	2.7563973789528e-07
20.795	1.53673339872458e-07	2.74305851947384e-07
20.8	1.52941079802306e-07	2.72978414978068e-07
20.805	1.52212300821087e-07	2.71657395839467e-07
20.81	1.51486986423097e-07	2.70342763533997e-07
20.815	1.50765120180659e-07	2.69034487213627e-07
20.82	1.50046685743772e-07	2.6773253617916e-07
20.825	1.49331666839732e-07	2.66436879879515e-07
20.83	1.48620047272771e-07	2.65147487911016e-07
20.835	1.47911810923701e-07	2.63864330016677e-07
20.84	1.47206941749538e-07	2.62587376085496e-07
20.845	1.46505423783162e-07	2.61316596151758e-07
20.85	1.45807241132945e-07	2.60051960394323e-07
20.855	1.45112377982399e-07	2.58793439135942e-07
20.86	1.44420818589828e-07	2.57541002842553e-07
20.865	1.43732547287964e-07	2.56294622122598e-07
20.87	1.43047548483628e-07	2.55054267726333e-07
20.875	1.42365806657374e-07	2.53819910545143e-07
20.88	1.41687306363139e-07	2.52591521610867e-07
20.885	1.41012032227907e-07	2.51369072095117e-07
20.89	1.40339968951356e-07	2.50152533308605e-07
20.895	1.39671101305518e-07	2.48941876700472e-07
20.9	1.39005414134437e-07	2.47737073857624e-07
20.905	1.38342892353835e-07	2.46538096504065e-07
20.91	1.37683520950764e-07	2.45344916500237e-07
20.915	1.37027284983277e-07	2.44157505842362e-07
20.92	1.36374169580097e-07	2.42975836661788e-07
20.925	1.3572415994027e-07	2.4179988122434e-07
20.93	1.35077241332851e-07	2.40629611929667e-07
20.935	1.34433399096557e-07	2.39465001310601e-07
20.94	1.33792618639452e-07	2.38306022032513e-07
20.945	1.33154885438615e-07	2.37152646892677e-07
20.95	1.3252018503981e-07	2.36004848819629e-07
20.955	1.3188850305717e-07	2.3486260087254e-07
20.96	1.31259825172873e-07	2.33725876240583e-07
20.965	1.30634137136814e-07	2.32594648242307e-07
20.97	1.30011424766293e-07	2.31468890325015e-07
20.975	1.29391673945701e-07	2.30348576064141e-07
20.98	1.28774870626191e-07	2.29233679162633e-07
20.985	1.28161000825372e-07	2.28124173450339e-07
20.99	1.27550050626996e-07	2.27020032883397e-07
20.995	1.26942006180643e-07	2.25921231543623e-07
21	1.2633685370141e-07	2.24827743637907e-07
21.005	1.25734579469607e-07	2.23739543497608e-07
21.01	1.25135169830442e-07	2.2265660557796e-07
21.015	1.24538611193723e-07	2.21578904457467e-07
21.02	1.23944890033549e-07	2.20506414837313e-07
21.025	1.23353992888004e-07	2.19439111540772e-07
21.03	1.22765906358863e-07	2.18376969512617e-07
21.035	1.22180617111284e-07	2.17319963818534e-07
21.04	1.21598111873515e-07	2.1626806964454e-07
21.045	1.21018377436591e-07	2.15221262296405e-07
21.05	1.20441400654043e-07	2.14179517199072e-07
21.055	1.198671684416e-07	2.13142809896082e-07
21.06	1.19295667776898e-07	2.12111116049005e-07
21.065	1.18726885699184e-07	2.11084411436871e-07
21.07	1.18160809309031e-07	2.10062671955599e-07
21.075	1.17597425768044e-07	2.09045873617439e-07
21.08	1.17036722298574e-07	2.08033992550411e-07
21.085	1.16478686183433e-07	2.07027004997742e-07
21.09	1.15923304765604e-07	2.06024887317316e-07
21.095	1.15370565447967e-07	2.05027615981117e-07
21.1	1.14820455693004e-07	2.04035167574683e-07
21.105	1.14272963022523e-07	2.03047518796556e-07
21.11	1.13728075017385e-07	2.02064646457737e-07
21.115	1.13185779317214e-07	2.01086527481146e-07
21.12	1.12646063620129e-07	2.00113138901079e-07
21.125	1.12108915682462e-07	1.99144457862675e-07
21.13	1.11574323318486e-07	1.98180461621381e-07
21.135	1.11042274400141e-07	1.97221127542415e-07
21.14	1.10512756856764e-07	1.96266433100246e-07
21.145	1.09985758674815e-07	1.95316355878057e-07
21.15	1.0946126789761e-07	1.94370873567229e-07
21.155	1.0893927262505e-07	1.93429963966817e-07
21.16	1.08419761013359e-07	1.92493604983028e-07
21.165	1.07902721274812e-07	1.91561774628708e-07
21.17	1.07388141677477e-07	1.90634451022827e-07
21.175	1.06876010544943e-07	1.89711612389967e-07
21.18	1.0636631625607e-07	1.88793237059811e-07
21.185	1.05859047244718e-07	1.87879303466639e-07
21.19	1.05354191999492e-07	1.86969790148825e-07
21.195	1.04851739063482e-07	1.86064675748329e-07
21.2	1.04351677034009e-07	1.85163939010205e-07
21.205	1.03853994562364e-07	1.84267558782097e-07
21.21	1.03358680353559e-07	1.83375514013751e-07
21.215	1.02865723166069e-07	1.82487783756519e-07
21.22	1.02375111811583e-07	1.81604347162867e-07
21.225	1.0188683515475e-07	1.80725183485893e-07
21.23	1.01400882112931e-07	1.79850272078838e-07
21.235	1.00917241655949e-07	1.78979592394605e-07
21.24	1.00435902805844e-07	1.78113123985275e-07
21.245	9.99568546366229e-08	1.77250846501635e-07
21.25	9.94800862740182e-08	1.76392739692694e-07
21.255	9.9005586895239e-08	1.75538783405219e-07
21.26	9.85333457287324e-08	1.74688957583255e-07
21.265	9.80633520539401e-08	1.7384324226766e-07
21.27	9.75955952010582e-08	1.73001617595639e-07
21.275	9.71300645507964e-08	1.72164063800277e-07
21.28	9.66667495341408e-08	1.71330561210078e-07
21.285	9.62056396321155e-08	1.70501090248505e-07
21.29	9.57467243755476e-08	1.69675631433521e-07
21.295	9.52899933448328e-08	1.68854165377137e-07
21.3	9.48354361696983e-08	1.68036672784951e-07
21.305	9.43830425289746e-08	1.67223134455705e-07
21.31	9.39328021503571e-08	1.66413531280832e-07
21.315	9.34847048101832e-08	1.65607844244008e-07
21.32	9.30387403331989e-08	1.6480605442071e-07
21.325	9.2594898592326e-08	1.6400814297777e-07
21.33	9.21531695084439e-08	1.63214091172938e-07
21.335	9.17135430501558e-08	1.62423880354442e-07
21.34	9.12760092335661e-08	1.61637491960551e-07
21.345	9.08405581220572e-08	1.60854907519141e-07
21.35	9.04071798260641e-08	1.60076108647264e-07
21.355	8.99758645028541e-08	1.59301077050719e-07
21.36	8.95466023563025e-08	1.58529794523619e-07
21.365	8.91193836366779e-08	1.5776224294797e-07
21.37	8.86941986404194e-08	1.56998404293248e-07
21.375	8.82710377099182e-08	1.56238260615971e-07
21.38	8.78498912333032e-08	1.55481794059287e-07
21.385	8.74307496442233e-08	1.54728986852548e-07
21.39	8.70136034216323e-08	1.53979821310903e-07
21.395	8.65984430895777e-08	1.53234279834877e-07
21.4	8.61852592169828e-08	1.52492344909963e-07
21.405	8.57740424174402e-08	1.51753999106213e-07
21.41	8.53647833489971e-08	1.51019225077826e-07
21.415	8.49574727139464e-08	1.50288005562747e-07
21.42	8.4552101258619e-08	1.49560323382259e-07
21.425	8.41486597731752e-08	1.48836161440586e-07
21.43	8.37471390913965e-08	1.48115502724487e-07
21.435	8.33475300904805e-08	1.47398330302862e-07
21.44	8.29498236908372e-08	1.46684627326357e-07
21.445	8.25540108558816e-08	1.45974377026966e-07
21.45	8.21600825918363e-08	1.45267562717639e-07
21.455	8.17680299475219e-08	1.44564167791894e-07
21.46	8.13778440141612e-08	1.4386417572343e-07
21.465	8.09895159251789e-08	1.43167570065734e-07
21.47	8.0603036855998e-08	1.42474334451701e-07
21.475	8.02183980238469e-08	1.41784452593251e-07
21.48	7.98355906875578e-08	1.41097908280946e-07
21.485	7.9454606147373e-08	1.40414685383611e-07
21.49	7.9075435744746e-08	1.39734767847958e-07
21.495	7.86980708621517e-08	1.39058139698208e-07
21.5	7.83225029228877e-08	1.38384785035721e-07
21.505	7.79487233908854e-08	1.37714688038619e-07
21.51	7.75767237705152e-08	1.3704783296142e-07
21.515	7.72064956063966e-08	1.36384204134666e-07
21.52	7.68380304832089e-08	1.35723785964561e-07
21.525	7.64713200255008e-08	1.350665629326e-07
21.53	7.61063558975027e-08	1.34412519595211e-07
21.535	7.5743129802939e-08	1.33761640583393e-07
21.54	7.5381633484842e-08	1.33113910602351e-07
21.545	7.50218587253644e-08	1.32469314431146e-07
21.55	7.46637973455983e-08	1.31827836922333e-07
21.555	7.43074412053865e-08	1.31189463001608e-07
21.56	7.3952782203143e-08	1.30554177667457e-07
21.565	7.359981227567e-08	1.29921965990803e-07
21.57	7.32485233979754e-08	1.29292813114657e-07
21.575	7.28989075830935e-08	1.2866670425377e-07
21.58	7.25509568819043e-08	1.28043624694287e-07
21.585	7.22046633829562e-08	1.27423559793405e-07
21.59	7.18600192122871e-08	1.26806494979026e-07
21.595	7.15170165332464e-08	1.26192415749421e-07
21.6	7.117564754632e-08	1.25581307672884e-07
21.605	7.08359044889549e-08	1.24973156387401e-07
21.61	7.04977796353848e-08	1.2436794760031e-07
21.615	7.01612652964535e-08	1.23765667087968e-07
21.62	6.98263538194467e-08	1.23166300695415e-07
21.625	6.94930375879156e-08	1.2256983433605e-07
21.63	6.91613090215072e-08	1.2197625399129e-07
21.635	6.88311605757943e-08	1.21385545710254e-07
21.64	6.85025847421045e-08	1.20797695609428e-07
21.645	6.81755740473522e-08	1.20212689872342e-07
21.65	6.78501210538707e-08	1.1963051474925e-07
21.655	6.7526218359243e-08	1.19051156556802e-07
21.66	6.72038585961369e-08	1.1847460167773e-07
21.665	6.68830344321397e-08	1.17900836560526e-07
21.67	6.65637385695909e-08	1.17329847719124e-07
21.675	6.62459637454203e-08	1.16761621732586e-07
21.68	6.59297027309826e-08	1.16196145244789e-07
21.685	6.56149483318968e-08	1.15633404964107e-07
21.69	6.53016933878828e-08	1.15073387663106e-07
21.695	6.49899307725998e-08	1.14516080178233e-07
21.7	6.46796533934881e-08	1.13961469409504e-07
21.705	6.43708541916069e-08	1.13409542320202e-07
21.71	6.40635261414762e-08	1.12860285936568e-07
21.715	6.37576622509205e-08	1.123136873475e-07
21.72	6.34532555609088e-08	1.11769733704251e-07
21.725	6.31502991453982e-08	1.11228412220125e-07
21.73	6.28487861111812e-08	1.10689710170181e-07
21.735	6.25487095977262e-08	1.10153614890934e-07
21.74	6.22500627770251e-08	1.09620113780056e-07
21.745	6.19528388534411e-08	1.09089194296085e-07
21.75	6.16570310635508e-08	1.0856084395813e-07
21.755	6.13626326759986e-08	1.08035050345577e-07
21.76	6.10696369913391e-08	1.07511801097801e-07
21.765	6.07780373418904e-08	1.06991083913873e-07
21.77	6.04878270915817e-08	1.06472886552277e-07
21.775	6.0198999635804e-08	1.05957196830617e-07
21.78	5.99115484012631e-08	1.05444002625339e-07
21.785	5.96254668458301e-08	1.0493329187144e-07
21.79	5.93407484583933e-08	1.04425052562192e-07
21.795	5.90573867587135e-08	1.03919272748855e-07
21.8	5.87753752972765e-08	1.03415940540401e-07
21.805	5.84947076551493e-08	1.02915044103235e-07
21.81	5.82153774438348e-08	1.02416571660917e-07
21.815	5.79373783051266e-08	1.01920511493886e-07
21.82	5.7660703910968e-08	1.01426851939188e-07
21.825	5.73853479633081e-08	1.009355813902e-07
21.83	5.71113041939607e-08	1.0044668829636e-07
21.835	5.6838566364462e-08	9.99601611628931e-08
21.84	5.65671282659318e-08	9.94759885505488e-08
21.845	5.62969837189311e-08	9.89941590753277e-08
21.85	5.60281265733259e-08	9.85146614082164e-08
21.855	5.57605507081462e-08	9.8037484274923e-08
21.86	5.54942500314492e-08	9.75626164556121e-08
21.865	5.52292184801815e-08	9.70900467846424e-08
21.87	5.49654500200435e-08	9.66197641503055e-08
21.875	5.47029386453524e-08	9.61517574945652e-08
21.88	5.44416783789072e-08	9.56860158127989e-08
21.885	5.41816632718545e-08	9.52225281535393e-08
21.89	5.39228874035534e-08	9.47612836182189e-08
21.895	5.36653448814429e-08	9.43022713609137e-08
21.9	5.34090298409096e-08	9.38454805880898e-08
21.905	5.31539364451535e-08	9.33909005583507e-08
21.91	5.2900058885059e-08	9.29385205821851e-08
21.915	5.26473913790623e-08	9.24883300217172e-08
21.92	5.23959281730216e-08	9.20403182904572e-08
21.925	5.21456635400873e-08	9.15944748530533e-08
21.93	5.18965917805736e-08	9.11507892250451e-08
21.935	5.16487072218283e-08	9.07092509726183e-08
21.94	5.14020042181069e-08	9.02698497123595e-08
21.945	5.11564771504447e-08	8.98325751110139e-08
21.95	5.09121204265293e-08	8.93974168852426e-08
21.955	5.06689284805754e-08	8.89643648013822e-08
21.96	5.04268957731998e-08	8.85334086752045e-08
21.965	5.01860167912947e-08	8.8104538371679e-08
21.97	4.99462860479053e-08	8.7677743804734e-08
21.975	4.97076980821052e-08	8.72530149370218e-08
21.98	4.94702474588734e-08	8.68303417796827e-08
21.985	4.92339287689717e-08	8.64097143921113e-08
21.99	4.89987366288229e-08	8.59911228817235e-08
21.995	4.87646656803897e-08	8.55745574037249e-08
22	4.85317105910527e-08	8.51600081608803e-08
22.005	4.82998660534919e-08	8.47474654032838e-08
22.01	4.80691267855656e-08	8.43369194281308e-08
22.015	4.78394875301917e-08	8.39283605794904e-08
22.02	4.76109430552295e-08	8.35217792480794e-08
22.025	4.73834881533617e-08	8.31171658710371e-08
22.03	4.71571176419756e-08	8.27145109317014e-08
22.035	4.69318263630487e-08	8.23138049593854e-08
22.04	4.67076091830308e-08	8.19150385291562e-08
22.045	4.64844609927272e-08	8.15182022616136e-08
22.05	4.62623767071859e-08	8.11232868226705e-08
22.055	4.60413512655813e-08	8.07302829233342e-08
22.06	4.58213796311001e-08	8.03391813194888e-08
22.065	4.56024567908289e-08	7.99499728116789e-08
22.07	4.53845777556394e-08	7.95626482448933e-08
22.075	4.51677375600772e-08	7.91771985083513e-08
22.08	4.49519312622489e-08	7.8793614535289e-08
22.085	4.47371539437111e-08	7.84118873027464e-08
22.09	4.45234007093595e-08	7.80320078313569e-08
22.095	4.43106666873187e-08	7.7653967185136e-08
22.1	4.40989470288307e-08	7.72777564712725e-08
22.105	4.38882369081479e-08	7.69033668399199e-08
22.11	4.36785315224224e-08	7.65307894839892e-08
22.115	4.34698260915983e-08	7.61600156389422e-08
22.12	4.32621158583037e-08	7.57910365825866e-08
22.125	4.30553960877443e-08	7.54238436348713e-08
22.13	4.28496620675942e-08	7.50584281576832e-08
22.135	4.26449091078924e-08	7.46947815546443e-08
22.14	4.24411325409349e-08	7.43328952709113e-08
22.145	4.22383277211705e-08	7.39727607929738e-08
22.15	4.20364900250953e-08	7.3614369648456e-08
22.155	4.18356148511483e-08	7.32577134059174e-08
22.16	4.16356976196087e-08	7.29027836746556e-08
22.165	4.14367337724911e-08	7.25495721045095e-08
22.17	4.12387187734433e-08	7.21980703856636e-08
22.175	4.10416481076441e-08	7.18482702484534e-08
22.18	4.08455172817004e-08	7.15001634631716e-08
22.185	4.06503218235477e-08	7.11537418398751e-08
22.19	4.04560572823467e-08	7.08089972281931e-08
22.195	4.02627192283851e-08	7.04659215171364e-08
22.2	4.0070303252976e-08	7.01245066349066e-08
22.205	3.98788049683592e-08	6.97847445487078e-08
22.21	3.96882200076015e-08	6.94466272645578e-08
22.215	3.94985440244993e-08	6.91101468271008e-08
22.22	3.93097726934791e-08	6.87752953194212e-08
22.225	3.91219017095006e-08	6.84420648628576e-08
22.23	3.89349267879592e-08	6.81104476168187e-08
22.235	3.87488436645897e-08	6.77804357785993e-08
22.24	3.85636480953701e-08	6.74520215831971e-08
22.245	3.83793358564242e-08	6.71251973031313e-08
22.25	3.81959027439285e-08	6.67999552482611e-08
22.255	3.80133445740156e-08	6.64762877656054e-08
22.26	3.78316571826801e-08	6.61541872391638e-08
22.265	3.7650836425686e-08	6.58336460897376e-08
22.27	3.74708781784709e-08	6.55146567747527e-08
22.275	3.72917783360533e-08	6.51972117880823e-08
22.28	3.71135328129421e-08	6.48813036598712e-08
22.285	3.69361375430417e-08	6.45669249563607e-08
22.29	3.67595884795605e-08	6.42540682797145e-08
22.295	3.65838815949212e-08	6.3942726267845e-08
22.3	3.64090128806687e-08	6.36328915942407e-08
22.305	3.62349783473786e-08	6.33245569677949e-08
22.31	3.60617740245696e-08	6.30177151326342e-08
22.315	3.58893959606112e-08	6.27123588679492e-08
22.32	3.57178402226359e-08	6.24084809878242e-08
22.325	3.55471028964501e-08	6.21060743410698e-08
22.33	3.53771800864453e-08	6.18051318110544e-08
22.335	3.52080679155112e-08	6.15056463155378e-08
22.34	3.50397625249464e-08	6.12076108065054e-08
22.345	3.48722600743721e-08	6.09110182700023e-08
22.35	3.47055567416463e-08	6.06158617259697e-08
22.355	3.45396487227756e-08	6.03221342280803e-08
22.36	3.43745322318306e-08	6.00298288635764e-08
22.365	3.42102035008598e-08	5.97389387531072e-08
22.37	3.40466587798045e-08	5.9449457050568e-08
22.375	3.38838943364144e-08	5.9161376942939e-08
22.38	3.37219064561628e-08	5.88746916501265e-08
22.385	3.35606914421623e-08	5.85893944248031e-08
22.39	3.34002456150833e-08	5.83054785522501e-08
22.395	3.32405653130678e-08	5.80229373501996e-08
22.4	3.30816468916493e-08	5.77417641686784e-08
22.405	3.29234867236686e-08	5.74619523898513e-08
22.41	3.27660811991936e-08	5.7183495427867e-08
22.415	3.26094267254356e-08	5.69063867287024e-08
22.42	3.24535197266696e-08	5.66306197700102e-08
22.425	3.2298356644153e-08	5.63561880609651e-08
22.43	3.21439339360458e-08	5.60830851421119e-08
22.435	3.19902480773291e-08	5.58113045852141e-08
22.44	3.18372955597272e-08	5.55408399931032e-08
22.445	3.16850728916264e-08	5.52716849995284e-08
22.45	3.15335765979981e-08	5.50038332690078e-08
22.455	3.13828032203182e-08	5.47372784966793e-08
22.46	3.12327493164908e-08	5.44720144081534e-08
22.465	3.10834114607691e-08	5.42080347593655e-08
22.47	3.09347862436781e-08	5.39453333364298e-08
22.475	3.07868702719382e-08	5.36839039554933e-08
22.48	3.06396601683879e-08	5.34237404625913e-08
22.485	3.0493152571908e-08	5.31648367335026e-08
22.49	3.03473441373441e-08	5.29071866736061e-08
22.495	3.02022315354337e-08	5.2650784217738e-08
22.5	3.00578114527278e-08	5.23956233300491e-08
22.505	2.99140805915183e-08	5.21416980038639e-08
22.51	2.97710356697624e-08	5.18890022615394e-08
22.515	2.96286734210081e-08	5.16375301543246e-08
22.52	2.9486990594322e-08	5.13872757622218e-08
22.525	2.93459839542131e-08	5.1138233193847e-08
22.53	2.92056502805623e-08	5.08903965862921e-08
22.535	2.90659863685478e-08	5.06437601049874e-08
22.54	2.89269890285733e-08	5.03983179435647e-08
22.545	2.87886550861962e-08	5.01540643237211e-08
22.55	2.86509813820546e-08	4.99109934950835e-08
22.555	2.85139647717974e-08	4.96690997350737e-08
22.56	2.83776021260119e-08	4.94283773487745e-08
22.565	2.82418903301535e-08	4.91888206687956e-08
22.57	2.81068262844755e-08	4.89504240551411e-08
22.575	2.79724069039589e-08	4.8713181895077e-08
22.58	2.78386291182419e-08	4.84770886029997e-08
22.585	2.77054898715513e-08	4.82421386203048e-08
22.59	2.75729861226333e-08	4.80083264152571e-08
22.595	2.74411148446839e-08	4.77756464828604e-08
22.6	2.73098730252818e-08	4.75440933447287e-08
22.605	2.71792576663185e-08	4.73136615489575e-08
22.61	2.70492657839321e-08	4.70843456699959e-08
22.615	2.69198944084389e-08	4.68561403085199e-08
22.62	2.67911405842661e-08	4.66290400913047e-08
22.625	2.66630013698855e-08	4.64030396710998e-08
22.63	2.65354738377467e-08	4.61781337265027e-08
22.635	2.64085550742108e-08	4.59543169618345e-08
22.64	2.62822421794843e-08	4.57315841070158e-08
22.645	2.61565322675541e-08	4.55099299174425e-08
22.65	2.6031422466121e-08	4.52893491738634e-08
22.655	2.59069099165361e-08	4.50698366822576e-08
22.66	2.57829917737354e-08	4.48513872737123e-08
22.665	2.56596652061752e-08	4.4633995804302e-08
22.67	2.55369273957684e-08	4.44176571549677e-08
22.675	2.54147755378206e-08	4.42023662313965e-08
22.68	2.5293206840967e-08	4.39881179639028e-08
22.685	2.51722185271082e-08	4.37749073073085e-08
22.69	2.50518078313484e-08	4.35627292408254e-08
22.695	2.4931972001932e-08	4.33515787679368e-08
22.7	2.48127083001824e-08	4.31414509162808e-08
22.705	2.46940140004386e-08	4.29323407375333e-08
22.71	2.45758863899942e-08	4.2724243307292e-08
22.715	2.44583227690368e-08	4.2517153724961e-08
22.72	2.43413204505851e-08	4.23110671136358e-08
22.725	2.42248767604298e-08	4.21059786199885e-08
22.73	2.41089890370716e-08	4.19018834141544e-08
22.735	2.39936546316622e-08	4.16987766896188e-08
22.74	2.38788709079436e-08	4.14966536631035e-08
22.745	2.37646352421883e-08	4.12955095744553e-08
22.75	2.36509450231407e-08	4.10953396865341e-08
22.755	2.35377976519571e-08	4.08961392851014e-08
22.76	2.34251905421471e-08	4.06979036787103e-08
22.765	2.33131211195155e-08	4.0500628198595e-08
22.77	2.32015868221033e-08	4.03043081985614e-08
22.775	2.30905851001303e-08	4.0108939054878e-08
22.78	2.29801134159372e-08	3.99145161661675e-08
22.785	2.28701692439274e-08	3.97210349532988e-08
22.79	2.27607500705111e-08	3.95284908592795e-08
22.795	2.26518533940472e-08	3.93368793491493e-08
22.8	2.25434767247875e-08	3.91461959098729e-08
22.805	2.24356175848199e-08	3.89564360502347e-08
22.81	2.23282735080121e-08	3.87675953007335e-08
22.815	2.22214420399563e-08	3.85796692134768e-08
22.82	2.2115120737913e-08	3.83926533620775e-08
22.825	2.20093071707561e-08	3.82065433415493e-08
22.83	2.19039989189176e-08	3.80213347682034e-08
22.835	2.17991935743329e-08	3.78370232795461e-08
22.84	2.16948887403865e-08	3.76536045341758e-08
22.845	2.15910820318569e-08	3.74710742116815e-08
22.85	2.14877710748634e-08	3.72894280125416e-08
22.855	2.13849535068122e-08	3.71086616580223e-08
22.86	2.12826269763423e-08	3.69287708900779e-08
22.865	2.11807891432731e-08	3.67497514712506e-08
22.87	2.10794376785503e-08	3.6571599184571e-08
22.875	2.09785702641944e-08	3.63943098334592e-08
22.88	2.08781845932469e-08	3.62178792416263e-08
22.885	2.07782783697192e-08	3.60423032529763e-08
22.89	2.06788493085397e-08	3.58675777315088e-08
22.895	2.05798951355023e-08	3.56936985612218e-08
22.9	2.0481413587215e-08	3.55206616460149e-08
22.905	2.03834024110487e-08	3.53484629095935e-08
22.91	2.0285859365086e-08	3.5177098295373e-08
22.915	2.01887822180699e-08	3.50065637663835e-08
22.92	2.0092168749354e-08	3.4836855305175e-08
22.925	1.99960167488519e-08	3.46679689137235e-08
22.93	1.99003240169873e-08	3.44999006133368e-08
22.935	1.98050883646435e-08	3.4332646444561e-08
22.94	1.97103076131146e-08	3.41662024670881e-08
22.945	1.96159795940557e-08	3.4000564759663e-08
22.95	1.95221021494332e-08	3.38357294199916e-08
22.955	1.94286731314776e-08	3.36716925646495e-08
22.96	1.93356904026328e-08	3.35084503289903e-08
22.965	1.92431518355088e-08	3.33459988670555e-08
22.97	1.91510553128335e-08	3.31843343514836e-08
22.975	1.90593987274039e-08	3.30234529734208e-08
22.98	1.89681799820395e-08	3.28633509424314e-08
22.985	1.88773969895337e-08	3.27040244864087e-08
22.99	1.87870476726069e-08	3.25454698514864e-08
22.995	1.86971299638594e-08	3.2387683301951e-08
23	1.86076418057248e-08	3.22306611201534e-08
23.005	1.85185811504229e-08	3.20743996064222e-08
23.01	1.84299459599135e-08	3.19188950789765e-08
23.015	1.83417342058502e-08	3.17641438738396e-08
23.02	1.82539438695341e-08	3.16101423447531e-08
23.025	1.81665729418686e-08	3.14568868630911e-08
23.03	1.80796194233134e-08	3.13043738177751e-08
23.035	1.79930813238394e-08	3.11525996151892e-08
23.04	1.79069566628835e-08	3.10015606790959e-08
23.045	1.78212434693033e-08	3.08512534505519e-08
23.05	1.77359397813329e-08	3.07016743878246e-08
23.055	1.76510436465387e-08	3.05528199663092e-08
23.06	1.7566553121774e-08	3.04046866784455e-08
23.065	1.74824662731363e-08	3.02572710336362e-08
23.07	1.73987811759221e-08	3.01105695581641e-08
23.075	1.73154959145843e-08	2.99645787951115e-08
23.08	1.72326085826883e-08	2.98192953042781e-08
23.085	1.71501172828689e-08	2.9674715662101e-08
23.09	1.70680201267867e-08	2.95308364615738e-08
23.095	1.69863152350867e-08	2.9387654312167e-08
23.1	1.69050007373538e-08	2.92451658397481e-08
23.105	1.68240747720717e-08	2.91033676865025e-08
23.11	1.67435354865799e-08	2.89622565108545e-08
23.115	1.66633810370328e-08	2.88218289873893e-08
23.12	1.65836095883564e-08	2.86820818067744e-08
23.125	1.65042193142078e-08	2.85430116756821e-08
23.13	1.6425208396933e-08	2.84046153167122e-08
23.135	1.63465750275264e-08	2.82668894683151e-08
23.14	1.62683174055889e-08	2.81298308847151e-08
23.145	1.61904337392877e-08	2.79934363358341e-08
23.15	1.61129222453159e-08	2.7857702607216e-08
23.155	1.6035781148851e-08	2.77226264999512e-08
23.16	1.59590086835154e-08	2.75882048306012e-08
23.165	1.58826030913364e-08	2.74544344311241e-08
23.17	1.58065626227055e-08	2.73213121488002e-08
23.175	1.57308855363401e-08	2.71888348461577e-08
23.18	1.56555700992424e-08	2.70569994008995e-08
23.185	1.55806145866611e-08	2.69258027058296e-08
23.19	1.55060172820521e-08	2.67952416687798e-08
23.195	1.54317764770393e-08	2.66653132125379e-08
23.2	1.53578904713757e-08	2.65360142747745e-08
23.205	1.52843575729055e-08	2.64073418079721e-08
23.21	1.52111760975251e-08	2.62792927793524e-08
23.215	1.51383443691448e-08	2.61518641708061e-08
23.22	1.50658607196513e-08	2.60250529788214e-08
23.225	1.49937234888696e-08	2.58988562144137e-08
23.23	1.49219310245247e-08	2.57732709030553e-08
23.235	1.48504816822055e-08	2.56482940846056e-08
23.24	1.47793738253257e-08	2.55239228132417e-08
23.245	1.47086058250882e-08	2.5400154157389e-08
23.25	1.46381760604473e-08	2.52769851996525e-08
23.255	1.45680829180719e-08	2.5154413036748e-08
23.26	1.44983247923097e-08	2.50324347794345e-08
23.265	1.44289000851493e-08	2.49110475524456e-08
23.27	1.43598072061852e-08	2.47902484944228e-08
23.275	1.42910445725813e-08	2.46700347578474e-08
23.28	1.42226106090345e-08	2.45504035089744e-08
23.285	1.41545037477398e-08	2.44313519277653e-08
23.29	1.40867224283539e-08	2.43128772078225e-08
23.295	1.40192650979603e-08	2.41949765563229e-08
23.3	1.39521302110337e-08	2.40776471939525e-08
23.305	1.3885316229405e-08	2.39608863548409e-08
23.31	1.38188216222268e-08	2.38446912864967e-08
23.315	1.37526448659378e-08	2.37290592497427e-08
23.32	1.3686784444229e-08	2.36139875186514e-08
23.325	1.36212388480086e-08	2.34994733804811e-08
23.33	1.35560065753684e-08	2.33855141356123e-08
23.335	1.3491086131549e-08	2.3272107097484e-08
23.34	1.34264760289067e-08	2.31592495925308e-08
23.345	1.33621747868788e-08	2.304693896012e-08
23.35	1.32981809319505e-08	2.29351725524893e-08
23.355	1.32344929976213e-08	2.28239477346844e-08
23.36	1.31711095243717e-08	2.2713261884497e-08
23.365	1.31080290596302e-08	2.26031123924036e-08
23.37	1.30452501577402e-08	2.24934966615036e-08
23.375	1.2982771379927e-08	2.23844121074592e-08
23.38	1.29205912942652e-08	2.22758561584336e-08
23.385	1.28587084756464e-08	2.21678262550314e-08
23.39	1.27971215057464e-08	2.20603198502381e-08
23.395	1.27358289729936e-08	2.19533344093605e-08
23.4	1.26748294725362e-08	2.18468674099669e-08
23.405	1.26141216062111e-08	2.17409163418279e-08
23.41	1.25537039825112e-08	2.16354787068577e-08
23.415	1.24935752165545e-08	2.15305520190549e-08
23.42	1.24337339300524e-08	2.14261338044446e-08
23.425	1.23741787512784e-08	2.13222216010201e-08
23.43	1.2314908315037e-08	2.12188129586849e-08
23.435	1.22559212626325e-08	2.11159054391953e-08
23.44	1.21972162418383e-08	2.10134966161031e-08
23.445	1.21387919068659e-08	2.09115840746985e-08
23.45	1.2080646918335e-08	2.08101654119536e-08
23.455	1.20227799432421e-08	2.07092382364656e-08
23.46	1.1965189654931e-08	2.06088001684009e-08
23.465	1.19078747330624e-08	2.05088488394391e-08
23.47	1.18508338635835e-08	2.04093818927171e-08
23.475	1.1794065738699e-08	2.03103969827743e-08
23.48	1.17375690568404e-08	2.02118917754968e-08
23.485	1.16813425226371e-08	2.01138639480633e-08
23.49	1.16253848468868e-08	2.00163111888896e-08
23.495	1.15696947465262e-08	1.99192311975754e-08
23.5	1.15142709446014e-08	1.98226216848491e-08
23.505	1.14591121702398e-08	1.9726480372515e-08
23.51	1.14042171586202e-08	1.9630804993399e-08
23.515	1.13495846509448e-08	1.95355932912959e-08
23.52	1.12952133944103e-08	1.9440843020916e-08
23.525	1.12411021421794e-08	1.93465519478325e-08
23.53	1.11872496533525e-08	1.92527178484291e-08
23.535	1.11336546929394e-08	1.91593385098475e-08
23.54	1.10803160318313e-08	1.90664117299355e-08
23.545	1.10272324467731e-08	1.89739353171953e-08
23.55	1.09744027203352e-08	1.8881907090732e-08
23.555	1.09218256408859e-08	1.87903248802024e-08
23.56	1.0869500002564e-08	1.86991865257638e-08
23.565	1.08174246052514e-08	1.86084898780234e-08
23.57	1.07655982545457e-08	1.85182327979878e-08
23.575	1.07140197617328e-08	1.84284131570126e-08
23.58	1.06626879437607e-08	1.83390288367526e-08
23.585	1.06116016232115e-08	1.82500777291117e-08
23.59	1.05607596282756e-08	1.81615577361937e-08
23.595	1.05101607927244e-08	1.80734667702529e-08
23.6	1.04598039558839e-08	1.79858027536446e-08
23.605	1.04096879626087e-08	1.7898563618777e-08
23.61	1.03598116632552e-08	1.78117473080621e-08
23.615	1.03101739136559e-08	1.77253517738676e-08
23.62	1.02607735750931e-08	1.76393749784685e-08
23.625	1.02116095142732e-08	1.75538148939996e-08
23.63	1.01626806033003e-08	1.74686695024072e-08
23.635	1.01139857196519e-08	1.73839367954026e-08
23.64	1.00655237461518e-08	1.72996147744141e-08
23.645	1.00172935709459e-08	1.72157014505402e-08
23.65	9.96929408747609e-09	1.71321948445033e-08
23.655	9.92152419445545e-09	1.70490929866024e-08
23.66	9.87398279584346e-09	1.69663939166677e-08
23.665	9.82666880082064e-09	1.68840956840138e-08
23.67	9.77958112376373e-09	1.68021963473941e-08
23.675	9.73271868422127e-09	1.67206939749553e-08
23.68	9.68608040688878e-09	1.66395866441919e-08
23.685	9.63966522158467e-09	1.65588724419008e-08
23.69	9.59347206322534e-09	1.64785494641368e-08
23.695	9.5474998718015e-09	1.63986158161673e-08
23.7	9.50174759235354e-09	1.63190696124283e-08
23.705	9.45621417494796e-09	1.62399089764796e-08
23.71	9.41089857465332e-09	1.61611320409609e-08
23.715	9.36579975151636e-09	1.6082736947548e-08
23.72	9.32091667053847e-09	1.6004721846909e-08
23.725	9.2762483016522e-09	1.59270848986609e-08
23.73	9.23179361969734e-09	1.58498242713261e-08
23.735	9.18755160439868e-09	1.57729381422897e-08
23.74	9.14352124034147e-09	1.56964246977564e-08
23.745	9.09970151694918e-09	1.56202821327081e-08
23.75	9.05609142846023e-09	1.5544508650861e-08
23.755	9.01268997390526e-09	1.5469102464624e-08
23.76	8.96949615708396e-09	1.53940617950563e-08
23.765	8.92650898654283e-09	1.53193848718254e-08
23.77	8.88372747555252e-09	1.5245069933166e-08
23.775	8.84115064208525e-09	1.51711152258383e-08
23.78	8.79877750879237e-09	1.50975190050865e-08
23.785	8.75660710298245e-09	1.50242795345984e-08
23.79	8.71463845659879e-09	1.4951395086464e-08
23.795	8.67287060619769e-09	1.48788639411353e-08
23.8	8.63130259292627e-09	1.48066843873856e-08
23.805	8.58993346250086e-09	1.47348547222694e-08
23.81	8.54876226518504e-09	1.46633732510822e-08
23.815	8.50778805576832e-09	1.4592238287321e-08
23.82	8.46700989354427e-09	1.45214481526443e-08
23.825	8.42642684228945e-09	1.44510011768328e-08
23.83	8.38603797024176e-09	1.43808956977499e-08
23.835	8.34584235007964e-09	1.43111300613032e-08
23.84	8.30583905890057e-09	1.42417026214049e-08
23.845	8.26602717820022e-09	1.41726117399337e-08
23.85	8.22640579385162e-09	1.41038557866956e-08
23.855	8.18697399608413e-09	1.40354331393864e-08
23.86	8.14773087946299e-09	1.3967342183553e-08
23.865	8.10867554286853e-09	1.38995813125553e-08
23.87	8.06980708947567e-09	1.38321489275291e-08
23.875	8.03112462673358e-09	1.37650434373478e-08
23.88	7.99262726634516e-09	1.36982632585855e-08
23.885	7.95431412424719e-09	1.36318068154793e-08
23.89	7.91618432058982e-09	1.35656725398927e-08
23.895	7.8782369797166e-09	1.34998588712784e-08
23.9	7.84047123014486e-09	1.34343642566419e-08
23.905	7.80288620454538e-09	1.33691871505045e-08
23.91	7.76548103972305e-09	1.33043260148676e-08
23.915	7.72825487659697e-09	1.32397793191759e-08
23.92	7.69120686018094e-09	1.31755455402819e-08
23.925	7.65433613956408e-09	1.31116231624099e-08
23.93	7.61764186789127e-09	1.30480106771201e-08
23.935	7.58112320234414e-09	1.29847065832737e-08
23.94	7.54477930412151e-09	1.2921709386997e-08
23.945	7.50860933842058e-09	1.28590176016466e-08
23.95	7.47261247441783e-09	1.27966297477746e-08
23.955	7.43678788524999e-09	1.27345443530931e-08
23.96	7.40113474799546e-09	1.26727599524406e-08
23.965	7.36565224365524e-09	1.26112750877465e-08
23.97	7.33033955713446e-09	1.25500883079977e-08
23.975	7.29519587722388e-09	1.24891981692039e-08
23.98	7.26022039658123e-09	1.24286032343639e-08
23.985	7.22541231171289e-09	1.23683020734315e-08
23.99	7.19077082295568e-09	1.23082932632824e-08
23.995	7.15629513445851e-09	1.22485753876802e-08
24	7.12198445416427e-09	1.21891470372434e-08
24.005	7.08783799379183e-09	1.21300068094123e-08
24.01	7.05385496881816e-09	1.20711533084156e-08
24.015	7.02003459846029e-09	1.2012585145238e-08
24.02	6.98637610565746e-09	1.19543009375874e-08
24.025	6.95287871705379e-09	1.18962993098624e-08
24.03	6.91954166298022e-09	1.18385788931196e-08
24.035	6.88636417743729e-09	1.17811383250422e-08
24.04	6.85334549807746e-09	1.17239762499071e-08
24.045	6.8204848661879e-09	1.16670913185536e-08
24.05	6.78778152667308e-09	1.16104821883512e-08
24.055	6.75523472803771e-09	1.15541475231685e-08
24.06	6.72284372236947e-09	1.14980859933415e-08
24.065	6.69060776532202e-09	1.14422962756422e-08
24.07	6.65852611609805e-09	1.13867770532479e-08
24.075	6.62659803743235e-09	1.13315270157097e-08
24.08	6.59482279557506e-09	1.1276544858922e-08
24.085	6.56319966027504e-09	1.1221829285092e-08
24.09	6.53172790476293e-09	1.11673790027085e-08
24.095	6.50040680573485e-09	1.11131927265124e-08
24.1	6.46923564333588e-09	1.10592691774657e-08
24.105	6.43821370114348e-09	1.10056070827218e-08
24.11	6.40734026615141e-09	1.09522051755956e-08
24.115	6.37661462875336e-09	1.08990621955334e-08
24.12	6.34603608272658e-09	1.08461768880836e-08
24.125	6.31560392521622e-09	1.07935480048669e-08
24.13	6.28531745671887e-09	1.07411743035472e-08
24.135	6.25517598106689e-09	1.06890545478021e-08
24.14	6.22517880541241e-09	1.0637187507294e-08
24.145	6.19532524021154e-09	1.0585571957641e-08
24.15	6.16561459920877e-09	1.05342066803884e-08
24.155	6.13604619942117e-09	1.04830904629797e-08
24.16	6.10661936112289e-09	1.04322220987281e-08
24.165	6.07733340782969e-09	1.03816003867885e-08
24.17	6.04818766628343e-09	1.03312241321286e-08
24.175	6.01918146643683e-09	1.02810921455014e-08
24.18	5.99031414143815e-09	1.02312032434169e-08
24.185	5.96158502761586e-09	1.01815562481144e-08
24.19	5.93299346446364e-09	1.01321499875345e-08
24.195	5.90453879462541e-09	1.0082983295292e-08
24.2	5.87622036388013e-09	1.0034055010648e-08
24.205	5.84803752112698e-09	9.98536397848285e-09
24.21	5.8199896183705e-09	9.9369090492689e-09
24.215	5.7920760107058e-09	9.88868907904347e-09
24.22	5.76429605630405e-09	9.84070292938191e-09
24.225	5.73664911639737e-09	9.79294946737084e-09
24.23	5.70913455526476e-09	9.74542756558148e-09
24.235	5.68175174021735e-09	9.6981361020431e-09
24.24	5.65450004158396e-09	9.65107396021666e-09
24.245	5.62737883269692e-09	9.60424002896853e-09
24.25	5.60038748987751e-09	9.55763320254431e-09
24.255	5.57352539242194e-09	9.51125238054286e-09
24.26	5.54679192258715e-09	9.46509646789037e-09
24.265	5.52018646557665e-09	9.41916437481462e-09
24.27	5.49370840952656e-09	9.37345501681931e-09
24.275	5.46735714549172e-09	9.32796731465856e-09
24.28	5.44113206743152e-09	9.28270019431149e-09
24.285	5.41503257219645e-09	9.23765258695699e-09
24.29	5.38905805951406e-09	9.19282342894852e-09
24.295	5.36320793197544e-09	9.14821166178912e-09
24.3	5.33748159502143e-09	9.10381623210647e-09
24.305	5.31187845692929e-09	9.05963609162812e-09
24.31	5.28639792879877e-09	9.01567019715683e-09
24.315	5.26103942453927e-09	8.97191751054597e-09
24.32	5.23580236085593e-09	8.92837699867517e-09
24.325	5.21068615723674e-09	8.88504763342594e-09
24.33	5.18569023593893e-09	8.84192839165749e-09
24.335	5.16081402197597e-09	8.79901825518269e-09
24.34	5.13605694310453e-09	8.75631621074404e-09
24.345	5.11141842981131e-09	8.71382124998989e-09
24.35	5.0868979153e-09	8.67153236945068e-09
24.355	5.06249483547847e-09	8.62944857051531e-09
24.36	5.03820862894579e-09	8.58756885940765e-09
24.365	5.01403873697948e-09	8.54589224716318e-09
24.37	4.98998460352275e-09	8.50441774960566e-09
24.375	4.96604567517187e-09	8.46314438732402e-09
24.38	4.94222140116333e-09	8.42207118564925e-09
24.385	4.91851123336151e-09	8.38119717463153e-09
24.39	4.89491462624612e-09	8.34052138901735e-09
24.395	4.8714310368996e-09	8.30004286822681e-09
24.4	4.84805992499492e-09	8.259760656331e-09
24.405	4.82480075278305e-09	8.21967380202953e-09
24.41	4.80165298508092e-09	8.17978135862808e-09
24.415	4.77861608925903e-09	8.14008238401621e-09
24.42	4.75568953522933e-09	8.10057594064509e-09
24.425	4.7328727954331e-09	8.06126109550547e-09
24.43	4.710165344829e-09	8.02213692010577e-09
24.435	4.68756666088104e-09	7.98320249045011e-09
24.44	4.66507622354657e-09	7.9444568870167e-09
24.445	4.64269351526448e-09	7.90589919473606e-09
24.45	4.62041802094341e-09	7.86752850296959e-09
24.455	4.59824922794999e-09	7.82934390548807e-09
24.46	4.57618662609702e-09	7.79134450045035e-09
24.465	4.55422970763197e-09	7.75352939038212e-09
24.47	4.53237796722532e-09	7.71589768215479e-09
24.475	4.510630901959e-09	7.67844848696445e-09
24.48	4.48898801131495e-09	7.64118092031096e-09
24.485	4.46744879716367e-09	7.60409410197711e-09
24.49	4.44601276375288e-09	7.56718715600796e-09
24.495	4.42467941769613e-09	7.53045921069012e-09
24.5	4.40344826796164e-09	7.49390939853131e-09
24.505	4.3823188258609e-09	7.45753685623993e-09
24.51	4.36129060503786e-09	7.42134072470468e-09
24.515	4.34036312145734e-09	7.38532014897441e-09
24.52	4.31953589339438e-09	7.34947427823792e-09
24.525	4.29880844142307e-09	7.31380226580401e-09
24.53	4.27818028840564e-09	7.27830326908149e-09
24.535	4.25765095948151e-09	7.24297644955933e-09
24.54	4.23721998205653e-09	7.207820972787e-09
24.545	4.21688688579208e-09	7.17283600835473e-09
24.55	4.19665120259448e-09	7.13802072987402e-09
24.555	4.17651246660413e-09	7.10337431495816e-09
24.56	4.15647021418493e-09	7.0688959452029e-09
24.565	4.13652398391383e-09	7.03458480616713e-09
24.57	4.11667331656999e-09	7.00044008735373e-09
24.575	4.09691775512465e-09	6.96646098219052e-09
24.58	4.07725684473035e-09	6.93264668801121e-09
24.585	4.05769013271085e-09	6.89899640603654e-09
24.59	4.0382171685505e-09	6.86550934135549e-09
24.595	4.01883750388415e-09	6.83218470290649e-09
24.6	3.99955069248687e-09	6.79902170345889e-09
24.605	3.98035629026368e-09	6.76601955959436e-09
24.61	3.96125385523951e-09	6.73317749168845e-09
24.615	3.94224294754898e-09	6.70049472389228e-09
24.62	3.92332312942648e-09	6.66797048411419e-09
24.625	3.9044939651961e-09	6.63560400400165e-09
24.63	3.8857550212616e-09	6.6033945189231e-09
24.635	3.86710586609672e-09	6.57134126794998e-09
24.64	3.84854607023509e-09	6.53944349383883e-09
24.645	3.83007520626057e-09	6.50770044301338e-09
24.65	3.81169284879734e-09	6.4761113655469e-09
24.655	3.79339857450039e-09	6.4446755151445e-09
24.66	3.77519196204567e-09	6.41339214912554e-09
24.665	3.75707259212049e-09	6.38226052840617e-09
24.67	3.739040047414e-09	6.35127991748191e-09
24.675	3.72109391260757e-09	6.32044958441034e-09
24.68	3.70323377436548e-09	6.28976880079385e-09
24.685	3.68545922132517e-09	6.25923684176251e-09
24.69	3.66776984408816e-09	6.22885298595698e-09
24.695	3.65016523521042e-09	6.19861651551153e-09
24.7	3.63264498919331e-09	6.16852671603714e-09
24.705	3.61520870247406e-09	6.13858287660467e-09
24.71	3.59785597341676e-09	6.1087842897281e-09
24.715	3.58058640230308e-09	6.07913025134792e-09
24.72	3.56339959132309e-09	6.0496200608145e-09
24.725	3.54629514456636e-09	6.0202530208716e-09
24.73	3.52927266801261e-09	5.99102843763998e-09
24.735	3.51233176952298e-09	5.96194562060102e-09
24.74	3.49547205883093e-09	5.93300388258046e-09
24.745	3.47869314753331e-09	5.90420253973226e-09
24.75	3.46199464908156e-09	5.87554091152245e-09
24.755	3.44537617877281e-09	5.8470183207131e-09
24.76	3.42883735374114e-09	5.81863409334642e-09
24.765	3.41237779294873e-09	5.79038755872882e-09
24.77	3.39599711717726e-09	5.76227804941517e-09
24.775	3.37969494901917e-09	5.73430490119305e-09
24.78	3.36347091286911e-09	5.70646745306711e-09
24.785	3.34732463491519e-09	5.67876504724352e-09
24.79	3.33125574313064e-09	5.65119702911444e-09
24.795	3.31526386726516e-09	5.62376274724265e-09
24.8	3.29934863883648e-09	5.59646155334617e-09
24.805	3.28350969112204e-09	5.56929280228299e-09
24.81	3.26774665915044e-09	5.5422558520359e-09
24.815	3.25205917969319e-09	5.51535006369735e-09
24.82	3.23644689125642e-09	5.48857480145442e-09
24.825	3.22090943407253e-09	5.4619294325738e-09
24.83	3.20544645009208e-09	5.43541332738695e-09
24.835	3.19005758297548e-09	5.4090258592752e-09
24.84	3.17474247808492e-09	5.38276640465506e-09
24.845	3.15950078247628e-09	5.35663434296346e-09
24.85	3.14433214489099e-09	5.33062905664319e-09
24.855	3.12923621574796e-09	5.30474993112833e-09
24.86	3.11421264713577e-09	5.27899635482977e-09
24.865	3.09926109280446e-09	5.25336771912081e-09
24.87	3.08438120815791e-09	5.22786341832281e-09
24.875	3.06957265024568e-09	5.20248284969096e-09
24.88	3.05483507775526e-09	5.17722541340003e-09
24.885	3.04016815100438e-09	5.15209051253028e-09
24.89	3.02557153193304e-09	5.12707755305337e-09
24.895	3.01104488409598e-09	5.10218594381839e-09
24.9	2.99658787265479e-09	5.07741509653792e-09
24.905	2.98220016437044e-09	5.05276442577418e-09
24.91	2.9678814275955e-09	5.02823334892522e-09
24.915	2.95363133226663e-09	5.00382128621124e-09
24.92	2.93944954989703e-09	4.97952766066086e-09
24.925	2.9253357535689e-09	4.9553518980976e-09
24.93	2.91128961792596e-09	4.9312934271263e-09
24.935	2.89731081916607e-09	4.90735167911969e-09
24.94	2.88339903503374e-09	4.88352608820497e-09
24.945	2.86955394481275e-09	4.85981609125052e-09
24.95	2.85577522931895e-09	4.83622112785258e-09
24.955	2.84206257089279e-09	4.81274064032208e-09
24.96	2.82841565339212e-09	4.78937407367149e-09
24.965	2.81483416218496e-09	4.76612087560174e-09
24.97	2.80131778414236e-09	4.74298049648923e-09
24.975	2.78786620763113e-09	4.71995238937286e-09
24.98	2.77447912250671e-09	4.69703600994115e-09
24.985	2.76115622010621e-09	4.67423081651941e-09
24.99	2.74789719324118e-09	4.65153627005698e-09
24.995	2.73470173619071e-09	4.62895183411453e-09
25	2.72156954469434e-09	4.60647697485144e-09
25.005	2.70850031594517e-09	4.58411116101318e-09
25.01	2.69549374858286e-09	4.56185386391883e-09
25.015	2.68254954268681e-09	4.53970455744861e-09
25.02	2.66966739976924e-09	4.51766271803147e-09
25.025	2.65684702276837e-09	4.49572782463278e-09
25.03	2.64408811604164e-09	4.47389935874203e-09
25.035	2.63139038535892e-09	4.45217680436064e-09
25.04	2.61875353789579e-09	4.43055964798976e-09
25.045	2.60617728222686e-09	4.4090473786182e-09
25.05	2.59366132831904e-09	4.38763948771039e-09
25.055	2.58120538752497e-09	4.36633546919439e-09
25.06	2.56880917257634e-09	4.34513481944995e-09
25.065	2.55647239757741e-09	4.32403703729667e-09
25.07	2.54419477799833e-09	4.30304162398217e-09
25.075	2.5319760306688e-09	4.28214808317034e-09
25.08	2.51981587377143e-09	4.26135592092968e-09
25.085	2.50771402683538e-09	4.24066464572158e-09
25.09	2.4956702107299e-09	4.22007376838881e-09
25.095	2.48368414765799e-09	4.19958280214399e-09
25.1	2.47175556114995e-09	4.17919126255805e-09
25.105	2.45988417605717e-09	4.15889866754889e-09
25.11	2.44806971854568e-09	4.13870453737e-09
25.115	2.43631191609006e-09	4.11860839459912e-09
25.12	2.42461049746705e-09	4.09860976412702e-09
25.125	2.41296519274939e-09	4.07870817314631e-09
25.13	2.4013757332997e-09	4.05890315114027e-09
25.135	2.38984185176422e-09	4.03919422987177e-09
25.14	2.37836328206681e-09	4.01958094337228e-09
25.145	2.36693975940271e-09	4.00006282793079e-09
25.15	2.35557102023263e-09	3.98063942208298e-09
25.155	2.34425680227662e-09	3.9613102666003e-09
25.16	2.33299684450805e-09	3.94207490447915e-09
25.165	2.32179088714775e-09	3.9229328809301e-09
25.17	2.31063867165793e-09	3.9038837433672e-09
25.175	2.2995399407363e-09	3.88492704139727e-09
25.18	2.28849443831027e-09	3.86606232680934e-09
25.185	2.27750190953091e-09	3.84728915356403e-09
25.19	2.26656210076726e-09	3.82860707778309e-09
25.195	2.25567475960046e-09	3.8100156577389e-09
25.2	2.244839634818e-09	3.79151445384405e-09
25.205	2.23405647640793e-09	3.77310302864104e-09
25.21	2.2233250355531e-09	3.75478094679189e-09
25.215	2.21264506462562e-09	3.73654777506794e-09
25.22	2.202016317181e-09	3.71840308233962e-09
25.225	2.1914385479526e-09	3.70034643956626e-09
25.23	2.18091151284601e-09	3.68237741978603e-09
25.235	2.17043496893346e-09	3.66449559810583e-09
25.24	2.16000867444819e-09	3.64670055169129e-09
25.245	2.14963238877903e-09	3.62899185975682e-09
25.25	2.13930587246477e-09	3.61136910355568e-09
25.255	2.12902888718872e-09	3.59383186637007e-09
25.26	2.11880119577333e-09	3.57637973350139e-09
25.265	2.1086225621746e-09	3.55901229226039e-09
25.27	2.09849275147682e-09	3.54172913195749e-09
25.275	2.0884115298871e-09	3.52452984389305e-09
25.28	2.07837866473e-09	3.50741402134779e-09
25.285	2.06839392444231e-09	3.49038125957317e-09
25.29	2.05845707856763e-09	3.47343115578187e-09
25.295	2.04856789775115e-09	3.45656330913824e-09
25.3	2.03872615373436e-09	3.43977732074895e-09
25.305	2.02893161934985e-09	3.42307279365347e-09
25.31	2.01918406851609e-09	3.40644933281482e-09
25.315	2.00948327623224e-09	3.38990654511018e-09
25.32	1.99982901857302e-09	3.37344403932165e-09
25.325	1.99022107268359e-09	3.35706142612705e-09
25.33	1.98065921677438e-09	3.3407583180907e-09
25.335	1.97114323011606e-09	3.3245343296543e-09
25.34	1.96167289303447e-09	3.30838907712787e-09
25.345	1.95224798690559e-09	3.29232217868066e-09
25.35	1.94286829415054e-09	3.27633325433219e-09
25.355	1.93353359823054e-09	3.26042192594324e-09
25.36	1.92424368364202e-09	3.24458781720698e-09
25.365	1.91499833591164e-09	3.2288305536401e-09
25.37	1.90579734159137e-09	3.21314976257394e-09
25.375	1.89664048825363e-09	3.19754507314574e-09
25.38	1.88752756448637e-09	3.18201611628989e-09
25.385	1.8784583598883e-09	3.1665625247292e-09
25.39	1.869432665064e-09	3.15118393296629e-09
25.395	1.86045027161912e-09	3.13587997727494e-09
25.4	1.85151097215568e-09	3.1206502956915e-09
25.405	1.84261456026722e-09	3.10549452800641e-09
25.41	1.83376083053416e-09	3.09041231575564e-09
25.415	1.82494957851898e-09	3.07540330221231e-09
25.42	1.81618060076163e-09	3.06046713237819e-09
25.425	1.80745369477488e-09	3.04560345297543e-09
25.43	1.79876865903957e-09	3.03081191243815e-09
25.435	1.79012529300005e-09	3.01609216090418e-09
25.44	1.78152339705963e-09	3.00144385020684e-09
25.445	1.77296277257593e-09	2.98686663386666e-09
25.45	1.76444322185637e-09	2.97236016708328e-09
25.455	1.75596454815358e-09	2.95792410672729e-09
25.46	1.74752655566102e-09	2.94355811133212e-09
25.465	1.73912904950829e-09	2.92926184108605e-09
25.47	1.73077183575688e-09	2.91503495782411e-09
25.475	1.72245472139556e-09	2.90087712502018e-09
25.48	1.71417751433603e-09	2.88678800777901e-09
25.485	1.70594002340847e-09	2.87276727282835e-09
25.49	1.69774205835724e-09	2.85881458851108e-09
25.495	1.6895834298364e-09	2.84492962477739e-09
25.5	1.68146394940551e-09	2.83111205317699e-09
25.505	1.67338342952514e-09	2.81736154685137e-09
25.51	1.66534168355274e-09	2.8036777805261e-09
25.515	1.65733852573823e-09	2.79006043050315e-09
25.52	1.64937377121979e-09	2.77650917465325e-09
25.525	1.64144723601966e-09	2.76302369240831e-09
25.53	1.63355873703983e-09	2.74960366475387e-09
25.535	1.62570809205793e-09	2.73624877422152e-09
25.54	1.617895119723e-09	2.72295870488149e-09
25.545	1.61011963955136e-09	2.70973314233513e-09
25.55	1.60238147192243e-09	2.69657177370755e-09
25.555	1.59468043807464e-09	2.6834742876402e-09
25.56	1.58701636010135e-09	2.67044037428357e-09
25.565	1.57938906094672e-09	2.65746972528983e-09
25.57	1.57179836440167e-09	2.64456203380561e-09
25.575	1.56424409509988e-09	2.63171699446471e-09
25.58	1.55672607851368e-09	2.61893430338095e-09
25.585	1.54924414095013e-09	2.60621365814098e-09
25.59	1.54179810954699e-09	2.59355475779713e-09
25.595	1.53438781226878e-09	2.58095730286034e-09
25.6	1.52701307790279e-09	2.56842099529308e-09
25.605	1.51967373605522e-09	2.55594553850234e-09
25.61	1.51236961714721e-09	2.5435306373326e-09
25.615	1.50510055241099e-09	2.53117599805891e-09
25.62	1.49786637388597e-09	2.51888132837992e-09
25.625	1.49066691441494e-09	2.50664633741103e-09
25.63	1.48350200764017e-09	2.49447073567749e-09
25.635	1.47637148799967e-09	2.48235423510759e-09
25.64	1.4692751907233e-09	2.47029654902587e-09
25.645	1.46221295182909e-09	2.45829739214634e-09
25.65	1.45518460811936e-09	2.44635648056577e-09
25.655	1.4481899971771e-09	2.434473531757e-09
25.66	1.44122895736217e-09	2.42264826456224e-09
25.665	1.43430132780762e-09	2.41088039918647e-09
25.67	1.42740694841592e-09	2.39916965719082e-09
25.675	1.42054565985546e-09	2.38751576148602e-09
25.68	1.41371730355669e-09	2.37591843632587e-09
25.685	1.40692172170861e-09	2.36437740730069e-09
25.69	1.40015875725512e-09	2.35289240133091e-09
25.695	1.39342825389143e-09	2.34146314666057e-09
25.7	1.38673005606042e-09	2.33008937285095e-09
25.705	1.38006400894911e-09	2.31877081077419e-09
25.71	1.37342995848513e-09	2.3075071926069e-09
25.715	1.36682775133311e-09	2.29629825182388e-09
25.72	1.36025723489128e-09	2.28514372319183e-09
25.725	1.35371825728781e-09	2.27404334276308e-09
25.73	1.34721066737744e-09	2.26299684786938e-09
25.735	1.34073431473803e-09	2.25200397711568e-09
25.74	1.33428904966698e-09	2.24106447037397e-09
25.745	1.32787472317792e-09	2.23017806877717e-09
25.75	1.32149118699724e-09	2.21934451471298e-09
25.755	1.31513829356067e-09	2.20856355181785e-09
25.76	1.3088158960099e-09	2.19783492497088e-09
25.765	1.30252384818927e-09	2.18715838028785e-09
25.77	1.29626200464233e-09	2.17653366511519e-09
25.775	1.29003022060853e-09	2.16596052802406e-09
25.78	1.28382835201992e-09	2.15543871880438e-09
25.785	1.27765625549783e-09	2.14496798845894e-09
25.79	1.27151378834956e-09	2.13454808919754e-09
25.795	1.26540080856513e-09	2.12417877443113e-09
25.8	1.25931717481402e-09	2.11385979876598e-09
25.805	1.25326274644187e-09	2.10359091799793e-09
25.81	1.24723738346736e-09	2.09337188910658e-09
25.815	1.24124094657887e-09	2.0832024702496e-09
25.82	1.23527329713138e-09	2.07308242075698e-09
25.825	1.22933429714324e-09	2.0630115011254e-09
25.83	1.22342380929303e-09	2.05298947301253e-09
25.835	1.21754169691634e-09	2.04301609923144e-09
25.84	1.21168782400275e-09	2.033091143745e-09
25.845	1.20586205519256e-09	2.02321437166031e-09
25.85	1.20006425577383e-09	2.01338554922313e-09
25.855	1.19429429167917e-09	2.0036044438124e-09
25.86	1.18855202948275e-09	1.99387082393475e-09
25.865	1.18283733639714e-09	1.984184459219e-09
25.87	1.17715008027036e-09	1.97454512041078e-09
25.875	1.17149012958278e-09	1.96495257936706e-09
25.88	1.16585735344413e-09	1.95540660905082e-09
25.885	1.16025162159049e-09	1.94590698352566e-09
25.89	1.15467280438127e-09	1.93645347795048e-09
25.895	1.14912077279626e-09	1.92704586857417e-09
25.9	1.1435953984327e-09	1.91768393273034e-09
25.905	1.13809655350223e-09	1.90836744883207e-09
25.91	1.13262411082807e-09	1.89909619636664e-09
25.915	1.12717794384203e-09	1.88986995589037e-09
25.92	1.12175792658163e-09	1.88068850902345e-09
25.925	1.11636393368717e-09	1.87155163844473e-09
25.93	1.11099584039891e-09	1.86245912788664e-09
25.935	1.10565352255416e-09	1.85341076213009e-09
25.94	1.10033685658443e-09	1.84440632699934e-09
25.945	1.09504571951262e-09	1.83544560935702e-09
25.95	1.08977998895017e-09	1.82652839709902e-09
25.955	1.08453954309426e-09	1.81765447914955e-09
25.96	1.079324260725e-09	1.80882364545613e-09
25.965	1.07413402120265e-09	1.80003568698462e-09
25.97	1.06896870446486e-09	1.79129039571434e-09
25.975	1.06382819102391e-09	1.78258756463307e-09
25.98	1.05871236196395e-09	1.77392698773226e-09
25.985	1.05362109893828e-09	1.76530846000212e-09
25.99	1.04855428416664e-09	1.75673177742677e-09
25.995	1.04351180043245e-09	1.74819673697945e-09
26	1.03849353108022e-09	1.73970313661774e-09
26.005	1.03349936001275e-09	1.73125077527876e-09
26.01	1.02852917168857e-09	1.72283945287441e-09
26.015	1.0235828511192e-09	1.71446897028673e-09
26.02	1.01866028386658e-09	1.70613912936311e-09
26.025	1.01376135604038e-09	1.69784973291165e-09
26.03	1.00888595429541e-09	1.68960058469651e-09
26.035	1.004033965829e-09	1.68139148943328e-09
26.04	9.99205278378485e-10	1.67322225278436e-09
26.045	9.94399780218489e-10	1.66509268135437e-09
26.05	9.8961736015846e-10	1.6570025826856e-09
26.055	9.84857907540097e-10	1.64895176525347e-09
26.06	9.80121312234786e-10	1.64094003846197e-09
26.065	9.75407464641074e-10	1.63296721263922e-09
26.07	9.70716255682156e-10	1.62503309903295e-09
26.075	9.66047576803378e-10	1.61713750980607e-09
26.08	9.6140131996972e-10	1.6092802580322e-09
26.085	9.56777377663339e-10	1.6014611576913e-09
26.09	9.52175642881073e-10	1.59368002366528e-09
26.095	9.47596009131991e-10	1.58593667173357e-09
26.1	9.4303837043496e-10	1.57823091856886e-09
26.105	9.38502621316179e-10	1.57056258173268e-09
26.11	9.33988656806791e-10	1.56293147967117e-09
26.115	9.29496372440434e-10	1.55533743171077e-09
26.12	9.25025664250865e-10	1.54778025805392e-09
26.125	9.20576428769573e-10	1.54025977977487e-09
26.13	9.1614856302337e-10	1.53277581881542e-09
26.135	9.11741964532054e-10	1.52532819798073e-09
26.14	9.07356531306047e-10	1.51791674093514e-09
26.145	9.02992161844038e-10	1.510541272198e-09
26.15	8.9864875513067e-10	1.50320161713953e-09
26.155	8.94326210634204e-10	1.4958976019767e-09
26.16	8.90024428304198e-10	1.48862905376911e-09
26.165	8.85743308569229e-10	1.48139580041494e-09
26.17	8.81482752334602e-10	1.47419767064687e-09
26.175	8.77242660980052e-10	1.46703449402803e-09
26.18	8.73022936357489e-10	1.45990610094798e-09
26.185	8.68823480788746e-10	1.45281232261872e-09
26.19	8.64644197063329e-10	1.44575299107069e-09
26.195	8.6048498843618e-10	1.43872793914879e-09
26.2	8.56345758625454e-10	1.43173700050849e-09
26.205	8.52226411810304e-10	1.42478000961182e-09
26.21	8.48126852628679e-10	1.41785680172355e-09
26.215	8.44046986175134e-10	1.41096721290724e-09
26.22	8.39986717998645e-10	1.40411108002137e-09
26.225	8.35945954100435e-10	1.39728824071553e-09
26.23	8.31924600931819e-10	1.39049853342655e-09
26.235	8.27922565392038e-10	1.38374179737471e-09
26.24	8.23939754826145e-10	1.37701787255992e-09
26.245	8.19976077022851e-10	1.37032659975797e-09
26.25	8.160314402124e-10	1.36366782051673e-09
26.255	8.12105753064496e-10	1.35704137715245e-09
26.26	8.08198924686155e-10	1.35044711274603e-09
26.265	8.04310864619627e-10	1.34388487113929e-09
26.27	8.00441482840364e-10	1.33735449693131e-09
26.275	7.96590689754881e-10	1.33085583547474e-09
26.28	7.92758396198725e-10	1.32438873287217e-09
26.285	7.88944513434444e-10	1.31795303597247e-09
26.29	7.85148953149504e-10	1.31154859236721e-09
26.295	7.81371627454288e-10	1.30517525038701e-09
26.3	7.77612448880084e-10	1.29883285909802e-09
26.305	7.73871330377025e-10	1.2925212682983e-09
26.31	7.70148185312142e-10	1.28624032851431e-09
26.315	7.6644292746734e-10	1.27998989099737e-09
26.32	7.62755471037415e-10	1.27376980772015e-09
26.325	7.59085730628091e-10	1.26757993137315e-09
26.33	7.55433621254058e-10	1.26142011536126e-09
26.335	7.51799058337005e-10	1.25529021380029e-09
26.34	7.48181957703675e-10	1.24919008151348e-09
26.345	7.44582235583939e-10	1.24311957402814e-09
26.35	7.40999808608872e-10	1.23707854757221e-09
26.355	7.37434593808808e-10	1.23106685907083e-09
26.36	7.33886508611465e-10	1.22508436614301e-09
26.365	7.30355470840019e-10	1.21913092709826e-09
26.37	7.2684139871124e-10	1.21320640093322e-09
26.375	7.23344210833576e-10	1.20731064732835e-09
26.38	7.19863826205308e-10	1.20144352664461e-09
26.385	7.16400164212687e-10	1.19560489992015e-09
26.39	7.1295314462805e-10	1.18979462886707e-09
26.395	7.09522687608016e-10	1.1840125758681e-09
26.4	7.06108713691597e-10	1.17825860397339e-09
26.405	7.02711143798433e-10	1.17253257689725e-09
26.41	6.99329899226923e-10	1.16683435901495e-09
26.415	6.95964901652423e-10	1.16116381535952e-09
26.42	6.92616073125463e-10	1.15552081161853e-09
26.425	6.89283336069934e-10	1.14990521413095e-09
26.43	6.85966613281304e-10	1.144316889884e-09
26.435	6.82665827924867e-10	1.13875570650996e-09
26.44	6.79380903533939e-10	1.13322153228311e-09
26.445	6.76111764008109e-10	1.12771423611657e-09
26.45	6.72858333611503e-10	1.12223368755921e-09
26.455	6.69620536971033e-10	1.11677975679258e-09
26.46	6.66398299074653e-10	1.11135231462787e-09
26.465	6.6319154526964e-10	1.10595123250279e-09
26.47	6.60000201260886e-10	1.10057638247861e-09
26.475	6.56824193109159e-10	1.09522763723707e-09
26.48	6.5366344722944e-10	1.08990487007744e-09
26.485	6.50517890389197e-10	1.08460795491347e-09
26.49	6.47387449706711e-10	1.07933676627043e-09
26.495	6.44272052649407e-10	1.07409117928218e-09
26.5	6.41171627032172e-10	1.06887106968816e-09
26.505	6.380861010157e-10	1.06367631383051e-09
26.51	6.3501540310483e-10	1.05850678865112e-09
26.515	6.31959462146922e-10	1.05336237168871e-09
26.52	6.28918207330187e-10	1.048242941076e-09
26.525	6.25891568182076e-10	1.04314837553674e-09
26.53	6.22879474567676e-10	1.03807855438292e-09
26.535	6.1988185668804e-10	1.0330333575119e-09
26.54	6.16898645078649e-10	1.02801266540355e-09
26.545	6.13929770607755e-10	1.02301635911744e-09
26.55	6.10975164474833e-10	1.01804432029006e-09
26.555	6.08034758208955e-10	1.01309643113197e-09
26.56	6.0510848366726e-10	1.00817257442505e-09
26.565	6.02196273033347e-10	1.00327263351974e-09
26.57	5.9929805881573e-10	9.98396492332251e-10
26.575	5.96413773846282e-10	9.9354403534186e-10
26.58	5.93543351278694e-10	9.88715147588154e-10
26.585	5.9068672458692e-10	9.83909714668327e-10
26.59	5.87843827563667e-10	9.79127622734472e-10
26.595	5.85014594318851e-10	9.74368758490895e-10
26.6	5.82198959278093e-10	9.6963300919144e-10
26.605	5.79396857181204e-10	9.64920262636818e-10
26.61	5.76608223080678e-10	9.60230407171967e-10
26.615	5.73832992340202e-10	9.55563331683403e-10
26.62	5.71071100633175e-10	9.50918925596606e-10
26.625	5.68322483941206e-10	9.462970788734e-10
26.63	5.65587078552655e-10	9.41697682009356e-10
26.635	5.62864821061173e-10	9.37120626031205e-10
26.64	5.60155648364215e-10	9.32565802494265e-10
26.645	5.57459497661616e-10	9.28033103479876e-10
26.65	5.54776306454129e-10	9.23522421592852e-10
26.655	5.52106012541988e-10	9.19033649958945e-10
26.66	5.49448554023476e-10	9.14566682222317e-10
26.665	5.46803869293497e-10	9.10121412543031e-10
26.67	5.44171897042158e-10	9.05697735594547e-10
26.675	5.4155257625337e-10	9.01295546561235e-10
26.68	5.38945846203415e-10	8.96914741135899e-10
26.685	5.36351646459579e-10	8.92555215517313e-10
26.69	5.3376991687873e-10	8.88216866407767e-10
26.695	5.31200597605962e-10	8.83899591010628e-10
26.7	5.28643629073192e-10	8.79603287027908e-10
26.705	5.26098951997799e-10	8.75327852657852e-10
26.71	5.23566507381253e-10	8.71073186592531e-10
26.715	5.21046236507772e-10	8.66839188015443e-10
26.72	5.18538080942947e-10	8.6262575659914e-10
26.725	5.16041982532403e-10	8.58432792502851e-10
26.73	5.13557883400475e-10	8.54260196370124e-10
26.735	5.11085725948849e-10	8.50107869326481e-10
26.74	5.08625452855263e-10	8.45975712977079e-10
26.745	5.06177007072158e-10	8.41863629404385e-10
26.75	5.0374033182538e-10	8.37771521165867e-10
26.755	5.01315370612876e-10	8.33699291291684e-10
26.76	4.98902067203379e-10	8.296468432824e-10
26.765	4.96500365635125e-10	8.25614081106704e-10
26.77	4.94110210214554e-10	8.21600909199137e-10
26.775	4.91731545515028e-10	8.17607232457837e-10
26.78	4.89364316375557e-10	8.13632956242291e-10
26.785	4.87008467899543e-10	8.09677986371099e-10
26.79	4.84663945453477e-10	8.05742229119747e-10
26.795	4.82330694665713e-10	8.01825591218392e-10
26.8	4.80008661425204e-10	7.97927979849663e-10
26.805	4.77697791880261e-10	7.9404930264646e-10
26.81	4.75398032437303e-10	7.90189467689777e-10
26.815	4.73109329759622e-10	7.86348383506528e-10
26.82	4.70831630766166e-10	7.82525959067385e-10
26.825	4.68564882630301e-10	7.78722103784628e-10
26.83	4.66309032778607e-10	7.74936727510001e-10
26.835	4.64064028889659e-10	7.71169740532588e-10
26.84	4.61829818892812e-10	7.67421053576685e-10
26.845	4.59606350967024e-10	7.63690577799698e-10
26.85	4.57393573539646e-10	7.59978224790037e-10
26.855	4.55191435285232e-10	7.5628390656503e-10
26.86	4.52999885124364e-10	7.52607535568844e-10
26.865	4.50818872222471e-10	7.48949024670414e-10
26.87	4.48648345988651e-10	7.45308287161386e-10
26.875	4.46488256074526e-10	7.41685236754064e-10
26.88	4.44338552373051e-10	7.38079787579375e-10
26.885	4.42199185017386e-10	7.34491854184838e-10
26.89	4.4007010437973e-10	7.30921351532544e-10
26.895	4.37951261070184e-10	7.27368194997146e-10
26.9	4.35842605935615e-10	7.23832300363859e-10
26.905	4.33744090058518e-10	7.20313583826472e-10
26.91	4.31655664755879e-10	7.16811961985363e-10
26.915	4.29577281578084e-10	7.13327351845533e-10
26.92	4.27508892307765e-10	7.09859670814638e-10
26.925	4.25450448958709e-10	7.06408836701044e-10
26.93	4.23401903774752e-10	7.0297476771188e-10
26.935	4.21363209228671e-10	6.99557382451104e-10
26.94	4.19334318021091e-10	6.96156599917583e-10
26.945	4.17315183079398e-10	6.92772339503176e-10
26.95	4.15305757556641e-10	6.89404520990828e-10
26.955	4.13305994830477e-10	6.86053064552676e-10
26.96	4.1131584850207e-10	6.82717890748163e-10
26.965	4.09335272395033e-10	6.79398920522154e-10
26.97	4.07364220554362e-10	6.76096075203078e-10
26.975	4.05402647245381e-10	6.72809276501056e-10
26.98	4.03450506952681e-10	6.69538446506063e-10
26.985	4.01507754379071e-10	6.66283507686076e-10
26.99	3.99574344444536e-10	6.63044382885248e-10
26.995	3.97650232285204e-10	6.5982099532208e-10
27	3.9573537325229e-10	6.56613268587611e-10
27.005	3.93829722911093e-10	6.53421126643605e-10
27.01	3.91933237039956e-10	6.50244493820761e-10
27.015	3.90045871629249e-10	6.47083294816917e-10
27.02	3.88167582880349e-10	6.43937454695278e-10
27.025	3.86298327204649e-10	6.40806898882638e-10
27.03	3.84438061222527e-10	6.37691553167618e-10
27.035	3.82586741762362e-10	6.34591343698915e-10
27.04	3.80744325859537e-10	6.31506196983556e-10
27.045	3.78910770755442e-10	6.28436039885156e-10
27.05	3.77086033896496e-10	6.25380799622194e-10
27.055	3.75270072933155e-10	6.2234040376629e-10
27.06	3.73462845718949e-10	6.19314780240494e-10
27.065	3.71664310309495e-10	6.1630385731758e-10
27.07	3.69874424961543e-10	6.13307563618355e-10
27.075	3.68093148131997e-10	6.10325828109965e-10
27.08	3.66320438476982e-10	6.07358580104222e-10
27.085	3.64556254850865e-10	6.04405749255928e-10
27.09	3.62800556305317e-10	6.01467265561216e-10
27.095	3.61053302088371e-10	5.98543059355891e-10
27.1	3.59314451643476e-10	5.95633061313787e-10
27.105	3.57583964608568e-10	5.92737202445126e-10
27.11	3.55861800815133e-10	5.89855414094885e-10
27.115	3.5414792028728e-10	5.86987627941179e-10
27.12	3.52442283240827e-10	5.84133775993637e-10
27.125	3.50744850082374e-10	5.81293790591804e-10
27.13	3.49055581408394e-10	5.78467604403532e-10
27.135	3.47374438004327e-10	5.75655150423397e-10
27.14	3.45701380843663e-10	5.72856361971109e-10
27.145	3.44036371087059e-10	5.70071172689935e-10
27.15	3.42379370081433e-10	5.67299516545135e-10
27.155	3.40730339359068e-10	5.64541327822398e-10
27.16	3.39089240636737e-10	5.61796541126286e-10
27.165	3.37456035814809e-10	5.59065091378691e-10
27.17	3.35830686976376e-10	5.56346913817296e-10
27.175	3.34213156386372e-10	5.53641943994042e-10
27.18	3.32603406490714e-10	5.50950117773607e-10
27.185	3.31001399915418e-10	5.48271371331886e-10
27.19	3.29407099465755e-10	5.45605641154484e-10
27.195	3.27820468125378e-10	5.42952864035215e-10
27.2	3.26241469055483e-10	5.40312977074606e-10
27.205	3.24670065593936e-10	5.3768591767841e-10
27.21	3.23106221254457e-10	5.35071623556127e-10
27.215	3.21549899725747e-10	5.32470032719529e-10
27.22	3.2000106487068e-10	5.29881083481197e-10
27.225	3.18459680725442e-10	5.27304714453058e-10
27.23	3.16925711498724e-10	5.24740864544941e-10
27.235	3.15399121570879e-10	5.22189472963124e-10
27.24	3.13879875493106e-10	5.19650479208902e-10
27.245	3.12367937986637e-10	5.17123823077154e-10
27.25	3.10863273941911e-10	5.1460944465492e-10
27.255	3.09365848417783e-10	5.12107284319985e-10
27.26	3.07875626640692e-10	5.09617282739467e-10
27.265	3.06392574003883e-10	5.07139380868417e-10
27.27	3.0491665606659e-10	5.0467351994842e-10
27.275	3.03447838553253e-10	5.02219641506208e-10
27.28	3.01986087352718e-10	4.99777687352273e-10
27.285	3.00531368517461e-10	4.97347599579498e-10
27.29	2.9908364826279e-10	4.94929320561779e-10
27.295	2.97642892966076e-10	4.92522792952669e-10
27.3	2.96209069165972e-10	4.90127959684021e-10
27.305	2.94782143561648e-10	4.87744763964634e-10
27.31	2.93362083012009e-10	4.85373149278913e-10
27.315	2.91948854534941e-10	4.83013059385536e-10
27.32	2.90542425306547e-10	4.80664438316116e-10
27.325	2.89142762660388e-10	4.78327230373885e-10
27.33	2.87749834086727e-10	4.7600138013237e-10
27.335	2.86363607231784e-10	4.7368683243409e-10
27.34	2.84984049896987e-10	4.71383532389244e-10
27.345	2.83611130038219e-10	4.69091425374417e-10
27.35	2.82244815765101e-10	4.66810457031288e-10
27.355	2.80885075340232e-10	4.64540573265343e-10
27.36	2.79531877178468e-10	4.62281720244596e-10
27.365	2.78185189846189e-10	4.60033844398318e-10
27.37	2.76844982060581e-10	4.57796892415766e-10
27.375	2.75511222688901e-10	4.55570811244924e-10
27.38	2.7418388074777e-10	4.53355548091252e-10
27.385	2.72862925402451e-10	4.5115105041643e-10
27.39	2.71548325966136e-10	4.48957265937122e-10
27.395	2.70240051899248e-10	4.46774142623735e-10
27.4	2.68938072808718e-10	4.44601628699191e-10
27.405	2.67642358447299e-10	4.42439672637702e-10
27.41	2.66352878712864e-10	4.4028822316355e-10
27.415	2.65069603647701e-10	4.38147229249875e-10
27.42	2.63792503437836e-10	4.36016640117468e-10
27.425	2.62521548412337e-10	4.33896405233571e-10
27.43	2.61256709042621e-10	4.3178647431068e-10
27.435	2.59997955941794e-10	4.29686797305357e-10
27.44	2.58745259863949e-10	4.27597324417045e-10
27.445	2.57498591703502e-10	4.25518006086891e-10
27.45	2.56257922494523e-10	4.23448792996573e-10
27.455	2.55023223410057e-10	4.21389636067134e-10
27.46	2.53794465761465e-10	4.19340486457822e-10
27.465	2.5257162099776e-10	4.17301295564933e-10
27.47	2.51354660704951e-10	4.15272015020663e-10
27.475	2.50143556605381e-10	4.1325259669196e-10
27.48	2.48938280557073e-10	4.11242992679392e-10
27.485	2.4773880455309e-10	4.09243155316007e-10
27.49	2.46545100720875e-10	4.07253037166212e-10
27.495	2.45357141321618e-10	4.05272591024646e-10
27.5	2.44174898749611e-10	4.03301769915064e-10
27.505	2.42998345531608e-10	4.01340527089228e-10
27.51	2.41827454326191e-10	3.993888160258e-10
27.515	2.40662197923149e-10	3.97446590429242e-10
27.52	2.39502549242833e-10	3.95513804228718e-10
27.525	2.38348481335537e-10	3.93590411577008e-10
27.53	2.37199967380884e-10	3.91676366849422e-10
27.535	2.36056980687193e-10	3.89771624642719e-10
27.54	2.34919494690874e-10	3.87876139774036e-10
27.545	2.33787482955801e-10	3.85989867279817e-10
27.55	2.32660919172714e-10	3.8411276241475e-10
27.555	2.3153977715861e-10	3.82244780650707e-10
27.56	2.30424030856127e-10	3.80385877675693e-10
27.565	2.29313654332954e-10	3.78536009392796e-10
27.57	2.28208621781228e-10	3.76695131919145e-10
27.575	2.27108907516934e-10	3.74863201584871e-10
27.58	2.26014485979317e-10	3.73040174932073e-10
27.585	2.24925331730291e-10	3.71226008713791e-10
27.59	2.23841419453844e-10	3.69420659892984e-10
27.595	2.22762723955463e-10	3.6762408564151e-10
27.6	2.21689220161546e-10	3.65836243339112e-10
27.605	2.20620883118827e-10	3.64057090572412e-10
27.61	2.19557687993791e-10	3.62286585133906e-10
27.615	2.1849961007211e-10	3.60524685020966e-10
27.62	2.17446624758066e-10	3.58771348434847e-10
27.625	2.16398707573983e-10	3.57026533779695e-10
27.63	2.15355834159669e-10	3.55290199661567e-10
27.635	2.1431798027184e-10	3.53562304887449e-10
27.64	2.1328512178357e-10	3.5184280846428e-10
27.645	2.12257234683727e-10	3.50131669597987e-10
27.65	2.11234295076426e-10	3.48428847692517e-10
27.655	2.10216279180466e-10	3.46734302348872e-10
27.66	2.09203163328792e-10	3.45047993364163e-10
27.665	2.0819492396794e-10	3.4336988073065e-10
27.67	2.07191537657495e-10	3.41699924634798e-10
27.675	2.06192981069549e-10	3.40038085456339e-10
27.68	2.05199230988166e-10	3.38384323767327e-10
27.685	2.04210264308836e-10	3.36738600331212e-10
27.69	2.03226058037948e-10	3.35100876101907e-10
27.695	2.02246589292263e-10	3.33471112222868e-10
27.7	2.01271835298375e-10	3.3184927002617e-10
27.705	2.00301773392185e-10	3.30235311031595e-10
27.71	1.99336381018388e-10	3.28629196945723e-10
27.715	1.98375635729942e-10	3.27030889661021e-10
27.72	1.97419515187555e-10	3.25440351254945e-10
27.725	1.9646799715916e-10	3.23857543989042e-10
27.73	1.9552105951941e-10	3.22282430308057e-10
27.735	1.94578680249164e-10	3.20714972839043e-10
27.74	1.93640837434978e-10	3.19155134390479e-10
27.745	1.92707509268594e-10	3.17602877951387e-10
27.75	1.91778674046442e-10	3.16058166690457e-10
27.755	1.90854310169137e-10	3.1452096395518e-10
27.76	1.89934396140979e-10	3.12991233270973e-10
27.765	1.89018910569452e-10	3.1146893834032e-10
27.77	1.88107832164736e-10	3.09954043041915e-10
27.775	1.87201139739211e-10	3.08446511429802e-10
27.78	1.86298812206971e-10	3.0694630773253e-10
27.785	1.85400828583329e-10	3.05453396352301e-10
27.79	1.84507167984341e-10	3.03967741864133e-10
27.795	1.83617809626312e-10	3.02489309015015e-10
27.8	1.82732732825333e-10	3.01018062723081e-10
27.805	1.8185191699678e-10	2.99553968076773e-10
27.81	1.80975341654861e-10	2.98096990334018e-10
27.815	1.80102986412122e-10	2.96647094921402e-10
27.82	1.79234830978989e-10	2.9520424743336e-10
27.825	1.78370855163296e-10	2.93768413631353e-10
27.83	1.77511038869816e-10	2.92339559443062e-10
27.835	1.76655362099796e-10	2.90917650961579e-10
27.84	1.75803804950498e-10	2.8950265444461e-10
27.845	1.74956347614735e-10	2.8809453631367e-10
27.85	1.74112970380413e-10	2.86693263153292e-10
27.855	1.73273653630084e-10	2.85298801710234e-10
27.86	1.72438377840474e-10	2.83911118892695e-10
27.865	1.71607123582053e-10	2.82530181769529e-10
27.87	1.70779871518569e-10	2.81155957569467e-10
27.875	1.69956602406608e-10	2.79788413680339e-10
27.88	1.69137297095153e-10	2.78427517648306e-10
27.885	1.68321936525129e-10	2.7707323717709e-10
27.89	1.67510501728975e-10	2.75725540127209e-10
27.895	1.66702973830196e-10	2.74384394515215e-10
27.9	1.65899334042935e-10	2.73049768512942e-10
27.905	1.6509956367153e-10	2.71721630446747e-10
27.91	1.64303644110085e-10	2.70399948796764e-10
27.915	1.63511556842042e-10	2.69084692196156e-10
27.92	1.62723283439751e-10	2.67775829430373e-10
27.925	1.61938805564041e-10	2.66473329436414e-10
27.93	1.61158104963802e-10	2.65177161302092e-10
27.935	1.60381163475555e-10	2.63887294265299e-10
27.94	1.59607963023042e-10	2.62603697713283e-10
27.945	1.58838485616794e-10	2.61326341181919e-10
27.95	1.58072713353731e-10	2.60055194354989e-10
27.955	1.57310628416733e-10	2.58790227063467e-10
27.96	1.56552213074239e-10	2.57531409284801e-10
27.965	1.55797449679833e-10	2.56278711142206e-10
27.97	1.55046320671829e-10	2.55032102903953e-10
27.975	1.54298808572879e-10	2.53791554982668e-10
27.98	1.53554895989554e-10	2.52557037934631e-10
27.985	1.52814565611952e-10	2.51328522459078e-10
27.99	1.52077800213293e-10	2.5010597939751e-10
27.995	1.51344582649521e-10	2.48889379733e-10


==> fig3_right.dat <==
time	y_z	y_x
0	51.8040239660993	51.8040239660993
0.005	51.7111134805249	51.4597094533002
0.01	51.6227932150092	50.9014807297519
0.015	51.5419253354015	50.1617642011635
0.02	51.4708516716273	49.2694376951629
0.025	51.4114553556714	48.2501724127352
0.03	51.3652162336538	47.1267441092086
0.035	51.3332606330415	45.9193161572016
0.04	51.316406014216	44.6456969219726
0.045	51.3152009882893	43.321573675807
0.05	51.3299611398407	41.9607250909984
0.055	51.3608010537884	40.5752141792584
0.06	51.4076629095914	39.1755633878036
0.065	51.4703419731006	37.7709134177599
0.07	51.5485092863836	36.3691671978538
0.075	51.641731828481	34.9771203246533
0.08	51.7494903950874	33.6005791689963
0.085	51.8711954223923	32.2444677458712
0.09	52.0062009595572	30.9129243511513
0.095	52.1538169753926	29.6093888825329
0.1	52.3133201675575	28.3366816831497
0.105	52.4839634268973	27.0970746740488
0.11	52.6649840952336	25.8923554754763
0.115	52.8556111418898	24.7238851562389
0.12	53.0550713723815	23.5926501948242
0.125	53.2625947719048	22.4993091850585
0.13	53.4774190764423	21.444234772477
0.135	53.6987936553723	20.4275512649092
0.14	53.9259827813502	19.4491683217378
0.145	54.1582683558508	18.5088110905511
0.15	54.3949521520561	17.6060471272227
0.155	54.6353576306819	16.7403104055459
0.16	54.8788313788118	15.9109226952136
0.165	55.1247442167844	15.1171125619318
0.17	55.3724920136338	14.3580322206099
0.175	55.6214962474537	13.6327724516937
0.18	55.8712043433156	12.9403757716308
0.185	56.121089817985	12.2798480310456
0.19	56.3706522576103	11.6501685982902
0.195	56.6194171517869	11.0502992715256
0.2	56.8669356048833	10.4791920492402
0.205	57.1127839432543	9.93579587702617
0.21	57.3565632349101	9.41906247741789
0.215	57.5978987363662	8.92795135954858
0.22	57.8364392797265	8.46143409622716
0.225	58.0718566115511	8.0184979476966
0.23	58.3038446937034	7.5981489037401
0.235	58.5321189751542	7.19941420888758
0.24	58.7564156426252	6.82134442918306
0.245	58.9764908569684	6.46301511325155
0.25	59.1921199812958	6.12352809520085
0.255	59.4030968060851	5.80201248216559
0.26	59.6092327757735	5.497625365006
0.265	59.8103562207244	5.20955228677455
0.27	60.0063115978814	4.93700750002526
0.275	60.1969587429235	4.6792340408312
0.28	60.3821721362849	4.43550364446698
0.285	60.5618401850057	4.2051165250776
0.29	60.7358645220248	3.98740103926949
0.295	60.9041593242144	3.78171325140073
0.3	61.0666506501805	3.58743641639614
0.305	61.223275798609	3.40398039414924
0.31	61.3739826877238	3.23078100798157
0.315	61.5187292562378	3.06729935819369
0.32	61.6574828860137	2.9130211004478
0.325	61.7902198465093	2.76745569755668
0.33	61.916924760962	2.630135652205
0.335	62.0375900941592	2.50061572718693
0.34	62.1522156615538	2.37847215889782
0.345	62.2608081594052	2.26330186905961
0.35	62.3633807155662	2.15472167898005
0.355	62.4599524604766	2.05236753003857
0.36	62.5505481178877	1.95589371354885
0.365	62.6351976148012	1.86497211266481
0.37	62.7139357100799	1.77929145856578
0.375	62.7868016411682	1.69855660277428
0.38	62.8538387883423	1.62248780712054
0.385	62.9150943558998	1.5508200525678
0.39	62.970619069696	1.48330236784764
0.395	63.0204668904271	1.41969717862123
0.4	63.0646947420648	1.35977967767801
0.405	63.1033622548506	1.30333721650431
0.41	63.1365315222639	1.2501687183984
0.415	63.1642668713863	1.20008411317337
0.42	63.1866346460963	1.15290379337217
0.425	63.2037030025385	1.10845809181929
0.43	63.2155417163257	1.06658678024762
0.435	63.2222220009464	1.02713858866704
0.44	63.2238163368628	0.989970745080571
0.445	63.2203983108024	0.954948535103578
0.45	63.2120424647606	0.921944881000791
0.455	63.1988241542463	0.890839939622853
0.46	63.1808194153232	0.861520718698642
0.465	63.1581048400086	0.833880710920267
0.47	63.1307574596151	0.807819545243958
0.475	63.0988546356316	0.783242654821189
0.48	63.0624739577572	0.760060960969795
0.485	63.0216931487192	0.738190572593876
0.49	62.976589975518	0.717552500463527
0.495	62.9272421667609	0.698072385770394
0.5	62.8737273357583	0.679680242382315
0.505	62.8161229090716	0.66231021222956
0.51	62.7545060602167	0.645900333266043
0.515	62.6889536482383	0.630392319461149
0.52	62.6195421608858	0.61573135229113
0.525	62.546347662133	0.601865883213298
0.53	62.4694457437952	0.58874744662114
0.535	62.3889114810126	0.576330482793954
0.54	62.3048193913747	0.564572170370381
0.545	62.2172433974769	0.553432267891309
0.55	62.1262567927082	0.542872963973744
0.555	62.0319322100782	0.532858735693457
0.56	61.9343415939037	0.523356214770354
0.565	61.8335561741834	0.514334061166467
0.57	61.7296464434967	0.505762843722269
0.575	61.6226821362739	0.497614927472549
0.58	61.5127322102905	0.489864367298281
0.585	61.3998648302473	0.482486807585835
0.59	61.2841473533068	0.475459387579402
0.595	61.1656463164592	0.468760652126606
0.6	61.0444274256036	0.462370467531037
0.605	60.920555546232	0.456269942238702
0.61	60.7940946956111	0.450441352098283
0.615	60.6651080363645	0.444868069947497
0.62	60.5336578713597	0.439534499289829
0.625	60.3998056398145	0.434426011837481
0.63	60.2636119145362	0.429528888707431
0.635	60.125136400218	0.424830265068186
0.64	59.9844379327174	0.420318078045035
0.645	59.8415744792462	0.415981017701396
0.65	59.6966031394075	0.411808480923255
0.655	59.5495801470174	0.407790528042663
0.66	59.4005608726527	0.40391784204484
0.665	59.24959982687	0.400181690211632
0.67	59.096750664045	0.396573888061885
0.675	58.9420661867827	0.393086765456757
0.68	58.7855983508534	0.389713134745094
0.685	58.6273982706113	0.38644626083076
0.69	58.4675162248555	0.38327983305025
0.695	58.306001663096	0.380207938755039
0.7	58.1429032121884	0.37722503849893
0.705	57.9782686833042	0.374325942736207
0.71	57.8121450792066	0.371505789941632
0.715	57.6445786018004	0.36876002606832
0.72	57.4756146599303	0.366084385264232
0.725	57.3052978774018	0.363474871772531
0.73	57.1336721011989	0.36092774294526
0.735	56.9607804098789	0.358439493303845
0.74	56.7866651221206	0.356006839583724
0.745	56.6113678054082	0.353626706704012
0.75	56.4349292848311	0.3512962146065
0.755	56.2573896519833	0.34901266591155
0.76	56.0787882739468	0.346773534341454
0.765	55.8991638023427	0.344576453864745
0.77	55.7185541824373	0.34241920851763
0.775	55.5369966622903	0.340299722861332
0.78	55.3545278019316	0.338216053036515
0.785	55.1711834825585	0.336166378378288
0.79	54.9869989157392	0.334148993557431
0.795	54.8020086526159	0.33216230121553
0.8	54.6162465930979	0.330204805063643
0.805	54.4297459950352	0.328275103415914
0.81	54.2425394833665	0.326371883131293
0.815	54.0546590592343	0.324493913938097
0.82	53.8661361090597	0.322640043117701
0.825	53.6770014135718	0.320809190525059
0.83	53.4872851567866	0.319000343925106
0.835	53.2970169349284	0.317212554625378
0.84	53.1062257652922	0.315444933386353
0.845	52.9149400950397	0.313696646592172
0.85	52.7231878099272	0.311966912665447
0.855	52.5309962429615	0.310254998710841
0.86	52.3383921829798	0.308560217373084
0.865	52.1454018831517	0.306881923895917
0.87	51.9520510694008	0.305219513369349
0.875	51.7583649487422	0.303572418153323
0.88	51.5643682175359	0.301940105466679
0.885	51.3700850696528	0.300322075130958
0.89	51.1755392045523	0.298717857459239
0.895	50.9807538352701	0.297127011280839
0.9	50.7857516963145	0.295549122093224
0.905	50.5905550514714	0.293983800333086
0.91	50.3951857015152	0.292430679758969
0.915	50.1996649918277	0.290889415938374
0.92	50.0040138199209	0.289359684832652
0.925	49.8082526428666	0.287841181473465
0.93	49.6124014846307	0.286333618724951
0.935	49.4164799433122	0.284836726126119
0.94	49.2205071982869	0.283350248808323
0.945	49.0245020172567	0.281873946483015
0.95	48.828482763203	0.280407592495261
0.955	48.6324674012456	0.278950972938788
0.96	48.4364735054075	0.277503885828625
0.965	48.2405182652845	0.276066140327599
0.97	48.0446184926218	0.274637556023248
0.975	47.848790627797	0.27321796225188
0.98	47.6530507462102	0.271807197466735
0.985	47.4574145645823	0.270405108647408
0.99	47.2618974471607	0.269011550747862
0.995	47.0665144118355	0.26762638618052
1	46.8712801361641	0.266249484334125
1.005	46.6762089633073	0.264880721123145
1.01	46.4813149078762	0.263519978566705
1.015	46.2866116616914	0.262167144395108
1.02	46.0921125994549	0.26082211168216
1.025	45.8978307843359	0.259484778501621
1.03	45.7037789734717	0.258155047606201
1.035	45.509969623383	0.25683282612765
1.04	45.3164148953072	0.255518025296539
1.045	45.1231266604474	0.25421056018048
1.05	44.9301165051411	0.252910349439547
1.055	44.7373957359472	0.251617315097801
1.06	44.5449753846539	0.250331382329848
1.065	44.3528662132071	0.249052479261454
1.07	44.1610787185612	0.247780536783291
1.075	43.9696231374533	0.246515488376957
1.08	43.7785094511007	0.245257269952468
1.085	43.5877473898243	0.244005819696459
1.09	43.3973464375969	0.242761077930395
1.095	43.2073158365197	0.241522986978142
1.1	43.017664591226	0.240291491042267
1.105	42.8284014732135	0.23906653608851
1.11	42.6395350251073	0.237848069737869
1.115	42.4510735648531	0.236636041165817
1.12	42.2630251898425	0.235430401008172
1.125	42.0753977809707	0.23423110127317
1.13	41.8881990066284	0.233038095259356
1.135	41.7014363266276	0.231851337478884
1.14	41.5151169960637	0.230670783585885
1.145	41.3292480691137	0.22949639030956
1.15	41.1438364027714	0.228328115391688
1.155	40.958888660522	0.227165917528258
1.16	40.774411315955	0.226009756314944
1.165	40.590410656317	0.224859592196184
1.17	40.4068927860069	0.223715386417604
1.175	40.2238636300112	0.222577100981585
1.18	40.0413289372835	0.221444698605751
1.185	39.8592942840667	0.220318142684185
1.19	39.67776507716	0.219197397251198
1.195	39.4967465571315	0.218082426947482
1.2	39.316243801476	0.216973196988477
1.205	39.1362617277212	0.215869673134819
1.21	38.9568050964801	0.214771821664719
1.215	38.7778785144534	0.213679609348155
1.22	38.5994864373801	0.212593003422743
1.225	38.421633172939	0.211511971571194
1.23	38.2443228836012	0.210436481900227
1.235	38.0675595894334	0.209366502920868
1.24	37.8913471708548	0.208302003530016
1.245	37.7156893713465	0.207242952993213
1.25	37.5405898001149	0.206189320928527
1.255	37.3660519347101	0.205141077291472
1.26	37.1920791235993	0.204098192360906
1.265	37.0186745886962	0.203060636725828
1.27	36.8458414278481	0.202028381273026
1.275	36.6735826172789	0.201001397175512
1.28	36.501901013992	0.199979655881697
1.285	36.3307993581304	0.198963129105249
1.29	36.1602802752973	0.197951788815591
1.295	35.9903462788367	0.196945607229009
1.3	35.8209997720744	0.195944556800303
1.305	35.6522430505203	0.194948610214971
1.31	35.4840783040337	0.193957740381873
1.315	35.3165076189497	0.192971920426353
1.32	35.1495329801701	0.191991123683782
1.325	34.9831562732177	0.191015323693496
1.33	34.8173792862547	0.190044494193105
1.335	34.6522037120662	0.189078609113144
1.34	34.48763115001	0.188117642572048
1.345	34.3236631079314	0.187161568871421
1.35	34.1603010040451	0.186210362491594
1.355	33.9975461687847	0.185263998087433
1.36	33.8353998466194	0.184322450484401
1.365	33.6738631978393	0.18338569467484
1.37	33.5129373003091	0.182453705814469
1.375	33.3526231511916	0.181526459219077
1.38	33.1929216686407	0.180603930361406
1.385	33.0338336934645	0.179686094868201
1.39	32.8753599907597	0.178772928517422
1.395	32.7175012515169	0.177864407235615
1.4	32.5602580941977	0.176960507095406
1.405	32.4036310662838	0.176061204313144
1.41	32.2476206457993	0.175166475246657
1.415	32.0922272428055	0.174276296393123
1.42	31.9374512008698	0.173390644387047
1.425	31.7832927985077	0.172509495998346
1.43	31.6297522506007	0.171632828130512
1.435	31.4768297097873	0.170760617818878
1.44	31.3245252678307	0.169892842228954
1.445	31.1728389569611	0.169029478654843
1.45	31.0217707511951	0.16817050451773
1.455	30.8713205676305	0.167315897364434
1.46	30.7214882677186	0.16646563486602
1.465	30.5722736585137	0.165619694816478
1.47	30.4236764939003	0.164778055131448
1.475	30.2756964757975	0.163940693846996
1.48	30.128333255343	0.16310758911844
1.485	29.981586434055	0.162278719219225
1.49	29.835455564973	0.161454062539829
1.495	29.689940153779	0.160633597586713
1.5	29.5450396598974	0.159817302981314
1.505	29.4007534975756	0.159005157459059
1.51	29.2570810369449	0.158197139868424
1.515	29.1140216050622	0.157393229170012
1.52	28.9715744869324	0.156593404435667
1.525	28.8297389265133	0.15579764484761
1.53	28.6885141277005	0.155005929697605
1.535	28.5478992552961	0.154218238386137
1.54	28.4078934359585	0.153434550421627
1.545	28.2684957591351	0.152654845419655
1.55	28.1297052779786	0.151879103102209
1.555	27.9915210102452	0.151107303296949
1.56	27.8539419391776	0.150339425936492
1.565	27.7169670143711	0.149575451057704
1.57	27.5805951526235	0.148815358801021
1.575	27.4448252387699	0.148059129409772
1.58	27.3096561265018	0.147306743229521
1.585	27.1750866391708	0.146558180707421
1.59	27.0411155705781	0.145813422391579
1.595	26.9077416857481	0.145072448930435
1.6	26.7749637216891	0.144335241072148
1.605	26.6427803881386	0.143601779663995
1.61	26.5111903682953	0.142872045651778
1.615	26.3801923195372	0.142146020079239
1.62	26.2497848741264	0.141423684087491
1.625	26.1199666399005	0.140705018914443
1.63	25.990736200951	0.139990005894251
1.635	25.862092118289	0.139278626456757
1.64	25.7340329304984	0.138570862126953
1.645	25.6065571543766	0.13786669452444
1.65	25.4796632855629	0.137166105362896
1.655	25.3533497991557	0.136469076449553
1.66	25.2276151503168	0.13577558968468
1.665	25.1024577748653	0.135085627061063
1.67	24.9778760898595	0.134399170663506
1.675	24.8538684941678	0.133716202668323
1.68	24.7304333690289	0.133036705342838
1.685	24.6075690786007	0.132360661044899
1.69	24.4852739704991	0.131688052222384
1.695	24.3635463763266	0.131018861412721
1.7	24.2423846121898	0.130353071242405
1.705	24.1217869792077	0.129690664426523
1.71	24.0017517640098	0.129031623768286
1.715	23.8822772392246	0.128375932158557
1.72	23.7633616639584	0.127723572575391
1.725	23.6450032842648	0.127074528083571
1.73	23.5272003336053	0.126428781834153
1.735	23.4099510333003	0.125786317064016
1.74	23.2932535929715	0.125147117095405
1.745	23.177106210976	0.12451116533549
1.75	23.0615070748308	0.12387844527592
1.755	22.9464543616298	0.123248940492385
1.76	22.8319462384521	0.122622634644175
1.765	22.7179808627623	0.121999511473747
1.77	22.6045563828024	0.121379554806295
1.775	22.4916709379764	0.120762748549318
1.78	22.3793226592271	0.120149076692198
1.785	22.2675096694046	0.119538523305772
1.79	22.1562300836283	0.118931072541915
1.795	22.0454820096412	0.118326708633121
1.8	21.9352635481563	0.117725415892086
1.805	21.8255727931975	0.117127178711297
1.81	21.7164078324317	0.11653198156262
1.815	21.6077667474957	0.115939808996892
1.82	21.4996476143152	0.115350645643516
1.825	21.3920485034178	0.114764476210059
1.83	21.2849674802396	0.114181285481846
1.835	21.1784026054249	0.113601058321568
1.84	21.0723519351202	0.113023779668881
1.845	20.9668135212618	0.112449434540013
1.85	20.8617854118576	0.111878008027372
1.855	20.7572656512622	0.111309485299156
1.86	20.6532522804476	0.110743851598968
1.865	20.5497433372665	0.110181092245425
1.87	20.4467368567117	0.109621192631781
1.875	20.3442308711682	0.10906413822554
1.88	20.2422234106616	0.108509914568082
1.885	20.1407125030998	0.107958507274281
1.89	20.0396961745105	0.107409902032134
1.895	19.9391724492726	0.106864084602385
1.9	19.8391393503438	0.106321040818158
1.905	19.7395948994816	0.10578075658458
1.91	19.6405371174611	0.105243217878425
1.915	19.5419640242869	0.104708410747737
1.92	19.4438736394009	0.104176321311477
1.925	19.3462639818851	0.103646935759154
1.93	19.2491330706599	0.103120240350472
1.935	19.1524789246788	0.102596221414966
1.94	19.056299563117	0.102074865351653
1.945	18.9605930055578	0.101556158628671
1.95	18.865357272173	0.101040087782934
1.955	18.7705903839002	0.100526639419778
1.96	18.6762903626158	0.100015800212613
1.965	18.5824552313041	0.0995075569025777
1.97	18.4890830142219	0.099001896298193
1.975	18.3961717370603	0.0984988052750214
1.98	18.3037194271018	0.0979982707753244
1.985	18.2117241133742	0.0975002798077236
1.99	18.1201838268006	0.097004819446863
1.995	18.0290966003461	0.096511876833073
2	17.9384604691609	0.0960214391720366
2.005	17.8482734707197	0.0955334937344569
2.01	17.7585336449581	0.0950480278557262
2.015	17.6692390344055	0.0945650289355971
2.02	17.580387684315	0.0940844844378556
2.025	17.4919776427893	0.0936063818899948
2.03	17.4040069609047	0.0931307088828914
2.035	17.3164736928311	0.0926574530704833
2.04	17.2293758959492	0.092186602169449
2.045	17.142711630965	0.0917181439588886
2.05	17.0564789620209	0.0912520662800062
2.055	16.9706759568047	0.0907883570357946
2.06	16.8853006866548	0.0903270041907208
2.065	16.8003512266637	0.0898679957704137
2.07	16.7158256557779	0.0894113198613531
2.075	16.6317220568958	0.0889569646105603
2.08	16.5480385169628	0.0885049182252904
2.085	16.4647731270634	0.0880551689727264
2.09	16.3819239825117	0.0876077051796739
2.095	16.2994891829389	0.0871625152322589
2.1	16.2174668323782	0.0867195875756254
2.105	16.1358550393476	0.0862789107136361
2.11	16.0546519169307	0.0858404732085738
2.115	15.9738555828547	0.0854042636808441
2.12	15.8934641595663	0.0849702708086804
2.125	15.8134757743056	0.0845384833278499
2.13	15.7338885591779	0.0841088900313609
2.135	15.654700651223	0.0836814797691724
2.14	15.5759101924827	0.0832562414479041
2.145	15.4975153300665	0.0828331640305488
2.15	15.4195142162148	0.0824122365361858
2.155	15.3419050083607	0.0819934480396957
2.16	15.2646858691894	0.0815767876714772
2.165	15.1878549666961	0.0811622446171645
2.17	15.1114104742417	0.0807498081173467
2.175	15.0353505706075	0.0803394674672888
2.18	14.9596734400467	0.0799312120166535
2.185	14.8843772723358	0.0795250311692248
2.19	14.8094602628231	0.0791209143826333
2.195	14.734920612476	0.0787188511680819
2.2	14.6607565279271	0.0783188310900742
2.205	14.5869662215174	0.0779208437661433
2.21	14.5135479113396	0.0775248788665822
2.215	14.4404998212787	0.0771309261141762
2.22	14.3678201810513	0.0767389752839353
2.225	14.2955072262438	0.0763490162028298
2.23	14.2235591983491	0.0759610387495252
2.235	14.151974344801	0.0755750328541205
2.24	14.0807509190088	0.0751909884978859
2.245	14.0098871803891	0.0748088957130037
2.25	13.9393813943968	0.0744287445823086
2.255	13.8692318325554	0.074050525239031
2.26	13.7994367724848	0.0736742278665408
2.265	13.7299944979288	0.0732998426980922
2.27	13.660903298781	0.0729273600165705
2.275	13.5921614711098	0.0725567701542402
2.28	13.5237673171814	0.0721880634924933
2.285	13.455719145483	0.0718212304616004
2.29	13.3880152707437	0.0714562615404618
2.295	13.3206540139545	0.0710931472563606
2.3	13.2536337023878	0.0707318781847168
2.305	13.1869526696155	0.0703724449488427
2.31	13.1206092555256	0.0700148382196996
2.315	13.0546018063386	0.0696590487156554
2.32	12.9889286746224	0.0693050672022439
2.325	12.9235882193063	0.0689528844919252
2.33	12.858578805694	0.0686024914438469
2.335	12.7938988054762	0.0682538789636074
2.34	12.7295465967411	0.0679070380030191
2.345	12.6655205639854	0.0675619595598742
2.35	12.6018190981236	0.067218634677711
2.355	12.5384405964965	0.0668770544455807
2.36	12.4753834628789	0.0665372099978173
2.365	12.4126461074871	0.0661990925138065
2.37	12.3502269469843	0.0658626932177571
2.375	12.2881244044867	0.0655280033784734
2.38	12.2263369095675	0.0651950143091283
2.385	12.1648628982613	0.064863717367038
2.39	12.1037008130669	0.0645341039534377
2.395	12.0428491029499	0.0642061655132583
2.4	11.9823062233444	0.0638798935349043
2.405	11.9220706361539	0.0635552795500333
2.41	11.8621408097517	0.0632323151333355
2.415	11.802515218981	0.0629109919023157
2.42	11.7431923451533	0.0625913015170754
2.425	11.6841706760474	0.0622732356800962
2.43	11.6254487059072	0.0619567861360249
2.435	11.5670249354386	0.0616419446714588
2.44	11.5088978718066	0.0613287031147327
2.445	11.451066028631	0.0610170533357069
2.45	11.3935279259824	0.0607069872455558
2.455	11.3362820903766	0.0603984967965585
2.46	11.2793270547698	0.0600915739818894
2.465	11.222661358552	0.059786210835411
2.47	11.1662835475407	0.0594823994314664
2.475	11.1101921739739	0.0591801318846741
2.48	11.0543857965022	0.0588794003497232
2.485	10.9988629801816	0.0585801970211697
2.49	10.9436222964642	0.0582825141332342
2.495	10.88866232319	0.0579863439595998
2.5	10.833981644577	0.0576916788132122
2.505	10.779578851212	0.0573985110460796
2.51	10.7254525400402	0.0571068330490746
2.515	10.6716013143544	0.0568166372517367
2.52	10.6180237837847	0.0565279161220753
2.525	10.5647185642863	0.0562406621663751
2.53	10.5116842781288	0.0559548679290006
2.535	10.4589195538833	0.0556705259922035
2.54	10.4064230264103	0.0553876289759294
2.545	10.3541933368471	0.0551061695376269
2.55	10.3022291325945	0.0548261403720565
2.555	10.2505290673034	0.0545475342111014
2.56	10.1990918008613	0.0542703438235785
2.565	10.1479159993779	0.0539945620150511
2.57	10.0970003351709	0.0537201816276419
2.575	10.0463434867515	0.0534471955398472
2.58	9.99594413880951	0.0531755966663522
2.585	9.94580098219785	0.0529053779578471
2.59	9.89591271391742	0.052636532400844
2.595	9.84627803710121	0.052369053017495
2.6	9.79689566099844	0.052102932865411
2.605	9.74776430095826	0.0518381650374817
2.61	9.69888267841338	0.0515747426616959
2.615	9.65024952086335	0.0513126589009638
2.62	9.60186356185769	0.0510519069529387
2.625	9.55372354097874	0.0507924800498414
2.63	9.50582820382439	0.0505343714582836
2.635	9.45817630199051	0.050277574479094
2.64	9.41076659305324	0.0500220824471436
2.645	9.3635978405511	0.0497678887311734
2.65	9.31666881396686	0.049514986733622
2.655	9.2699782887093	0.0492633698904543
2.66	9.22352504609475	0.0490130316709911
2.665	9.17730787332847	0.0487639655777398
2.67	9.1313255634859	0.0485161651462257
2.675	9.08557691549373	0.0482696239448241
2.68	9.04006073411083	0.0480243355745935
2.685	8.994775829909	0.0477802936691093
2.69	8.94972101925368	0.0475374918942989
2.695	8.9048951242844	0.047295923948277
2.7	8.86029697289519	0.0470555835611822
2.705	8.81592539871485	0.0468164644950142
2.71	8.77177924108708	0.0465785605434719
2.715	8.7278573450505	0.0463418655317923
2.72	8.68415856131859	0.0461063733165903
2.725	8.6406817462595	0.0458720777856993
2.73	8.59742576187577	0.0456389728580123
2.735	8.55438947578393	0.0454070524833244
2.74	8.51157176119407	0.0451763106421753
2.745	8.46897149688923	0.0449467413456938
2.75	8.42658756720484	0.0447183386354417
2.755	8.3844188620079	0.0444910965832593
2.76	8.34246427667628	0.0442650092911117
2.765	8.30072271207781	0.0440400708909357
2.77	8.25919307454935	0.0438162755444873
2.775	8.21787427587583	0.0435936174431904
2.78	8.17676523326916	0.0433720908079859
2.785	8.13586486934713	0.0431516898891817
2.79	8.09517211211227	0.0429324089663036
2.795	8.0546858949306	0.0427142423479467
2.8	8.01440515651042	0.0424971843716276
2.805	7.97432884088097	0.0422812294036376
2.81	7.93445589737114	0.0420663718388966
2.815	7.89478528058801	0.0418526061008072
2.82	7.85531595039556	0.0416399266411104
2.825	7.81604687189312	0.0414283279397412
2.83	7.77697701539397	0.0412178045046857
2.835	7.73810535640383	0.0410083508718382
2.84	7.69943087559936	0.0407999616048599
2.845	7.66095255880659	0.0405926312950371
2.85	7.62266939697944	0.0403863545611413
2.855	7.58458038617809	0.0401811260492895
2.86	7.54668452754746	0.0399769404328051
2.865	7.5089808272956	0.0397737924120796
2.87	7.4714682966721	0.0395716767144354
2.875	7.43414595194653	0.0393705880939884
2.88	7.39701281438682	0.0391705213315123
2.885	7.36006791023767	0.038971471234303
2.89	7.32331027069898	0.0387734326360437
2.895	7.28673893190426	0.038576400396671
2.9	7.25035293489903	0.0383803694022414
2.905	7.21415132561929	0.0381853345647986
2.91	7.17813315486995	0.0379912908222411
2.915	7.14229747830326	0.0377982331381916
2.92	7.10664335639734	0.0376061565018655
2.925	7.07116985443462	0.0374150559279412
2.93	7.03587604248039	0.0372249264564308
2.935	7.00076099536129	0.0370357631525511
2.94	6.96582379264389	0.0368475611065955
2.945	6.93106351861326	0.0366603154338071
2.95	6.89647926225158	0.0364740212742511
2.955	6.86207011721675	0.0362886737926895
2.96	6.82783518182108	0.0361042681784548
2.965	6.79377355900995	0.0359207996453258
2.97	6.75988435634055	0.0357382634314029
2.975	6.72616668596064	0.035556654798985
2.98	6.69261966458733	0.035375969034446
2.985	6.6592424134859	0.0351962014481128
2.99	6.62603405844869	0.0350173473741435
2.995	6.59299372977399	0.0348394021704061
3	6.56012056224498	0.0346623612183585
3.005	6.52741369510872	0.0344862199229281
3.01	6.4948722720552	0.0343109737123928
3.015	6.46249544119636	0.0341366180382623
3.02	6.43028235504529	0.0339631483751602
3.025	6.3982321704953	0.0337905602207061
3.03	6.36634404879921	0.0336188490953993
3.035	6.33461715554858	0.0334480105425022
3.04	6.30305066065301	0.0332780401279244
3.045	6.27164373831952	0.0331089334401084
3.05	6.24039556703195	0.0329406860899143
3.055	6.20930532953042	0.0327732937105062
3.06	6.17837221279088	0.0326067519572389
3.065	6.14759540800463	0.0324410565075451
3.07	6.116974110558	0.032276203060823
3.075	6.08650752001199	0.0321121873383252
3.08	6.05619484008203	0.0319490050830471
3.085	6.02603527861779	0.0317866520596166
3.09	5.99602804758299	0.0316251240541842
3.095	5.96617236303538	0.0314644168743138
3.1	5.93646744510665	0.0313045263488735
3.105	5.90691251798251	0.0311454483279277
3.11	5.87750680988276	0.0309871786826291
3.115	5.84824955304145	0.0308297133051117
3.12	5.81913998368712	0.0306730481083843
3.125	5.79017734202305	0.0305171790262241
3.13	5.76136087220765	0.0303621020130714
3.135	5.73268982233482	0.0302078130439247
3.14	5.70416344441444	0.0300543081142357
3.145	5.67578099435296	0.0299015832398062
3.15	5.64754173193391	0.0297496344566837
3.155	5.61944492079868	0.0295984578210595
3.16	5.59148982842714	0.0294480494091657
3.165	5.56367572611858	0.0292984053171734
3.17	5.53600188897245	0.0291495216610918
3.175	5.5084675958694	0.0290013945766668
3.18	5.48107212945223	0.0288540202192812
3.185	5.45381477610701	0.0287073947638547
3.19	5.42669482594418	0.0285615144047446
3.195	5.39971157277981	0.0284163753556471
3.2	5.37286431411686	0.028271973849499
3.205	5.34615235112654	0.0281283061383798
3.21	5.31957498862975	0.0279853684934149
3.215	5.29313153507854	0.0278431572046779
3.22	5.26682130253774	0.0277016685810954
3.225	5.24064360666653	0.0275608989503504
3.23	5.21459776670021	0.0274208446587873
3.235	5.18868310543192	0.0272815020713171
3.24	5.16289894919455	0.0271428675713227
3.245	5.13724462784264	0.0270049375605658
3.25	5.11171947473437	0.0268677084590926
3.255	5.08632282671367	0.0267311767051414
3.26	5.0610540240923	0.0265953387550502
3.265	5.0359124106321	0.0264601910831644
3.27	5.01089733352732	0.0263257301817456
3.275	4.98600814338688	0.0261919525608803
3.28	4.96124419421692	0.0260588547483896
3.285	4.93660484340321	0.0259264332897389
3.29	4.91208945169379	0.0257946847479481
3.295	4.88769738318162	0.0256636057035027
3.3	4.86342800528727	0.0255331927542649
3.305	4.83928068874177	0.0254034425153854
3.31	4.81525480756946	0.0252743516192152
3.315	4.79134973907094	0.0251459167152187
3.32	4.76756486380609	0.0250181344698863
3.325	4.74389956557718	0.0248910015666482
3.33	4.72035323141203	0.0247645147057881
3.335	4.69692525154727	0.0246386706043576
3.34	4.67361501941164	0.0245134659960911
3.345	4.65042193160938	0.024388897631321
3.35	4.62734538790372	0.0242649622768932
3.355	4.60438479120038	0.0241416567160834
3.36	4.58153954753124	0.0240189777485134
3.365	4.55880906603798	0.0238969221900682
3.37	4.53619275895585	0.0237754868728132
3.375	4.51369004159753	0.0236546686449122
3.38	4.49130033233701	0.0235344643705454
3.385	4.46902305259357	0.0234148709298281
3.39	4.44685762681587	0.0232958852187297
3.395	4.42480348246605	0.0231775041489931
3.4	4.40286005000394	0.0230597246480546
3.405	4.38102676287133	0.0229425436589642
3.41	4.35930305747632	0.022825958140306
3.415	4.33768837317775	0.0227099650661197
3.42	4.31618215226971	0.0225945614258216
3.425	4.29478383996607	0.0224797442241268
3.43	4.27349288438512	0.0223655104809713
3.435	4.25230873653435	0.0222518572314346
3.44	4.23123085029514	0.0221387815256629
3.445	4.2102586824077	0.0220262804287926
3.45	4.18939169245596	0.0219143510208737
3.455	4.16862934285257	0.0218029903967945
3.46	4.14797109882398	0.0216921956662061
3.465	4.1274164283956	0.0215819639534469
3.47	4.10696480237702	0.0214722923974688
3.475	4.08661569434727	0.0213631781517622
3.48	4.0663685806402	0.0212546183842825
3.485	4.04622294032991	0.0211466102773765
3.49	4.02617825521627	0.0210391510277093
3.495	4.00623400981047	0.0209322378461914
3.5	3.98638969132066	0.0208258679579066
3.505	3.96664478963771	0.0207200386020395
3.51	3.94699879732092	0.0206147470318046
3.515	3.92745120958396	0.0205099905143741
3.52	3.90800152428075	0.0204057663308077
3.525	3.88864924189143	0.0203020717759816
3.53	3.8693938655085	0.0201989041585185
3.535	3.85023490082289	0.0200962608007177
3.54	3.83117185611018	0.0199941390384856
3.545	3.81220424221689	0.0198925362212664
3.55	3.79333157254681	0.0197914497119736
3.555	3.7745533630474	0.0196908768869213
3.56	3.75586913219628	0.0195908151357563
3.565	3.73727840098778	0.0194912618613901
3.57	3.71878069291955	0.0193922144799319
3.575	3.70037553397923	0.0192936704206209
3.58	3.68206245263124	0.0191956271257603
3.585	3.66384097980353	0.0190980820506504
3.59	3.64571064887453	0.0190010326635228
3.595	3.62767099566007	0.0189044764454745
3.6	3.60972155840037	0.0188084108904027
3.605	3.59186187774721	0.0187128335049398
3.61	3.57409149675098	0.0186177418083883
3.615	3.55640996084795	0.0185231333326569
3.62	3.53881681784756	0.0184290056221963
3.625	3.52131161791973	0.0183353562339351
3.63	3.50389391358229	0.0182421827372169
3.635	3.48656325968847	0.0181494827137369
3.64	3.46931921341442	0.0180572537574794
3.645	3.45216133424684	0.017965493474655
3.65	3.43508918397062	0.0178741994836387
3.655	3.4181023266566	0.0177833694149081
3.66	3.40120032864936	0.0176930009109817
3.665	3.38438275855507	0.017603091626358
3.67	3.36764918722945	0.0175136392274543
3.675	3.3509991877657	0.0174246413925465
3.68	3.33443233548262	0.0173360958117086
3.685	3.31794820791265	0.0172480001867527
3.69	3.30154638479012	0.0171603522311694
3.695	3.28522644803943	0.0170731496700686
3.7	3.26898798176336	0.0169863902401204
3.705	3.25283057223147	0.0169000716894962
3.71	3.23675380786846	0.0168141917778104
3.715	3.22075727924269	0.0167287482760621
3.72	3.20484057905474	0.0166437389665776
3.725	3.18900330212597	0.0165591616429524
3.73	3.17324504538722	0.0164750141099942
3.735	3.15756540786749	0.0163912941836658
3.74	3.1419639906828	0.0163079996910286
3.745	3.12644039702494	0.0162251284701859
3.75	3.11099423215046	0.016142678370227
3.755	3.09562510336955	0.0160606472511715
3.76	3.08033262003513	0.0159790329839134
3.765	3.06511639353188	0.0158978334501661
3.77	3.04997603726541	0.0158170465424073
3.775	3.03491116665142	0.0157366701638244
3.78	3.01992139910499	0.0156567022282601
3.785	3.00500635402985	0.015577140660158
3.79	2.99016565280779	0.015497983394509
3.795	2.97539891878803	0.0154192283767977
3.8	2.96070577727676	0.0153408735629488
3.805	2.94608585552661	0.0152629169192745
3.81	2.9315387827263	0.0151853564224211
3.815	2.91706418999027	0.0151081900593171
3.82	2.90266171034836	0.0150314158271206
3.825	2.8883309787356	0.0149550317331674
3.83	2.874071631982	0.0148790357949193
3.835	2.85988330880244	0.0148034260399126
3.84	2.84576564978657	0.014728200505707
3.845	2.83171829738881	0.0146533572398345
3.85	2.81774089591837	0.0145788942997489
3.855	2.80383309152932	0.0145048097527752
3.86	2.78999453221076	0.0144311016760596
3.865	2.77622486777699	0.0143577681565196
3.87	2.76252374985777	0.0142848072907942
3.875	2.74889083188859	0.0142122171851945
3.88	2.73532576910104	0.0141399959556548
3.885	2.72182821851322	0.0140681417276835
3.89	2.70839783892017	0.0139966526363142
3.895	2.6950342908844	0.013925526826058
3.9	2.68173723672644	0.0138547624508545
3.905	2.66850634051541	0.0137843576740247
3.91	2.65534126805975	0.0137143106682225
3.915	2.64224168689787	0.0136446196153881
3.92	2.62920726628894	0.0135752827067
3.925	2.61623767720371	0.0135062981425288
3.93	2.60333259231531	0.0134376641323901
3.935	2.59049168599024	0.0133693788948978
3.94	2.57771463427928	0.0133014406577185
3.945	2.5650011149085	0.013233847657525
3.95	2.55235080727035	0.0131665981399505
3.955	2.53976339241473	0.0130996903595436
3.96	2.52723855304015	0.0130331225797224
3.965	2.51477597348496	0.0129668930727297
3.97	2.50237533971857	0.0129010001195881
3.975	2.49003633933277	0.0128354420100554
3.98	2.47775866153304	0.0127702170425805
3.985	2.46554199712999	0.0127053235242585
3.99	2.45338603853078	0.0126407597707874
3.995	2.4412904797306	0.0125765241064244
4	2.4292550163042	0.012512614863942
4.005	2.41727934539749	0.0124490303845849
4.01	2.40536316571914	0.0123857690180271
4.015	2.39350617753227	0.0123228291223289
4.02	2.38170808264616	0.0122602090638943
4.025	2.36996858440801	0.0121979072174287
4.03	2.35828738769475	0.0121359219658965
4.035	2.34666419890489	0.0120742517004796
4.04	2.33509872595041	0.0120128948205348
4.045	2.32359067824871	0.0119518497335534
4.05	2.3121397667146	0.0118911148551186
4.055	2.30074570375232	0.0118306886088656
4.06	2.28940820324758	0.0117705694264397
4.065	2.27812698055976	0.0117107557474561
4.07	2.26690175251397	0.0116512460194595
4.075	2.25573223739333	0.0115920386978833
4.08	2.24461815493115	0.0115331322460099
4.085	2.23355922630329	0.011474525134931
4.09	2.22255517412041	0.0114162158435073
4.095	2.21160572242041	0.0113582028583295
4.1	2.20071059666078	0.0113004846736788
4.105	2.18986952371111	0.0112430597914882
4.11	2.17908223184557	0.011185926721303
4.115	2.16834845073541	0.0111290839802425
4.12	2.1576679114416	0.0110725300929616
4.125	2.14704034640739	0.0110162635916122
4.13	2.13646548945101	0.0109602830158053
4.135	2.12594307575835	0.0109045869125731
4.14	2.11547284187571	0.0108491738363313
4.145	2.10505452570257	0.0107940423488414
4.15	2.09468786648441	0.0107391910191735
4.155	2.08437260480558	0.0106846184236692
4.16	2.07410848258218	0.0106303231459047
4.165	2.063895243055	0.0105763037766538
4.17	2.05373263078251	0.0105225589138515
4.175	2.04362039163386	0.0104690871625575
4.18	2.03355827278195	0.0104158871349203
4.185	2.02354602269647	0.0103629574501408
4.19	2.0135833911371	0.0103102967344366
4.195	2.00367012914663	0.0102579036210062
4.2	1.99380598904417	0.0102057767499941
4.205	1.98399072441839	0.0101539147684548
4.21	1.97422409012081	0.0101023163303178
4.215	1.96450584225909	0.0100509800963533
4.22	1.95483573819043	0.00999990473413646
4.225	1.94521353651489	0.00994908891801374
4.23	1.93563899706888	0.00989853132906785
4.235	1.92611188091856	0.00984823065508385
4.24	1.91663195035339	0.00979818559051492
4.245	1.90719896887963	0.00974839483644861
4.25	1.89781270121391	0.00969885710057302
4.255	1.88847291327684	0.00964957109714332
4.26	1.87917937218664	0.00960053554694836
4.265	1.86993184625283	0.00955174917727745
4.27	1.86073010496992	0.00950321072188737
4.275	1.85157391901115	0.00945491892096947
4.28	1.84246306022228	0.00940687252111696
4.285	1.83339730161538	0.00935907027529244
4.29	1.8243764173627	0.00931151094279546
4.295	1.81540018279052	0.00926419328923036
4.3	1.80646837437311	0.00921711608647423
4.305	1.7975807697266	0.00917027811264502
4.31	1.78873714760302	0.00912367815206983
4.315	1.77993728788428	0.00907731499525336
4.32	1.77118097157625	0.00903118743884653
4.325	1.76246798080277	0.00898529428561521
4.33	1.75379809879983	0.0089396343444092
4.335	1.74517110990966	0.00889420643013126
4.34	1.73658679957496	0.00884900936370639
4.345	1.72804495433303	0.00880404197205121
4.35	1.71954536181005	0.00875930308804352
4.355	1.71108781071538	0.00871479155049199
4.36	1.70267209083579	0.00867050620410605
4.365	1.69429799302984	0.00862644589946587
4.37	1.68596530922223	0.00858260949299256
4.375	1.67767383239818	0.00853899584691849
4.38	1.66942335659788	0.00849560382925772
4.385	1.66121367691093	0.00845243231377664
4.39	1.6530445894708	0.00840948017996476
4.395	1.64491589144941	0.00836674631300561
4.4	1.63682738105159	0.00832422960374779
4.405	1.62877885750973	0.0082819289486762
4.41	1.62077012107835	0.00823984324988342
4.415	1.61280097302873	0.00819797141504115
4.42	1.60487121564356	0.00815631235737193
4.425	1.5969806522117	0.00811486499562089
4.43	1.5891290870228	0.00807362825402769
4.435	1.58131632536215	0.00803260106229861
4.44	1.57354217350539	0.00799178235557878
4.445	1.56580643871334	0.00795117107442451
4.45	1.55810892922684	0.00791076616477582
4.455	1.5504494542616	0.00787056657792908
4.46	1.54282782400313	0.00783057127050975
4.465	1.5352438496016	0.00779077920444539
4.47	1.52769734316683	0.00775118934693861
4.475	1.52018811776327	0.00771180067044033
4.48	1.51271598740497	0.00767261215262312
4.485	1.50528076705062	0.00763362277635459
4.49	1.49788227259863	0.00759483152967108
4.495	1.4905203208822	0.00755623740575134
4.5	1.48319472966442	0.00751783940289042
4.505	1.47590531763341	0.00747963652447365
4.51	1.4686519043975	0.00744162777895081
4.515	1.4614343104804	0.00740381217981034
4.52	1.45425235731644	0.0073661887455538
4.525	1.44710586724579	0.00732875649967034
4.53	1.43999466350974	0.00729151447061139
4.535	1.43291857024598	0.00725446169176541
4.54	1.42587741248394	0.00721759720143285
4.545	1.41887101614013	0.00718092004280114
4.55	1.4118992080135	0.00714442926391989
4.555	1.40496181578084	0.00710812391767615
4.56	1.39805866799221	0.00707200306176988
4.565	1.39118959406637	0.00703606575868944
4.57	1.38435442428626	0.00700031107568727
4.575	1.3775529897945	0.00696473808475569
4.58	1.37078512258889	0.00692934586260285
4.585	1.36405065551799	0.00689413349062866
4.59	1.35734942227663	0.00685910005490108
4.595	1.35068125740157	0.0068242446461323
4.6	1.34404599626705	0.00678956635965517
4.605	1.3374434750805	0.00675506429539975
4.61	1.33087353087813	0.0067207375578699
4.615	1.32433600152068	0.00668658525612006
4.62	1.31783072568908	0.00665260650373215
4.625	1.31135754288021	0.00661880041879251
4.63	1.30491629340267	0.00658516612386906
4.635	1.29850681837253	0.00655170274598849
4.64	1.29212895970915	0.00651840941661362
4.645	1.28578256013098	0.00648528527162086
4.65	1.27946746315145	0.00645232945127778
4.655	1.27318351307482	0.00641954110022079
4.66	1.26693055499206	0.00638691936743292
4.665	1.26070843477677	0.00635446340622179
4.67	1.25451699908114	0.00632217237419757
4.675	1.24835609533188	0.00629004543325116
4.68	1.24222557172621	0.0062580817495324
4.685	1.23612527722787	0.00622628049342846
4.69	1.23005506156315	0.00619464083954231
4.695	1.22401477521691	0.00616316196667126
4.7	1.21800426942866	0.00613184305778568
4.705	1.21202339618866	0.00610068330000777
4.71	1.20607200823401	0.00606968188459049
4.715	1.2001499590448	0.00603883800689655
4.72	1.19425710284024	0.00600815086637751
4.725	1.18839329457484	0.00597761966655306
4.73	1.18255838993462	0.00594724361499027
4.735	1.1767522453333	0.00591702192328307
4.74	1.17097471790853	0.0058869538070318
4.745	1.16522566551818	0.00585703848582279
4.75	1.15950494673657	0.00582727518320819
4.755	1.15381242085079	0.00579766312668574
4.76	1.148147947857	0.00576820154767874
4.765	1.14251138845679	0.00573888968151615
4.77	1.1369026040535	0.00570972676741268
4.775	1.1313214567486	0.00568071204844907
4.78	1.12576780933811	0.00565184477155245
4.785	1.12024152530898	0.00562312418747678
4.79	1.11474246883554	0.00559454955078343
4.795	1.10927050477595	0.00556612011982179
4.8	1.10382549866864	0.00553783515671006
4.805	1.09840731672885	0.00550969392731608
4.81	1.09301582584509	0.00548169570123826
4.815	1.08765089357571	0.00545383975178667
4.82	1.0823123881454	0.00542612535596412
4.825	1.07700017844178	0.00539855179444745
4.83	1.07171413401197	0.00537111835156882
4.835	1.06645412505922	0.00534382431529716
4.84	1.06122002243947	0.00531666897721966
4.845	1.05601169765806	0.00528965163252341
4.85	1.05082902286631	0.00526277157997711
4.855	1.04567187085824	0.00523602812191285
4.86	1.04054011506726	0.005209420564208
4.865	1.03543362956285	0.00518294821626721
4.87	1.03035228904732	0.0051566103910045
4.875	1.02529596885251	0.00513040640482538
4.88	1.02026454493659	0.00510433557760915
4.885	1.01525789388083	0.00507839723269122
4.89	1.01027589288636	0.00505259069684557
4.895	1.00531841977105	0.00502691530026726
4.9	1.00038535296627	0.00500137037655505
4.905	0.995476571513761	0.0049759552626941
4.91	0.99059195506253	0.00495066929903879
4.915	0.98573138386568	0.00492551182929554
4.92	0.980894738777335	0.00490048220050585
4.925	0.976081901249546	0.00487557976302927
4.93	0.971292753329221	0.00485080387052661
4.935	0.966527177655068	0.00482615387994314
4.94	0.961785057454562	0.00480162915149188
4.945	0.95706627654092	0.00477722904863702
4.95	0.952370719310095	0.00475295293807738
4.955	0.947698270737788	0.00472880018973001
4.96	0.943048816376473	0.00470477017671377
4.965	0.93842224235244	0.00468086227533313
4.97	0.933818435362851	0.00465707586506192
4.975	0.929237282672817	0.00463341032852729
4.98	0.924678672112484	0.00460986505149362
4.985	0.920142492074137	0.00458643942284661
4.99	0.915628631509324	0.00456313283457745
4.995	0.911136979925985	0.00453994468176696
5	0.90666742738561	0.00451687436256997
5.005	0.902219864500397	0.00449392127819965
5.01	0.897794182430438	0.00447108483291198
5.015	0.893390272880912	0.0044483644339903
5.02	0.889008028099297	0.00442575949172992
5.025	0.884647340872594	0.00440326941942279
5.03	0.880308104524567	0.00438089363334231
5.035	0.875990212912998	0.00435863155272816
5.04	0.871693560426957	0.00433648259977123
5.045	0.867418041984084	0.00431444619959863
5.05	0.86316355302789	0.00429252178025873
5.055	0.858929989525064	0.00427070877270639
5.06	0.854717247962806	0.00424900661078811
5.065	0.850525225346162	0.0042274147312274
5.07	0.846353819195384	0.00420593257361012
5.075	0.842202927543294	0.00418455958036994
5.08	0.838072448932669	0.00416329519677389
5.085	0.833962282413639	0.00414213887090793
5.09	0.829872327541095	0.00412109005366267
5.095	0.825802484372114	0.00410014819871907
5.1	0.821752653463396	0.00407931276253428
5.105	0.817722735868716	0.00405858320432756
5.11	0.813712633136389	0.00403795898606617
5.115	0.809722247306744	0.0040174395724515
5.12	0.805751480909623	0.00399702443090511
5.125	0.801800236961879	0.00397671303155491
5.13	0.797868418964894	0.00395650484722147
5.135	0.793955930902114	0.00393639935340424
5.14	0.790062677236591	0.00391639602826801
5.145	0.786188562908536	0.00389649435262936
5.15	0.782333493332895	0.00387669380994313
5.155	0.778497374396926	0.00385699388628909
5.16	0.774680112457797	0.00383739407035854
5.165	0.770881614340195	0.00381789385344106
5.17	0.767101787333942	0.00379849272941132
5.175	0.763340539191633	0.00377919019471593
5.18	0.759597778126276	0.00375998574836036
5.185	0.755873412808956	0.00374087889189597
5.19	0.7521673523665	0.00372186912940703
5.195	0.748479506379162	0.00370295596749788
5.2	0.744809784878316	0.00368413891528011
5.205	0.741158098344163	0.00366541748435984
5.21	0.737524357703453	0.003646791188825
5.215	0.733908474327208	0.00362825954523277
5.22	0.730310360028474	0.00360982207259699
5.225	0.726729927060067	0.0035914782923757
5.23	0.723167088112345	0.00357322772845871
5.235	0.719621756310983	0.00355506990715526
5.24	0.716093845214764	0.00353700435718169
5.245	0.712583268813378	0.00351903060964925
5.25	0.709089941525237	0.0035011481980519
5.255	0.705613778195299	0.00348335665825419
5.26	0.702154694092902	0.00346565552847928
5.265	0.698712604909613	0.00344804434929687
5.27	0.695287426757082	0.00343052266361133
5.275	0.691879076164917	0.00341309001664982
5.28	0.688487470078562	0.00339574595595049
5.285	0.685112525857185	0.00337849003135073
5.29	0.681754161271587	0.00336132179497549
5.295	0.678412294502111	0.00334424080122564
5.3	0.675086844136569	0.00332724660676646
5.305	0.671777729168175	0.00331033877051606
5.31	0.668484868993494	0.00329351685363397
5.315	0.665208183410396	0.00327678041950975
5.32	0.661947592616025	0.00326012903375165
5.325	0.658703017204777	0.00324356226417534
5.33	0.655474378166289	0.00322707968079269
5.335	0.652261596883438	0.00321068085580061
5.34	0.649064595130349	0.00319436536356996
5.345	0.645883295070419	0.00317813278063446
5.35	0.642717619254341	0.00316198268567975
5.355	0.639567490618152	0.00314591465953243
5.36	0.636432832481277	0.0031299282851492
5.365	0.633313568544595	0.00311402314760599
5.37	0.630209622888508	0.00309819883408723
5.375	0.627120919971022	0.00308245493387515
5.38	0.624047384625836	0.00306679103833905
5.385	0.620988942060449	0.00305120674092479
5.39	0.617945517854265	0.00303570163714416
5.395	0.614917037956717	0.0030202753245644
5.4	0.611903428685394	0.00300492740279779
5.405	0.608904616724187	0.00298965747349122
5.41	0.605920529121434	0.00297446514031586
5.415	0.602951093288079	0.00295935000895688
5.42	0.599996236995847	0.00294431168710322
5.425	0.597055888375417	0.00292934978443738
5.43	0.594129975914609	0.00291446391262532
5.435	0.591218428456589	0.00289965368530638
5.44	0.588321175198067	0.00288491871808324
5.445	0.58543814568752	0.00287025862851191
5.45	0.582569269823412	0.0028556730360919
5.455	0.579714477852432	0.00284116156225622
5.46	0.576873700367738	0.00282672383036166
5.465	0.574046868307206	0.00281235946567896
5.47	0.571233912951695	0.0027980680953831
5.475	0.56843476592332	0.00278384934854359
5.48	0.565649359183726	0.00276970285611491
5.485	0.562877625032382	0.00275562825092688
5.49	0.560119496104874	0.00274162516767513
5.495	0.557374905371217	0.00272769324291164
5.5	0.554643786134165	0.00271383211503531
5.505	0.551926072027538	0.00270004142428255
5.51	0.549221697014554	0.00268632081271795
5.515	0.546530595386168	0.00267266992422501
5.52	0.543852701759426	0.00265908840449687
5.525	0.54118795107582	0.00264557590102714
5.53	0.538536278599656	0.00263213206310073
5.535	0.535897619916427	0.00261875654178474
5.54	0.533271910931202	0.00260544898991945
5.545	0.530659087867013	0.00259220906210924
5.55	0.528059087263256	0.0025790364147137
5.555	0.525471845974101	0.00256593070583864
5.56	0.522897301166911	0.00255289159532728
5.565	0.520335390320659	0.00253991874475135
5.57	0.517786051224371	0.0025270118174024
5.575	0.515249221975559	0.00251417047828297
5.58	0.512724840978676	0.00250139439409794
5.585	0.510212846943568	0.00248868323324588
5.59	0.507713178883945	0.00247603666581043
5.595	0.505225776115848	0.00246345436355174
5.6	0.502750578256134	0.00245093599989797
5.605	0.500287525220965	0.00243848124993678
5.61	0.4978365572243	0.00242608979040692
5.615	0.495397614776404	0.00241376129968984
5.62	0.492970638682358	0.00240149545780132
5.625	0.490555570040578	0.00238929194638319
5.63	0.488152350241345	0.00237715044869508
5.635	0.485760920965335	0.00236507064960613
5.64	0.483381224182167	0.00235305223558691
5.645	0.481013202148948	0.00234109489470119
5.65	0.478656797408833	0.00232919831659792
5.655	0.476311952789589	0.0023173621925031
5.66	0.473978611402167	0.00230558621521183
5.665	0.471656716639281	0.00229387007908032
5.67	0.469346212173995	0.00228221348001793
5.675	0.46704704195832	0.00227061611547929
5.68	0.464759150221807	0.00225907768445648
5.685	0.462482481470167	0.00224759788747118
5.69	0.460216980483874	0.00223617642656689
5.695	0.457962592316799	0.00222481300530123
5.7	0.45571926229483	0.00221350732873825
5.705	0.453486936014518	0.00220225910344071
5.71	0.451265559341712	0.00219106803746255
5.715	0.449055078410214	0.00217993384034125
5.72	0.446855439620439	0.00216885622309033
5.725	0.444666589638074	0.0021578348981918
5.73	0.442488475392751	0.00214686957958878
5.735	0.440321044076729	0.00213595998267798
5.74	0.438164243143574	0.00212510582430237
5.745	0.436018020306852	0.00211430682274384
5.75	0.433882323538828	0.00210356269771585
5.755	0.431757101069172	0.00209287317035617
5.76	0.429642301383668	0.00208223796321965
5.765	0.427537873222934	0.00207165680027102
5.77	0.425443765581145	0.0020611294068777
5.775	0.423359927704767	0.00205065550980271
5.78	0.421286309091293	0.00204023483719755
5.785	0.419222859487985	0.00202986711859516
5.79	0.417169528890631	0.0020195520849029
5.795	0.415126267542294	0.00200928946839552
5.8	0.413093025932083	0.00199907900270831
5.805	0.411069754793917	0.00198892042283008
5.81	0.409056405105302	0.00197881346509635
5.815	0.407052928086117	0.00196875786718247
5.82	0.405059275197397	0.00195875336809686
5.825	0.403075398140132	0.00194879970817416
5.83	0.401101248854065	0.00193889662906856
5.835	0.3991367795165	0.00192904387374706
5.84	0.397181942541115	0.00191924118648282
5.845	0.395236690576781	0.00190948831284848
5.85	0.393300976506386	0.00189978499970961
5.855	0.391374753445668	0.0018901309952181
5.86	0.389457974742051	0.00188052604880566
5.865	0.387550593973486	0.00187096991117728
5.87	0.385652564947304	0.00186146233430478
5.875	0.383763841699067	0.00185200307142035
5.88	0.381884378491429	0.00184259187701019
5.885	0.380014129813005	0.0018332285068081
5.89	0.378153050377241	0.00182391271778914
5.895	0.37630109512129	0.00181464426816335
5.9	0.374458219204899	0.00180542291736944
5.905	0.372624378009298	0.00179624842606858
5.91	0.370799527136092	0.00178712055613815
5.915	0.368983622406163	0.00177803907066561
5.92	0.367176619858577	0.0017690037339423
5.925	0.365378475749496	0.00176001431145735
5.93	0.363589146551092	0.00175107056989158
5.935	0.361808588950472	0.00174217227711147
5.94	0.360036759848609	0.00173331920216311
5.945	0.358273616359269	0.0017245111152662
5.95	0.356519115807954	0.00171574778780811
5.955	0.354773215730849	0.00170702899233793
5.96	0.353035873873765	0.00169835450256057
5.965	0.351307048191101	0.0016897240933309
5.97	0.3495866968448	0.00168113754064788
5.975	0.347874778203316	0.00167259462164877
5.98	0.346171250840585	0.00166409511460332
5.985	0.344476073535002	0.00165563879890806
5.99	0.342789205268401	0.00164722545508052
5.995	0.34111060522504	0.00163885486475356
6	0.3394402327906	0.00163052681066972
6.005	0.337778047551171	0.00162224107667554
6.01	0.336124009292262	0.00161399744771599
6.015	0.334478077997807	0.00160579570982886
6.02	0.332840213849171	0.00159763565013921
6.025	0.331210377224176	0.00158951705685387
6.03	0.329588528696114	0.00158143971925592
6.035	0.327974629032781	0.0015734034276992
6.04	0.326368639195506	0.00156540797360294
6.045	0.324770520338186	0.00155745314944625
6.05	0.323180233806331	0.00154953874876283
6.055	0.321597741136108	0.00154166456613553
6.06	0.320023004053394	0.00153383039719108
6.065	0.318455984472829	0.00152603603859474
6.07	0.316896644496882	0.00151828128804505
6.075	0.315344946414913	0.00151056594426857
6.08	0.313800852702243	0.00150288980701467
6.085	0.312264326019231	0.00149525267705029
6.09	0.310735329210353	0.00148765435615483
6.095	0.309213825303286	0.00148009464711496
6.1	0.307699777507998	0.0014725733537195
6.105	0.306193149215839	0.00146509028075438
6.11	0.304693903998645	0.0014576452339975
6.115	0.303202005607834	0.00145023802021374
6.12	0.301717417973515	0.00144286844714993
6.125	0.300240105203605	0.00143553632352985
6.13	0.298770031582939	0.0014282414590493
6.135	0.297307161572393	0.0014209836643711
6.14	0.29585145980801	0.00141376275112024
6.145	0.294402891100129	0.00140657853187894
6.15	0.292961420432517	0.00139943082018184
6.155	0.291527012961513	0.00139231943051109
6.16	0.290099634015163	0.00138524417829159
6.165	0.288679249092374	0.00137820487988619
6.17	0.287265823862062	0.00137120135259091
6.175	0.285859324162306	0.0013642334146302
6.18	0.284459715999513	0.00135730088515223
6.185	0.283066965547576	0.00135040358422418
6.19	0.281681039147049	0.00134354133282761
6.195	0.280301903304312	0.00133671395285376
6.2	0.278929524690756	0.00132992126709896
6.205	0.277563870141955	0.00132316309926003
6.21	0.276204906656858	0.00131643927392969
6.215	0.274852601396978	0.00130974961659202
6.22	0.273506921685577	0.00130309395361792
6.225	0.272167835006875	0.00129647211226061
6.23	0.27083530900524	0.00128988392065114
6.235	0.269509311484404	0.00128332920779396
6.24	0.268189810406663	0.00127680780356242
6.245	0.266876773892095	0.00127031953869441
6.25	0.265570170217778	0.00126386424478796
6.255	0.264269967817008	0.00125744175429683
6.26	0.262976135278528	0.00125105190052619
6.265	0.261688641345751	0.00124469451762832
6.27	0.260407454916	0.00123836944059826
6.275	0.259132545039741	0.00123207650526952
6.28	0.257863880919822	0.00122581554830988
6.285	0.256601431910722	0.0012195864072171
6.29	0.255345167517796	0.00121338892031472
6.295	0.254095057396525	0.00120722292674784
6.3	0.252851071351778	0.00120108826647899
6.305	0.251613179337066	0.00119498478028395
6.31	0.250381351453807	0.0011889123097476
6.315	0.249155557950592	0.00118287069725984
6.32	0.247935769222459	0.00117685978601148
6.325	0.246721955810163	0.00117087941999019
6.33	0.245514088399456	0.00116492944397642
6.335	0.244312137820368	0.00115900970353939
6.34	0.243116075046492	0.0011531200450331
6.345	0.241925871194275	0.0011472603155923
6.35	0.240741497522306	0.00114143036312855
6.355	0.239562925430614	0.00113563003632627
6.36	0.238390126459971	0.00112985918463881
6.365	0.237223072291187	0.00112411765828455
6.37	0.236061734744423	0.00111840530824298
6.375	0.234906085778499	0.00111272198625089
6.38	0.233756097490207	0.00110706754479846
6.385	0.232611742113627	0.00110144183712548
6.39	0.231472992019448	0.00109584471721751
6.395	0.230339819714293	0.00109027603980211
6.4	0.229212197840043	0.00108473566034504
6.405	0.228090099173169	0.00107922343504657
6.41	0.226973496624068	0.00107373922083766
6.415	0.225862363236395	0.00106828287537633
6.42	0.224756672186408	0.00106285425704391
6.425	0.223656396782309	0.00105745322494139
6.43	0.222561510463593	0.00105207963888576
6.435	0.221471986800396	0.00104673335940636
6.44	0.220387799492851	0.00104141424774127
6.445	0.219308922370441	0.00103612216583371
6.45	0.218235329391364	0.00103085697632846
6.455	0.217166994641892	0.00102561854256828
6.46	0.216103892335741	0.00102040672859036
6.465	0.215045996813436	0.00101522139912283
6.47	0.213993282541687	0.0010100624195812
6.475	0.212945724112766	0.00100492965606489
6.48	0.21190329624388	0.000999822975353767
6.485	0.210865973776562	0.000994742244904665
6.49	0.209833731676047	0.00098968733284795
6.495	0.208806545030666	0.000984658107984106
6.5	0.207784389051237	0.000979654439780322
6.505	0.206767239070457	0.000974676198367106
6.51	0.2057550705423	0.000969723254534917
6.515	0.204747859041418	0.000964795479730807
6.52	0.203745580262545	0.000959892746055088
6.525	0.202748210019902	0.000955014926258009
6.53	0.201755724246607	0.000950161893736457
6.535	0.200768098994088	0.000945333522530668
6.54	0.199785310431497	0.000940529687320961
6.545	0.198807334845127	0.00093575026342448
6.55	0.197834148637838	0.000930995126791963
6.555	0.196865728328474	0.000926264154004521
6.56	0.195902050551295	0.000921557222270432
6.565	0.194943092055406	0.00091687420942196
6.57	0.193988829704187	0.000912214993912175
6.575	0.193039240474731	0.000907579454811808
6.58	0.192094301457281	0.000902967471806106
6.585	0.191153989854671	0.00089837892519171
6.59	0.19021828298177	0.000893813695873552
6.595	0.189287158264928	0.000889271665361758
6.6	0.188360593241427	0.000884752715768577
6.605	0.187438565558932	0.00088025672980532
6.61	0.186521052974943	0.000875783590779317
6.615	0.185608033356258	0.000871333182590885
6.62	0.18469948467843	0.000866905389730317
6.625	0.18379538502523	0.000862500097274885
6.63	0.182895712588112	0.000858117190885853
6.635	0.182000445665685	0.000853756556805516
6.64	0.181109562663179	0.000849418081854239
6.645	0.180223042091921	0.000845101653427529
6.65	0.179340862568811	0.000840807159493103
6.655	0.178463002815802	0.000836534488587987
6.66	0.177589441659378	0.000832283529815621
6.665	0.176720158030041	0.000828054172842978
6.67	0.175855130961798	0.000823846307897705
6.675	0.174994339591647	0.00081965982576527
6.68	0.174137763159071	0.000815494617786129
6.685	0.173285381005533	0.000811350575852906
6.69	0.172437172573968	0.000807227592407588
6.695	0.17159311740829	0.000803125560438728
6.7	0.170753195152885	0.000799044373478677
6.705	0.169917385552123	0.000794983925600811
6.71	0.169085668449859	0.000790944111416787
6.715	0.168258023788944	0.000786924826073807
6.72	0.16743443161074	0.000782925965251896
6.725	0.166614872054626	0.000778947425161196
6.73	0.165799325357524	0.000774989102539268
6.735	0.16498777185341	0.000771050894648415
6.74	0.164180191972839	0.000767132699273017
6.745	0.163376566242469	0.000763234414716873
6.75	0.162576875284585	0.000759355939800568
6.755	0.161781099816628	0.000755497173858841
6.76	0.160989220650727	0.000751658016737974
6.765	0.16020121869323	0.000747838368793195
6.77	0.159417074944241	0.000744038130886089
6.775	0.158636770497155	0.000740257204382026
6.78	0.157860286538203	0.0007364954911476
6.785	0.157087604345989	0.000732752893548084
6.79	0.156318705291038	0.000729029314444892
6.795	0.155553570835339	0.000725324657193064
6.8	0.1547921825319	0.000721638825638751
6.805	0.154034522024294	0.000717971724116724
6.81	0.153280571046213	0.000714323257447888
6.815	0.152530311421028	0.000710693330936814
6.82	0.151783725061341	0.000707081850369279
6.825	0.15104079396855	0.000703488722009824
6.83	0.150301500232409	0.000699913852599315
6.835	0.149565826030592	0.000696357149352531
6.84	0.148833753628263	0.000692818519955748
6.845	0.148105265377639	0.000689297872564348
6.85	0.147380343717568	0.000685795115800432
6.855	0.146658971173095	0.00068231015875045
6.86	0.145941130355044	0.000678842910962841
6.865	0.145226803959589	0.000675393282445687
6.87	0.144515974767839	0.000671961183664373
6.875	0.143808625645416	0.000668546525539268
6.88	0.143104739542038	0.000665149219443409
6.885	0.142404299491108	0.000661769177200204
6.89	0.141707288609301	0.00065840631108114
6.895	0.141013690096149	0.000655060533803509
6.9	0.14032348723364	0.000651731758528143
6.905	0.139636663385806	0.000648419898857155
6.91	0.138953201998324	0.000645124868831703
6.915	0.138273086598107	0.000641846582929754
6.92	0.13759630079291	0.000638584956063869
6.925	0.136922828270932	0.000635339903578988
6.93	0.136252652800413	0.00063211134125024
6.935	0.135585758229247	0.000628899185280753
6.94	0.134922128484586	0.000625703352299478
6.945	0.134261747572452	0.000622523759359029
6.95	0.133604599577346	0.000619360323933527
6.955	0.132950668661863	0.000616212963916458
6.96	0.132299939066307	0.000613081597618545
6.965	0.13165239510831	0.000609966143765623
6.97	0.131008021182449	0.000606866521496536
6.975	0.130366801759867	0.000603782650361031
6.98	0.1297287213879	0.000600714450317674
6.985	0.129093764689695	0.000597661841731774
6.99	0.128461916363844	0.000594624745373312
6.995	0.127833161184008	0.000591603082414888
7	0.127207483998549	0.000588596774429672
7.005	0.126584869730162	0.000585605743389372
7.01	0.12596530337551	0.000582629911662205
7.015	0.125348770004857	0.000579669202010886
7.02	0.124735254761711	0.000576723537590621
7.025	0.124124742862457	0.00057379284194711
7.03	0.123517219596003	0.00057087703901457
7.035	0.122912670323423	0.000567976053113752
7.04	0.1223110804776	0.000565089808949983
7.045	0.12171243556287	0.000562218231611211
7.05	0.121116721154679	0.000559361246566057
7.055	0.120523922899224	0.000556518779661882
7.06	0.119934026513109	0.000553690757122867
7.065	0.119347017782998	0.000550877105548091
7.07	0.118762882565271	0.000548077751909632
7.075	0.118181606785681	0.000545292623550667
7.08	0.117603176439011	0.000542521648183587
7.085	0.117027577588734	0.000539764753888126
7.09	0.116454796366678	0.000537021869109487
7.095	0.115884818972689	0.000534292922656488
7.1	0.115317631674294	0.000531577843699715
7.105	0.114753220806369	0.000528876561769683
7.11	0.114191572770811	0.000526189006755008
7.115	0.113632674036204	0.000523515108900583
7.12	0.113076511137491	0.000520854798805773
7.125	0.112523070675651	0.000518208007422611
7.13	0.111972339317374	0.000515574666054006
7.135	0.111424303794732	0.00051295470635196
7.14	0.110878950904865	0.000510348060315794
7.145	0.110336267509657	0.000507754660290386
7.15	0.109796240535417	0.000505174438964407
7.155	0.109258856972565	0.000502607329368584
7.16	0.108724103875313	0.000500053264873955
7.165	0.108191968361356	0.000497512179190143
7.17	0.107662437611554	0.000494984006363632
7.175	0.107135498869629	0.000492468680776059
7.18	0.106611139441848	0.000489966137142509
7.185	0.10608934669672	0.000487476310509821
7.19	0.105570108064689	0.000484999136254902
7.195	0.105053411037829	0.000482534550083048
7.2	0.104539243169544	0.000480082488026278
7.205	0.10402759207426	0.000477642886441675
7.21	0.103518445427132	0.000475215682009728
7.215	0.103011790963741	0.000472800811732693
7.22	0.102507616479799	0.00047039821293296
7.225	0.102005909830852	0.00046800782325142
7.23	0.101506658931987	0.000465629580645852
7.235	0.101009851757539	0.000463263423389311
7.24	0.1005154763408	0.000460909290068523
7.245	0.100023520773728	0.000458567119582296
7.25	0.0995339732066614	0.00045623685113993
7.255	0.0990468218480283	0.000453918424259642
7.26	0.0985620549640636	0.000451611778766995
7.265	0.0980796608785246	0.000449316854793336
7.27	0.0975996279724074	0.000447033592774241
7.275	0.0971219446836665	0.000444761933447973
7.28	0.0966465995069342	0.000442501817853938
7.285	0.0961735809932428	0.000440253187331162
7.29	0.0957028777497465	0.00043801598351676
7.295	0.0952344784394465	0.000435790148344429
7.3	0.0947683717809161	0.000433575624042935
7.305	0.0943045465480278	0.000431372353134619
7.31	0.0938429915696815	0.000429180278433898
7.315	0.0933836957295342	0.000426999343045789
7.32	0.0929266479657307	0.000424829490364426
7.325	0.0924718372706363	0.000422670664071594
7.33	0.0920192526905703	0.000420522808135266
7.335	0.0915688833255405	0.000418385866808148
7.34	0.0911207183289802	0.000416259784626236
7.345	0.0906747469074849	0.00041414450640737
7.35	0.0902309583205517	0.000412039977249808
7.355	0.0897893418803194	0.000409946142530797
7.36	0.0893498869513095	0.000407862947905157
7.365	0.0889125829501693	0.00040579033930387
7.37	0.0884774193454156	0.000403728262932677
7.375	0.08804438565718	0.000401676665270681
7.38	0.0876134714569556	0.000399635493068959
7.385	0.0871846663673442	0.00039760469334918
7.39	0.0867579600618056	0.000395584213402227
7.395	0.0863333422644079	0.000393574000786832
7.4	0.0859108027495789	0.000391574003328217
7.405	0.0854903313418583	0.000389584169116733
7.41	0.0850719179156524	0.000387604446506518
7.415	0.0846555523949885	0.000385634784114157
7.42	0.0842412247532714	0.000383675130817343
7.425	0.0838289250130413	0.000381725435753557
7.43	0.0834186432457319	0.000379785648318743
7.435	0.0830103695714307	0.000377855718165995
7.44	0.08260409415864	0.000375935595204253
7.445	0.082199807224039	0.000374025229597002
7.45	0.0817974990322476	0.000372124571760975
7.455	0.0813971598955904	0.00037023357236487
7.46	0.0809987801738632	0.00036835218232807
7.465	0.0806023502740993	0.000366480352819366
7.47	0.0802078606503378	0.000364618035255691
7.475	0.0798153018033931	0.00036276518130086
7.48	0.0794246642806245	0.000360921742864313
7.485	0.0790359386757085	0.000359087672099871
7.49	0.078649115628411	0.000357262921404489
7.495	0.0782641858243608	0.000355447443417026
7.5	0.077881139994825	0.000353641191017009
7.505	0.0774999689164847	0.000351844117323417
7.51	0.0771206634112117	0.00035005617569346
7.515	0.0767432143458472	0.000348277319721368
7.52	0.076367612631981	0.000346507503237191
7.525	0.0759938492257313	0.000344746680305595
7.53	0.0756219151275268	0.000342994805224673
7.535	0.0752518013818886	0.000341251832524758
7.54	0.0748834990772143	0.000339517716967244
7.545	0.0745169993455623	0.000337792413543411
7.55	0.0741522933624377	0.000336075877473254
7.555	0.0737893723465786	0.000334368064204327
7.56	0.0734282275597447	0.000332668929410581
7.565	0.0730688503065053	0.000330978428991216
7.57	0.07271123193403	0.000329296519069535
7.575	0.0723553638318788	0.000327623155991808
7.58	0.0720012374317948	0.000325958296326136
7.585	0.0716488442074966	0.000324301896861325
7.59	0.0712981756744727	0.000322653914605764
7.595	0.0709492233897765	0.00032101430678631
7.6	0.0706019789518218	0.000319383030847177
7.605	0.0702564340001805	0.000317760044448832
7.61	0.0699125802153804	0.000316145305466896
7.615	0.0695704093187041	0.000314538771991049
7.62	0.069229913071989	0.000312940402323946
7.625	0.0688910832774285	0.000311350154980131
7.63	0.0685539117773738	0.000309767988684962
7.635	0.0682183904541371	0.00030819386237354
7.64	0.0678845112297951	0.000306627735189641
7.645	0.0675522660659943	0.00030506956648466
7.65	0.0672216469637568	0.000303519315816551
7.655	0.0668926459632866	0.000301976942948779
7.66	0.0665652551437783	0.000300442407849279
7.665	0.0662394666232247	0.000298915670689412
7.67	0.0659152725582276	0.000297396691842934
7.675	0.0655926651438073	0.000295885431884965
7.68	0.0652716366132148	0.000294381851590972
7.685	0.0649521792377442	0.000292885911935742
7.69	0.0646342853265457	0.000291397574092377
7.695	0.0643179472264403	0.00028991679943128
7.7	0.0640031573217346	0.000288443549519159
7.705	0.0636899080340373	0.000286977786118022
7.71	0.0633781918220761	0.000285519471184191
7.715	0.0630680011815152	0.00028406856686731
7.72	0.0627593286447749	0.000282625035509367
7.725	0.0624521667808507	0.00028118883964371
7.73	0.0621465081951338	0.000279759941994084
7.735	0.0618423455292334	0.000278338305473653
7.74	0.0615396714607979	0.000276923893184046
7.745	0.0612384787033392	0.000275516668414395
7.75	0.060938760006056	0.000274116594640382
7.755	0.0606405081536592	0.000272723635523294
7.76	0.0603437159661976	0.000271337754909075
7.765	0.0600483762988846	0.000269958916827394
7.77	0.0597544820419256	0.000268587085490705
7.775	0.0594620261203466	0.000267222225293323
7.78	0.0591710014938234	0.000265864300810497
7.785	0.0588814011565114	0.000264513276797492
7.79	0.0585932181368767	0.000263169118188672
7.795	0.0583064454975281	0.000261831790096595
7.8	0.0580210763350492	0.000260501257811101
7.805	0.0577371037798318	0.000259177486798416
7.81	0.0574545209959106	0.000257860442700251
7.815	0.0571733211807977	0.000256550091332918
7.82	0.0568934975653186	0.000255246398686433
7.825	0.0566150434134492	0.000253949330923641
7.83	0.0563379520221525	0.000252658854379335
7.835	0.0560622167212174	0.000251374935559379
7.84	0.0557878308730978	0.000250097541139846
7.845	0.0555147878727519	0.000248826637966147
7.85	0.0552430811474834	0.00024756219305217
7.855	0.0549727041567825	0.000246304173579432
7.86	0.0547036503921682	0.000245052546896215
7.865	0.0544359133770315	0.000243807280516729
7.87	0.0541694866664786	0.000242568342120263
7.875	0.053904363847176	0.000241335699550349
7.88	0.0536405385371953	0.000240109320813926
7.885	0.0533780043858594	0.00023888917408051
7.89	0.0531167550735892	0.000237675227681366
7.895	0.0528567843117515	0.00023646745010869
7.9	0.0525980858425067	0.000235265810014789
7.905	0.0523406534386583	0.000234070276211265
7.91	0.0520844809035023	0.000232880817668211
7.915	0.051829562070678	0.0002316974035134
7.92	0.0515758908040192	0.000230520003031488
7.925	0.051323460997406	0.000229348585663213
7.93	0.0510722665746178	0.000228183121004607
7.935	0.0508223014891862	0.0002270235788062
7.94	0.05057355972425	0.000225869928972241
7.945	0.050326035292409	0.000224722141559915
7.95	0.0500797222355806	0.000223580186778563
7.955	0.0498346146248554	0.000222444034988912
7.96	0.0495907065603544	0.000221313656702306
7.965	0.0493479921710868	0.000220189022579939
7.97	0.0491064656148082	0.000219070103432093
7.975	0.0488661210778799	0.000217956870217381
7.98	0.0486269527751286	0.000216849294041996
7.985	0.0483889549497068	0.000215747346158956
7.99	0.048152121872954	0.000214650997967363
7.995	0.0479164478442585	0.000213560221011655
8	0.0476819271909202	0.000212474986980874
8.005	0.0474485542680133	0.000211395267707925
8.01	0.0472163234582506	0.00021032103516885
8.015	0.0469852291718479	0.000209252261482097
8.02	0.046755265846389	0.000208188918907798
8.025	0.0465264279466919	0.00020713097984705
8.03	0.0462987099646752	0.000206078416841194
8.035	0.046072106419225	0.000205031202571111
8.04	0.0458466118560633	0.000203989309856502
8.045	0.0456222208476157	0.000202952711655193
8.05	0.0453989279928816	0.000201921381062425
8.055	0.0451767279173027	0.000200895291310161
8.06	0.0449556152726346	0.000199874415766388
8.065	0.0447355847368169	0.000198858727934428
8.07	0.0445166310138455	0.000197848201452249
8.075	0.0442987488336446	0.00019684281009178
8.08	0.0440819329519398	0.000195842527758234
8.085	0.0438661781501316	0.000194847328489425
8.09	0.0436514792351695	0.000193857186455099
8.095	0.0434378310394268	0.000192872075956262
8.1	0.0432252284205762	0.000191891971424511
8.105	0.0430136662614658	0.000190916847421374
8.11	0.0428031394699954	0.000189946678637648
8.115	0.0425936429789941	0.000188981439892741
8.12	0.042385171746098	0.000188021106134018
8.125	0.0421777207536289	0.000187065652436157
8.13	0.0419712850084727	0.000186115054000491
8.135	0.0417658595419599	0.000185169286154376
8.14	0.0415614394097449	0.000184228324350542
8.145	0.0413580196916876	0.000183292144166462
8.15	0.0411555954917344	0.000182360721303711
8.155	0.0409541619378003	0.000181434031587344
8.16	0.0407537141816514	0.000180512050965261
8.165	0.0405542473987881	0.000179594755507588
8.17	0.0403557567883286	0.000178682121406052
8.175	0.0401582375728935	0.000177774124973367
8.18	0.0399616849984905	0.000176870742642615
8.185	0.0397660943343998	0.000175971950966637
8.19	0.0395714608730602	0.000175077726617423
8.195	0.0393777799299553	0.00017418804638551
8.2	0.039185046843501	0.000173302887179374
8.205	0.0389932569749329	0.000172422226024835
8.21	0.0388024057081947	0.000171546040064459
8.215	0.0386124884498267	0.000170674306556965
8.22	0.0384235006288552	0.000169807002876634
8.225	0.0382354376966824	0.000168944106512725
8.23	0.0380482951269769	0.000168085595068884
8.235	0.0378620684155642	0.000167231446262572
8.24	0.0376767530803184	0.000166381637924478
8.245	0.0374923446610545	0.000165536147997948
8.25	0.0373088387194204	0.000164694954538413
8.255	0.03712623083879	0.000163858035712817
8.26	0.0369445166241572	0.000163025369799052
8.265	0.0367636917020296	0.000162196935185394
8.27	0.0365837517203231	0.00016137271036994
8.275	0.0364046923482574	0.000160552673960054
8.28	0.0362265092762511	0.000159736804671808
8.285	0.0360491982158183	0.000158925081329432
8.29	0.0358727548994652	0.000158117482864763
8.295	0.0356971750805869	0.000157313988316698
8.3	0.0355224545333656	0.000156514576830652
8.305	0.0353485890526684	0.000155719227658014
8.31	0.0351755744539462	0.000154927920155611
8.315	0.0350034065731326	0.000154140633785169
8.32	0.0348320812665439	0.000153357348112784
8.325	0.0346615944107791	0.000152578042808387
8.33	0.0344919419026205	0.000151802697645223
8.335	0.0343231196589349	0.000151031292499318
8.34	0.0341551236165753	0.000150263807348962
8.345	0.0339879497322829	0.000149500222274189
8.35	0.0338215939825896	0.000148740517456256
8.355	0.0336560523637212	0.000147984673177134
8.36	0.0334913208915011	0.000147232669818994
8.365	0.0333273956012539	0.000146484487863696
8.37	0.0331642725477103	0.000145740107892285
8.375	0.0330019478049118	0.000144999510584485
8.38	0.0328404174661161	0.000144262676718199
8.385	0.0326796776437031	0.000143529587169009
8.39	0.0325197244690812	0.000142800222909683
8.395	0.0323605540925944	0.000142074565009674
8.4	0.0322021626834288	0.000141352594634636
8.405	0.032044546429521	0.000140634293045931
8.41	0.0318877015374663	0.000139919641600145
8.415	0.0317316242324267	0.000139208621748602
8.42	0.0315763107580406	0.000138501215036884
8.425	0.0314217573763319	0.00013779740310435
8.43	0.0312679603676202	0.000137097167683662
8.435	0.0311149160304311	0.000136400490600312
8.44	0.0309626206814071	0.000135707353772145
8.445	0.0308110706552188	0.000135017739208893
8.45	0.0306602623044765	0.000134331629011711
8.455	0.0305101919996428	0.000133649005372705
8.46	0.0303608561289444	0.000132969850574478
8.465	0.0302122510982861	0.000132294146989663
8.47	0.0300643733311632	0.000131621877080472
8.475	0.0299172192685762	0.000130953023398235
8.48	0.0297707853689445	0.00013028756858295
8.485	0.0296250681080214	0.000129625495362834
8.49	0.0294800639788092	0.00012896678655387
8.495	0.0293357694914746	0.000128311425059366
8.5	0.0291921811732646	0.000127659393869508
8.505	0.0290492955684232	0.000127010676060921
8.51	0.0289071092381077	0.000126365254796226
8.515	0.0287656187603063	0.000125723113323607
8.52	0.0286248207297555	0.000125084234976375
8.525	0.0284847117578579	0.000124448603172532
8.53	0.028345288472601	0.000123816201414348
8.535	0.0282065475184755	0.000123187013287924
8.54	0.028068485556395	0.000122561022462774
8.545	0.0279310992636153	0.000121938212691395
8.55	0.0277943853336542	0.000121318567808848
8.555	0.0276583404762123	0.00012070207173234
8.56	0.0275229614170934	0.000120088708460804
8.565	0.0273882448981259	0.000119478462074483
8.57	0.0272541876770842	0.00011887131673452
8.575	0.0271207865276106	0.000118267256682545
8.58	0.0269880382391377	0.000117666266240266
8.585	0.0268559396168109	0.000117068329809061
8.59	0.0267244874814118	0.000116473431869578
8.595	0.0265936786692813	0.000115881556981324
8.6	0.0264635100322435	0.000115292689782272
8.605	0.0263339784375301	0.000114706814988458
8.61	0.0262050807677048	0.000114123917393586
8.615	0.026076813920588	0.000113543981868632
8.62	0.0259491748091826	0.000112966993361454
8.625	0.0258221603615991	0.000112392936896396
8.63	0.0256957675209823	0.000111821797573906
8.635	0.025569993245437	0.000111253560570144
8.64	0.0254448345079552	0.000110688211136601
8.645	0.0253202882963431	0.000110125734599712
8.65	0.0251963516131483	0.000109566116360481
8.655	0.0250730214755883	0.000109009341894095
8.66	0.0249502949154779	0.000108455396749554
8.665	0.0248281689791583	0.00010790426654929
8.67	0.0247066407274254	0.000107355936988799
8.675	0.0245857072354599	0.000106810393836264
8.68	0.024465365592756	0.000106267622932192
8.685	0.0243456129030518	0.000105727610189042
8.69	0.0242264462842594	0.00010519034159086
8.695	0.0241078628683957	0.000104655803192917
8.7	0.0239898598015129	0.000104123981121346
8.705	0.0238724342436303	0.00010359486157278
8.71	0.0237555833686659	0.000103068430813998
8.715	0.0236393043643677	0.000102544675181564
8.72	0.0235235944322468	0.000102023581081477
8.725	0.0234084507875096	0.000101505134988814
8.73	0.0232938706589907	0.00010098932344738
8.735	0.0231798512890865	0.000100476133069362
8.74	0.0230663899336885	9.99655505349757e-05
8.745	0.0229534838621173	9.94575625921255e-05
8.75	0.022841130357057	9.89521560560569e-05
8.755	0.0227293267144898	9.84493178090157e-05
8.76	0.0226180702436305	9.79490347999074e-05
8.765	0.0225073582668622	9.7451294043958e-05
8.77	0.0223971881196715	9.69560826223777e-05
8.775	0.0222875571505847	9.6463387682025e-05
8.78	0.0221784627211035	9.59731964350732e-05
8.785	0.022069902205642	9.54854961586789e-05
8.79	0.021961872991463	9.50002741946513e-05
8.795	0.0218543724786155	9.45175179491239e-05
8.8	0.0217473980798717	9.40372148922274e-05
8.805	0.0216409472206653	9.3559352557765e-05
8.81	0.0215350173390288	9.30839185428881e-05
8.815	0.0214296058855324	9.26109005077752e-05
8.82	0.0213247103232224	9.21402861753108e-05
8.825	0.0212203281275602	9.16720633307675e-05
8.83	0.0211164567863613	9.12062198214883e-05
8.835	0.021013093799735	9.07427435565719e-05
8.84	0.0209102366800245	9.02816225065582e-05
8.845	0.0208078829517464	8.98228447031164e-05
8.85	0.0207060301515316	8.93663982387343e-05
8.855	0.0206046758280658	8.89122712664095e-05
8.86	0.0205038175420306	8.84604519993415e-05
8.865	0.0204034528660445	8.80109287106259e-05
8.87	0.020303579384605	8.75636897329502e-05
8.875	0.0202041946940298	8.71187234582909e-05
8.88	0.0201052964023994	8.6676018337612e-05
8.885	0.0200068821294996	8.62355628805656e-05
8.89	0.0199089495067636	8.57973456551936e-05
8.895	0.0198114961772157	8.53613552876305e-05
8.9	0.019714519795414	8.49275804618088e-05
8.905	0.0196180180273944	8.44960099191653e-05
8.91	0.0195219885506142	8.40666324583482e-05
8.915	0.0194264290538959	8.36394369349271e-05
8.92	0.0193313372373722	8.32144122611035e-05
8.925	0.0192367108124302	8.27915474054228e-05
8.93	0.0191425475016564	8.23708313924884e-05
8.935	0.0190488450387818	8.19522533026764e-05
8.94	0.0189556011686276	8.15358022718526e-05
8.945	0.0188628136470508	8.11214674910899e-05
8.95	0.0187704802408899	8.07092382063888e-05
8.955	0.0186785987279117	8.02991037183971e-05
8.96	0.0185871668967573	7.98910533821329e-05
8.965	0.0184961825468892	7.94850766067084e-05
8.97	0.0184056434885382	7.90811628550544e-05
8.975	0.0183155475426505	7.86793016436475e-05
8.98	0.0182258925408358	7.82794825422375e-05
8.985	0.0181366763253145	7.78816951735769e-05
8.99	0.0180478967488662	7.74859292131517e-05
8.995	0.0179595516747777	7.70921743889129e-05
9	0.0178716389767919	7.67004204810107e-05
9.005	0.0177841565390563	7.63106573215284e-05
9.01	0.0176971022560721	7.59228747942192e-05
9.015	0.0176104740326441	7.5537062834243e-05
9.02	0.0175242697838292	7.51532114279059e-05
9.025	0.0174384874348874	7.47713106123995e-05
9.03	0.0173531249212309	7.4391350475543e-05
9.035	0.017268180188375	7.40133211555254e-05
9.04	0.0171836511918884	7.36372128406499e-05
9.045	0.0170995358973439	7.32630157690791e-05
9.05	0.01701583228027	7.28907202285817e-05
9.055	0.0169325383261013	7.25203165562803e-05
9.06	0.0168496520301307	7.21517951384006e-05
9.065	0.016767171397461	7.17851464100221e-05
9.07	0.0166850944429566	7.14203608548295e-05
9.075	0.0166034191911961	7.10574290048661e-05
9.08	0.0165221436764246	7.06963414402878e-05
9.085	0.0164412659425062	7.03370887891185e-05
9.09	0.0163607840428774	6.99796617270071e-05
9.095	0.0162806960404996	6.96240509769856e-05
9.1	0.0162010000078132	6.92702473092278e-05
9.105	0.0161216940266906	6.89182415408103e-05
9.11	0.0160427761883904	6.85680245354738e-05
9.115	0.0159642445935113	6.82195872033862e-05
9.12	0.0158860973519465	6.78729205009064e-05
9.125	0.0158083325828379	6.75280154303498e-05
9.13	0.0157309484145315	6.71848630397548e-05
9.135	0.0156539429845315	6.68434544226502e-05
9.14	0.0155773144394564	6.65037807178244e-05
9.145	0.0155010609349933	6.6165833109095e-05
9.15	0.0154251806358548	6.58296028250803e-05
9.155	0.0153496717157336	6.54950811389715e-05
9.16	0.0152745323572593	6.5162259368306e-05
9.165	0.0151997607519547	6.48311288747427e-05
9.17	0.0151253551001916	6.45016810638369e-05
9.175	0.0150513136111483	6.4173907384818e-05
9.18	0.014977634502766	6.38477993303671e-05
9.185	0.0149043160017061	6.35233484363963e-05
9.19	0.0148313563433074	6.32005462818294e-05
9.195	0.0147587537715438	6.28793844883825e-05
9.2	0.0146865065389818	6.25598547203474e-05
9.205	0.0146146129067388	6.22419486843747e-05
9.21	0.0145430711444409	6.19256581292589e-05
9.215	0.0144718795301816	6.16109748457239e-05
9.22	0.0144010363504798	6.12978906662102e-05
9.225	0.0143305399002394	6.09863974646628e-05
9.23	0.0142603884827075	6.06764871563203e-05
9.235	0.014190580409434	6.03681516975051e-05
9.24	0.0141211140002307	6.00613830854145e-05
9.245	0.0140519875831312	5.97561733579132e-05
9.25	0.0139831994943503	5.94525145933264e-05
9.255	0.0139147480782443	5.91503989102344e-05
9.26	0.0138466316872709	5.8849818467268e-05
9.265	0.0137788486819496	5.85507654629049e-05
9.27	0.0137113974308224	5.82532321352672e-05
9.275	0.0136442763104144	5.795721076192e-05
9.28	0.0135774837051947	5.7662693659671e-05
9.285	0.0135110180075376	5.7369673184371e-05
9.29	0.013444877617684	5.70781417307157e-05
9.295	0.0133790609437029	5.67880917320478e-05
9.3	0.0133135664014526	5.64995156601614e-05
9.305	0.0132483924145434	5.62124060251056e-05
9.31	0.0131835374142989	5.59267553749913e-05
9.315	0.013118999839719	5.56425562957966e-05
9.32	0.0130547781374416	5.53598014111752e-05
9.325	0.0129908707617057	5.50784833822646e-05
9.33	0.012927276174314	5.47985949074957e-05
9.335	0.012863992844596	5.45201287224033e-05
9.34	0.012801019249371	5.42430775994373e-05
9.345	0.0127383538729117	5.39674343477757e-05
9.35	0.0126759952069075	5.36931918131373e-05
9.355	0.0126139417504284	5.34203428775965e-05
9.36	0.0125521920098886	5.31488804593983e-05
9.365	0.0124907444990108	5.28787975127744e-05
9.37	0.0124295977387905	5.26100870277608e-05
9.375	0.0123687502574601	5.23427420300152e-05
9.38	0.0123082005904537	5.20767555806367e-05
9.385	0.012247947280372	5.1812120775985e-05
9.39	0.0121879888769468	5.15488307475017e-05
9.395	0.0121283239370065	5.12868786615319e-05
9.4	0.0120689510244412	5.10262577191467e-05
9.405	0.0120098687101682	5.07669611559669e-05
9.41	0.0119510755720976	5.05089822419874e-05
9.415	0.0118925701950979	5.02523142814024e-05
9.42	0.0118343511709624	4.99969506124319e-05
9.425	0.0117764170983748	4.97428846071483e-05
9.43	0.0117187665828759	4.94901096713049e-05
9.435	0.0116613982368296	4.92386192441646e-05
9.44	0.01160431067939	4.89884067983293e-05
9.445	0.0115475025364678	4.87394658395709e-05
9.45	0.0114909724406975	4.84917899066624e-05
9.455	0.0114347190314044	4.82453725712105e-05
9.46	0.0113787409545716	4.80002074374885e-05
9.465	0.0113230368628079	4.77562881422707e-05
9.47	0.0112676054153151	4.75136083546666e-05
9.475	0.0112124452778556	4.72721617759571e-05
9.48	0.0111575551227207	4.70319421394309e-05
9.485	0.0111029336286982	4.67929432102218e-05
9.49	0.0110485794810411	4.65551587851468e-05
9.495	0.0109944913714354	4.63185826925451e-05
9.5	0.0109406679979692	4.60832087921184e-05
9.505	0.0108871080651008	4.58490309747707e-05
9.51	0.010833810283628	4.56160431624502e-05
9.515	0.0107807733706569	4.53842393079919e-05
9.52	0.0107279960495711	4.51536133949597e-05
9.525	0.0106754770500006	4.49241594374913e-05
9.53	0.0106232151077918	4.4695871480142e-05
9.535	0.0105712089649768	4.44687435977306e-05
9.54	0.0105194573697432	4.42427698951855e-05
9.545	0.0104679590764038	4.40179445073917e-05
9.55	0.0104167128453668	4.37942615990383e-05
9.555	0.010365717443106	4.35717153644677e-05
9.56	0.0103149716421311	4.33503000275241e-05
9.565	0.010264474220958	4.31300098414043e-05
9.57	0.0102142239640796	4.2910839088508e-05
9.575	0.0101642196619364	4.26927820802897e-05
9.58	0.0101144601108877	4.24758331571111e-05
9.585	0.0100649441131821	4.22599866880939e-05
9.59	0.0100156704769294	4.2045237070974e-05
9.595	0.00996663801607123	4.18315787319559e-05
9.6	0.00991784555035285	4.1619006125568e-05
9.605	0.00986929190529478	4.14075137345187e-05
9.61	0.00982097591216444	4.11970960695534e-05
9.615	0.00977289640794806	4.09877476693117e-05
9.62	0.00972505223532271	4.0779463100186e-05
9.625	0.00967744224262843	4.05722369561799e-05
9.63	0.00963006528384053	4.03660638587688e-05
9.635	0.00958292021854202	4.01609384567595e-05
9.64	0.00953600591189617	3.99568554261514e-05
9.645	0.0094893212346192	3.97538094699988e-05
9.65	0.00944286506295311	3.9551795318273e-05
9.655	0.00939663627863865	3.93508077277256e-05
9.66	0.0093506337688884	3.91508414817526e-05
9.665	0.00930485642636	3.89518913902587e-05
9.67	0.00925930314912952	3.87539522895228e-05
9.675	0.00921397284066493	3.85570190420639e-05
9.68	0.00916886440979973	3.83610865365078e-05
9.685	0.00912397677070668	3.81661496874543e-05
9.69	0.00907930884287169	3.79722034353456e-05
9.695	0.00903485955106782	3.77792427463344e-05
9.7	0.00899062782532939	3.75872626121538e-05
9.705	0.00894661260092628	3.73962580499867e-05
9.71	0.00890281281833825	3.72062241023373e-05
9.715	0.00885922742322952	3.70171558369016e-05
9.72	0.00881585536642333	3.68290483464399e-05
9.725	0.00877269560387675	3.66418967486493e-05
9.73	0.00872974709665553	3.64556961860368e-05
9.735	0.00868700881090914	3.62704418257936e-05
9.74	0.00864447971784582	3.60861288596693e-05
9.745	0.00860215879370793	3.59027525038472e-05
9.75	0.00856004501974724	3.57203079988203e-05
9.755	0.00851813738220043	3.55387906092677e-05
9.76	0.00847643487226473	3.53581956239316e-05
9.765	0.00843493648607362	3.51785183554948e-05
9.77	0.0083936412246727	3.49997541404598e-05
9.775	0.00835254809399564	3.4821898339027e-05
9.78	0.00831165610484024	3.46449463349744e-05
9.785	0.00827096427284467	3.44688935355382e-05
9.79	0.0082304716184638	3.42937353712933e-05
9.795	0.00819017716694555	3.41194672960345e-05
9.8	0.00815007994830752	3.3946084786659e-05
9.805	0.00811017899731362	3.37735833430485e-05
9.81	0.00807047335345084	3.36019584879529e-05
9.815	0.00803096206090616	3.34312057668737e-05
9.82	0.00799164416854353	3.32613207479483e-05
9.825	0.00795251872988101	3.30922990218356e-05
9.83	0.00791358480306797	3.29241362016008e-05
9.835	0.00787484145086246	3.2756827922602e-05
9.84	0.00783628774060863	3.25903698423768e-05
9.845	0.00779792274421431	3.24247576405297e-05
9.85	0.00775974553812868	3.22599870186196e-05
9.855	0.00772175520332004	3.20960537000488e-05
9.86	0.00768395082525369	3.19329534299513e-05
9.865	0.00764633149386998	3.1770681975083e-05
9.87	0.00760889630356231	3.16092351237117e-05
9.875	0.00757164435315547	3.14486086855074e-05
9.88	0.00753457474588384	3.1288798491434e-05
9.885	0.0074976865893699	3.11298003936407e-05
9.89	0.0074609789956027	3.09716102653548e-05
9.895	0.00742445108091654	3.0814224000774e-05
9.9	0.00738810196596969	3.06576375149606e-05
9.905	0.00735193077572321	3.05018467437346e-05
9.91	0.00731593663941995	3.0346847643569e-05
9.915	0.00728011869056354	3.01926361914843e-05
9.92	0.00724447606689759	3.00392083849443e-05
9.925	0.00720900791038493	2.98865602417524e-05
9.93	0.00717371336718694	2.9734687799948e-05
9.935	0.00713859158764305	2.95835871177034e-05
9.94	0.00710364172625026	2.94332542732222e-05
9.945	0.00706886294164282	2.92836853646369e-05
9.95	0.00703425439657199	2.9134876509908e-05
9.955	0.00699981525788586	2.89868238467229e-05
9.96	0.00696554469650936	2.88395235323961e-05
9.965	0.00693144188742427	2.86929717437689e-05
9.97	0.00689750600964938	2.85471646771107e-05
9.975	0.00686373624622075	2.84020985480199e-05
9.98	0.00683013178417204	2.82577695913261e-05
9.985	0.00679669181451495	2.81141740609918e-05
9.99	0.00676341553221978	2.79713082300155e-05
9.995	0.00673030213619602	2.78291683903352e-05
10	0.0066973508292731	2.76877508527317e-05
10.005	0.00666456081818124	2.7547051946733e-05
10.01	0.0066319313135323	2.74070680205192e-05
10.015	0.00659946152980083	2.72677954408275e-05
10.02	0.00656715068530517	2.71292305928582e-05
10.025	0.00653499800218862	2.69913698801805e-05
10.03	0.00650300270640075	2.68542097246392e-05
10.035	0.00647116402767876	2.67177465662623e-05
10.04	0.00643948119952895	2.65819768631681e-05
10.045	0.00640795345920829	2.64468970914732e-05
10.05	0.00637658004770607	2.63125037452017e-05
10.055	0.0063453602097256	2.61787933361935e-05
10.06	0.00631429319366608	2.6045762394014e-05
10.065	0.00628337825160452	2.59134074658643e-05
10.07	0.0062526146392777	2.57817251164912e-05
10.075	0.00622200161606432	2.56507119280981e-05
10.08	0.00619153844496713	2.55203645002566e-05
10.085	0.00616122439259522	2.53906794498177e-05
10.09	0.0061310587291464	2.52616534108247e-05
10.095	0.00610104072838958	2.51332830344252e-05
10.1	0.00607116966764738	2.50055649887844e-05
10.105	0.00604144482777865	2.48784959589989e-05
10.11	0.00601186549316123	2.475207264701e-05
10.115	0.00598243095167474	2.4626291771519e-05
10.12	0.00595314049468339	2.45011500679011e-05
10.125	0.00592399341701897	2.43766442881215e-05
10.13	0.00589498901696388	2.42527712006504e-05
10.135	0.00586612659623426	2.41295275903796e-05
10.14	0.00583740545996315	2.40069102585389e-05
10.145	0.0058088249166838	2.3884916022613e-05
10.15	0.00578038427831303	2.3763541716259e-05
10.155	0.00575208286013468	2.36427841892242e-05
10.16	0.00572391998078311	2.35226403072643e-05
10.165	0.00569589496222685	2.34031069520619e-05
10.17	0.00566800712975225	2.32841810211461e-05
10.175	0.00564025581194725	2.31658594278114e-05
10.18	0.00561264034068524	2.30481391010377e-05
10.185	0.00558516005110899	2.29310169854108e-05
10.19	0.00555781428161462	2.2814490041043e-05
10.195	0.00553060237383574	2.26985552434942e-05
10.2	0.00550352367262753	2.25832095836933e-05
10.205	0.00547657752605106	2.24684500678603e-05
10.21	0.00544976328535754	2.23542737174283e-05
10.215	0.00542308030497276	2.22406775689666e-05
10.22	0.00539652794248152	2.21276586741034e-05
10.225	0.00537010555861219	2.20152140994495e-05
10.23	0.00534381251722133	2.1903340926522e-05
10.235	0.00531764818527837	2.17920362516689e-05
10.24	0.00529161193285042	2.16812971859932e-05
10.245	0.00526570313308705	2.15711208552783e-05
10.25	0.00523992116220528	2.14615043999134e-05
10.255	0.00521426539947449	2.1352444974819e-05
10.26	0.00518873522720158	2.12439397493735e-05
10.265	0.00516333003071601	2.11359859073393e-05
10.27	0.0051380491983551	2.10285806467898e-05
10.275	0.00511289212144925	2.09217211800369e-05
10.28	0.00508785819430732	2.08154047335586e-05
10.285	0.00506294681420206	2.07096285479265e-05
10.29	0.0050381573813556	2.06043898777351e-05
10.295	0.00501348929892502	2.04996859915297e-05
10.3	0.004988941972988	2.0395514171736e-05
10.305	0.00496451481252851	2.02918717145892e-05
10.31	0.00494020722942263	2.01887559300643e-05
10.315	0.00491601863842433	2.00861641418059e-05
10.32	0.00489194845715147	1.99840936870588e-05
10.325	0.00486799610607173	1.9882541916599e-05
10.33	0.00484416100848869	1.97815061946649e-05
10.335	0.00482044259052794	1.96809838988887e-05
10.34	0.00479684028112329	1.95809724202287e-05
10.345	0.00477335351200303	1.94814691629012e-05
10.35	0.00474998171767624	1.93824715443136e-05
10.355	0.00472672433541919	1.92839769949968e-05
10.36	0.0047035808052618	1.91859829585389e-05
10.365	0.0046805505699742	1.90884868915187e-05
10.37	0.00465763307505327	1.89914862634398e-05
10.375	0.00463482776870931	1.88949785566648e-05
10.38	0.0046121341018528	1.87989612663499e-05
10.385	0.00458955152808116	1.87034319003803e-05
10.39	0.0045670795036656	1.86083879793048e-05
10.395	0.00454471748753805	1.85138270362721e-05
10.4	0.00452246494127814	1.84197466169666e-05
10.405	0.00450032132910024	1.83261442795443e-05
10.41	0.00447828611784057	1.82330175945701e-05
10.415	0.00445635877694438	1.81403641449542e-05
10.42	0.00443453877845316	1.80481815258896e-05
10.425	0.00441282559699197	1.79564673447897e-05
10.43	0.00439121870975679	1.78652192212259e-05
10.435	0.00436971759650191	1.77744347868663e-05
10.44	0.00434832173952747	1.7684111685414e-05
10.445	0.00432703062366694	1.75942475725458e-05
10.45	0.00430584373627477	1.75048401158515e-05
10.455	0.00428476056721405	1.74158869947735e-05
10.46	0.00426378060884421	1.73273859005461e-05
10.465	0.00424290335600884	1.72393345361362e-05
10.47	0.0042221283060235	1.71517306161832e-05
10.475	0.00420145495866366	1.706457186694e-05
10.48	0.00418088281615264	1.69778560262137e-05
10.485	0.00416041138314963	1.68915808433071e-05
10.49	0.00414004016673781	1.68057440789602e-05
10.495	0.00411976867641244	1.67203435052921e-05
10.5	0.00409959642406908	1.66353769057431e-05
10.505	0.00407952292399185	1.65508420750173e-05
10.51	0.00405954769284176	1.64667368190252e-05
10.515	0.00403967024964502	1.63830589548272e-05
10.52	0.00401989011578155	1.6299806310576e-05
10.525	0.00400020681497338	1.62169767254614e-05
10.53	0.00398061987327326	1.61345680496533e-05
10.535	0.00396112881905322	1.60525781442463e-05
10.54	0.00394173318299322	1.59710048812042e-05
10.545	0.00392243249806989	1.58898461433046e-05
10.55	0.00390322629954524	1.58090998240842e-05
10.555	0.00388411412495553	1.57287638277837e-05
10.56	0.00386509551410011	1.5648836069294e-05
10.565	0.00384617000903038	1.55693144741014e-05
10.57	0.0038273371540387	1.54901969782345e-05
10.575	0.00380859649564753	1.54114815282099e-05
10.58	0.00378994758259843	1.53331660809794e-05
10.585	0.00377138996584124	1.52552486038768e-05
10.59	0.00375292319852327	1.51777270745652e-05
10.595	0.00373454683597855	1.51005994809843e-05
10.6	0.00371626043571714	1.50238638212985e-05
10.605	0.00369806355741445	1.49475181038449e-05
10.61	0.00367995576290068	1.48715603470811e-05
10.615	0.00366193661615027	1.47959885795346e-05
10.62	0.00364400568327139	1.4720800839751e-05
10.625	0.00362616253249552	1.46459951762431e-05
10.63	0.00360840673416705	1.45715696474409e-05
10.635	0.00359073786073295	1.44975223216403e-05
10.64	0.00357315548673247	1.44238512769535e-05
10.645	0.00355565918878691	1.43505546012593e-05
10.65	0.00353824854558945	1.42776303921529e-05
10.655	0.00352092313789498	1.42050767568968e-05
10.66	0.00350368254851004	1.41328918123719e-05
10.665	0.00348652636228275	1.40610736850283e-05
10.67	0.00346945416609286	1.39896205108369e-05
10.675	0.00345246554884178	1.39185304352406e-05
10.68	0.0034355601014427	1.38478016131068e-05
10.685	0.00341873741681076	1.3777432208679e-05
10.69	0.00340199708985321	1.37074203955295e-05
10.695	0.00338533871745972	1.36377643565116e-05
10.7	0.00336876189849263	1.35684622837128e-05
10.705	0.00335226623377735	1.34995123784079e-05
10.71	0.00333585132609269	1.34309128510118e-05
10.715	0.00331951678016136	1.33626619210337e-05
10.72	0.00330326220264043	1.32947578170304e-05
10.725	0.00328708720211189	1.32271987765608e-05
10.73	0.00327099138907318	1.31599830461395e-05
10.735	0.00325497437592787	1.30931088811919e-05
10.74	0.00323903577697633	1.30265745460086e-05
10.745	0.0032231752084064	1.29603783137006e-05
10.75	0.00320739228828421	1.28945184661541e-05
10.755	0.00319168663654497	1.28289932939862e-05
10.76	0.00317605787498382	1.27638010965004e-05
10.765	0.00316050562724673	1.26989401816426e-05
10.77	0.00314502951882144	1.26344088659571e-05
10.775	0.00312962917702847	1.25702054745427e-05
10.78	0.00311430423101214	1.25063283410098e-05
10.785	0.00309905431173161	1.24427758074364e-05
10.79	0.00308387905195208	1.23795462243256e-05
10.795	0.00306877808623588	1.23166379505627e-05
10.8	0.00305375105093371	1.22540493533724e-05
10.805	0.00303879758417589	1.21917788082767e-05
10.81	0.00302391732586362	1.21298246990525e-05
10.815	0.00300910991766038	1.20681854176897e-05
10.82	0.00299437500298324	1.20068593643498e-05
10.825	0.00297971222699432	1.19458449473236e-05
10.83	0.00296512123659223	1.18851405829909e-05
10.835	0.0029506016804036	1.18247446957785e-05
10.84	0.0029361532087746	1.17646557181197e-05
10.845	0.00292177547376252	1.17048720904139e-05
10.85	0.00290746812912744	1.16453922609856e-05
10.855	0.00289323083032385	1.15862146860441e-05
10.86	0.00287906323449239	1.15273378296442e-05
10.865	0.00286496500045157	1.14687601636455e-05
10.87	0.00285093578868961	1.14104801676729e-05
10.875	0.00283697526135621	1.13524963290776e-05
10.88	0.00282308308225449	1.12948071428974e-05
10.885	0.00280925891683281	1.12374111118176e-05
10.89	0.0027955024321768	1.11803067461326e-05
10.895	0.00278181329700133	1.11234925637067e-05
10.9	0.00276819118164249	1.10669670899359e-05
10.905	0.00275463575804973	1.10107288577097e-05
10.91	0.00274114669977791	1.09547764073728e-05
10.915	0.00272772368197947	1.08991082866873e-05
10.92	0.00271436638139662	1.08437230507953e-05
10.925	0.00270107447635353	1.07886192621808e-05
10.93	0.00268784764674861	1.07337954906329e-05
10.935	0.00267468557404683	1.06792503132085e-05
10.94	0.00266158794127201	1.06249823141952e-05
10.945	0.00264855443299922	1.05709900850751e-05
10.95	0.00263558473534717	1.05172722244874e-05
10.955	0.00262267853597069	1.04638273381928e-05
10.96	0.00260983552405318	1.04106540390371e-05
10.965	0.00259705539029916	1.03577509469147e-05
10.97	0.0025843378269268	1.03051166887335e-05
10.975	0.00257168252766052	1.0252749898379e-05
10.98	0.00255908918772364	1.02006492166785e-05
10.985	0.00254655750383102	1.01488132913664e-05
10.99	0.00253408717418178	1.00972407770486e-05
10.995	0.00252167789845202	1.00459303351679e-05
11	0.00250932937778762	9.99488063396915e-06
11.005	0.00249704131479701	9.94409034846467e-06
11.01	0.00248481341354407	9.89355816039988e-06
11.015	0.00247264537954093	9.84328275821908e-06
11.02	0.00246053691974095	9.79326283703142e-06
11.025	0.00244848774253166	9.74349709857701e-06
11.03	0.00243649755772771	9.69398425119323e-06
11.035	0.0024245660765639	9.64472300978124e-06
11.04	0.00241269301168825	9.59571209577257e-06
11.045	0.00240087807715506	9.54695023709597e-06
11.05	0.00238912098841805	9.49843616814439e-06
11.055	0.0023774214623235	9.45016862974213e-06
11.06	0.00236577921710343	9.40214636911215e-06
11.065	0.00235419397236884	9.35436813984354e-06
11.07	0.00234266544910295	9.30683270185923e-06
11.075	0.00233119336965448	9.25953882138373e-06
11.08	0.00231977745773098	9.21248527091115e-06
11.085	0.00230841743839217	9.16567082917334e-06
11.09	0.00229711303804334	9.11909428110816e-06
11.095	0.00228586398442874	9.07275441782799e-06
11.1	0.00227467000662505	9.02665003658832e-06
11.105	0.00226353083503487	8.98077994075654e-06
11.11	0.0022524462013802	8.9351429397809e-06
11.115	0.00224141583869601	8.88973784915956e-06
11.12	0.00223043948132379	8.84456349040992e-06
11.125	0.00221951686490519	8.79961869103796e-06
11.13	0.00220864772637563	8.75490228450787e-06
11.135	0.00219783180395799	8.71041311021171e-06
11.14	0.0021870688371563	8.66615001343934e-06
11.145	0.00217635856674946	8.62211184534844e-06
11.15	0.00216570073478502	8.57829746293467e-06
11.155	0.00215509508457299	8.534705729002e-06
11.16	0.00214454136067959	8.49133551213323e-06
11.165	0.0021340393089212	8.44818568666059e-06
11.17	0.00212358867635816	8.40525513263656e-06
11.175	0.00211318921128875	8.36254273580476e-06
11.18	0.00210284066324306	8.32004738757105e-06
11.185	0.00209254278297705	8.27776798497475e-06
11.19	0.00208229532246646	8.23570343066003e-06
11.195	0.00207209803490092	8.19385263284742e-06
11.2	0.00206195067467796	8.15221450530545e-06
11.205	0.00205185299739712	8.1107879673225e-06
11.21	0.00204180475985406	8.06957194367871e-06
11.215	0.00203180572003471	8.02856536461808e-06
11.22	0.00202185563710946	7.98776716582074e-06
11.225	0.00201195427142735	7.9471762883753e-06
11.23	0.00200210138451028	7.90679167875133e-06
11.235	0.00199229673904733	7.86661228877209e-06
11.24	0.00198254009888898	7.82663707558727e-06
11.245	0.00197283122904149	7.78686500164594e-06
11.25	0.00196316989566119	7.74729503466962e-06
11.255	0.0019535558660489	7.70792614762549e-06
11.26	0.00194398890864429	7.66875731869973e-06
11.265	0.00193446879302034	7.629787531271e-06
11.27	0.00192499528987776	7.59101577388405e-06
11.275	0.00191556817103952	7.55244104022348e-06
11.28	0.00190618720944529	7.5140623290876e-06
11.285	0.00189685217914606	7.47587864436247e-06
11.29	0.00188756285529863	7.43788899499602e-06
11.295	0.00187831901416022	7.40009239497235e-06
11.3	0.00186912043308311	7.36248786328612e-06
11.305	0.00185996689050926	7.32507442391711e-06
11.31	0.00185085816596498	7.28785110580485e-06
11.315	0.00184179404005561	7.25081694282346e-06
11.32	0.00183277429446029	7.21397097375655e-06
11.325	0.00182379871192663	7.17731224227227e-06
11.33	0.00181486707626555	7.1408397968985e-06
11.335	0.00180597917234605	7.10455269099815e-06
11.34	0.00179713478609001	7.06844998274458e-06
11.345	0.00178833370446709	7.03253073509719e-06
11.35	0.00177957571548954	6.99679401577703e-06
11.355	0.00177086060820717	6.96123889724269e-06
11.36	0.00176218817270219	6.92586445666616e-06
11.365	0.00175355820008423	6.89066977590891e-06
11.37	0.0017449704824853	6.85565394149804e-06
11.375	0.00173642481305473	6.82081604460259e-06
11.38	0.00172792098595426	6.78615518100993e-06
11.385	0.00171945879635307	6.75167045110233e-06
11.39	0.00171103804042281	6.71736095983355e-06
11.395	0.00170265851533275	6.68322581670567e-06
11.4	0.00169432001924486	6.64926413574595e-06
11.405	0.00168602235130897	6.61547503548382e-06
11.41	0.00167776531165794	6.58185763892802e-06
11.415	0.00166954870140283	6.54841107354386e-06
11.42	0.00166137232262812	6.51513447123051e-06
11.425	0.00165323597838697	6.48202696829854e-06
11.43	0.00164513947269644	6.44908770544745e-06
11.435	0.00163708261053281	6.41631582774339e-06
11.44	0.00162906519782687	6.38371048459698e-06
11.445	0.00162108704145924	6.3512708297412e-06
11.45	0.00161314794925575	6.31899602120948e-06
11.455	0.00160524772998277	6.28688522131377e-06
11.46	0.00159738619334266	6.25493759662287e-06
11.465	0.00158956314996915	6.22315231794076e-06
11.47	0.0015817784114228	6.19152856028508e-06
11.475	0.00157403179018647	6.16006550286574e-06
11.48	0.00156632309966079	6.1287623290636e-06
11.485	0.00155865215415967	6.09761822640925e-06
11.49	0.00155101876890585	6.066632386562e-06
11.495	0.00154342276002644	6.03580400528879e-06
11.5	0.00153586394454849	6.00513228244342e-06
11.505	0.00152834214039461	5.97461642194571e-06
11.51	0.00152085716637853	5.94425563176088e-06
11.515	0.00151340884220082	5.91404912387897e-06
11.52	0.00150599698844449	5.8839961142944e-06
11.525	0.00149862142657069	5.85409582298561e-06
11.53	0.00149128197891443	5.82434747389483e-06
11.535	0.00148397846868025	5.79475029490792e-06
11.54	0.00147671071993805	5.76530351783434e-06
11.545	0.00146947855761878	5.73600637838721e-06
11.55	0.00146228180751026	5.70685811616348e-06
11.555	0.00145512029625299	5.67785797462419e-06
11.56	0.00144799385133594	5.6490052010748e-06
11.565	0.00144090230109247	5.62029904664573e-06
11.57	0.00143384547469613	5.59173876627284e-06
11.575	0.00142682320215657	5.56332361867816e-06
11.58	0.00141983531431546	5.5350528663506e-06
11.585	0.00141288164284242	5.50692577552684e-06
11.59	0.00140596202023093	5.47894161617226e-06
11.595	0.00139907627979437	5.45109966196202e-06
11.6	0.00139222425566193	5.4233991902622e-06
11.605	0.00138540578277467	5.39583948211101e-06
11.61	0.00137862069688152	5.36841982220018e-06
11.615	0.00137186883453535	5.34113949885637e-06
11.62	0.00136515003308902	5.3139978040227e-06
11.625	0.00135846413069145	5.28699403324037e-06
11.63	0.00135181096628378	5.26012748563037e-06
11.635	0.00134519037959541	5.23339746387532e-06
11.64	0.00133860221114023	5.20680327420133e-06
11.645	0.00133204630221271	5.18034422636003e-06
11.65	0.00132552249488412	5.15401963361061e-06
11.655	0.00131903063199874	5.12782881270204e-06
11.66	0.00131257055717001	5.10177108385533e-06
11.665	0.00130614211477686	5.07584577074585e-06
11.67	0.00129974514995989	5.05005220048582e-06
11.675	0.00129337950861766	5.02438970360683e-06
11.68	0.00128704503740302	4.99885761404243e-06
11.685	0.00128074158371936	4.97345526911091e-06
11.69	0.00127446899571697	4.94818200949805e-06
11.695	0.00126822712228941	4.92303717924e-06
11.7	0.0012620158130698	4.89802012570632e-06
11.705	0.00125583491842727	4.87313019958296e-06
11.71	0.00124968428946333	4.84836675485546e-06
11.715	0.00124356377800829	4.82372914879215e-06
11.72	0.00123747323661768	4.7992167419275e-06
11.725	0.00123141251856873	4.77482889804551e-06
11.73	0.0012253814778568	4.75056498416318e-06
11.735	0.00121937996919191	4.72642437051411e-06
11.74	0.00121340784799521	4.70240643053213e-06
11.745	0.0012074649703955	4.67851054083505e-06
11.75	0.0012015511932258	4.65473608120848e-06
11.755	0.00119566637401986	4.63108243458972e-06
11.76	0.00118981037100876	4.60754898705177e-06
11.765	0.0011839830431175	4.58413512778737e-06
11.77	0.00117818424996156	4.56084024909316e-06
11.775	0.00117241385184359	4.5376637463539e-06
11.78	0.00116667170974999	4.51460501802679e-06
11.785	0.00116095768534761	4.49166346562583e-06
11.79	0.00115527164098036	4.46883849370632e-06
11.795	0.00114961343966596	4.44612950984939e-06
11.8	0.00114398294509262	4.42353592464662e-06
11.805	0.00113838002161572	4.40105715168474e-06
11.81	0.00113280453425461	4.37869260753041e-06
11.815	0.00112725634868931	4.35644171171511e-06
11.82	0.00112173533125733	4.33430388672002e-06
11.825	0.00111624134895037	4.31227855796107e-06
11.83	0.0011107742694112	4.290365153774e-06
11.835	0.00110533396093044	4.26856310539955e-06
11.84	0.00109992029244339	4.24687184696868e-06
11.845	0.00109453313352686	4.22529081548788e-06
11.85	0.00108917235439606	4.20381945082459e-06
11.855	0.00108383782590147	4.18245719569259e-06
11.86	0.0010785294195257	4.16120349563764e-06
11.865	0.00107324700738046	4.14005779902298e-06
11.87	0.00106799046220339	4.11901955701509e-06
11.875	0.0010627596573551	4.09808822356941e-06
11.88	0.00105755446681603	4.07726325541619e-06
11.885	0.00105237476518349	4.05654411204637e-06
11.89	0.00104722042766857	4.03593025569754e-06
11.895	0.00104209133009321	4.01542115134002e-06
11.9	0.00103698734888716	3.99501626666294e-06
11.905	0.00103190836108501	3.97471507206046e-06
11.91	0.00102685424432326	3.95451704061796e-06
11.915	0.00102182487683734	3.93442164809845e-06
11.92	0.00101682013745871	3.91442837292888e-06
11.925	0.0010118399056119	3.89453669618667e-06
11.93	0.00100688406131167	3.8747461015862e-06
11.935	0.00100195248516005	3.85505607546542e-06
11.94	0.000997045058343529	3.83546610677253e-06
11.945	0.000992161662630158	3.81597568705269e-06
11.95	0.000987302180366713	3.79658431043486e-06
11.955	0.000982466494475865	3.77729147361864e-06
11.96	0.00097765448845336	3.75809667586121e-06
11.965	0.000972866046365216	3.73899941896434e-06
11.97	0.000968101052844931	3.71999920726148e-06
11.975	0.000963359393090704	3.70109554760484e-06
11.98	0.000958640952862676	3.68228794935266e-06
11.985	0.000953945618480175	3.66357592435642e-06
11.99	0.000949273276818983	3.64495898694818e-06
11.995	0.000944623815308611	3.62643665392801e-06
12	0.000939997121929591	3.60800844455141e-06
12.005	0.000935393085210776	3.58967388051685e-06
12.01	0.00093081159422666	3.57143248595334e-06
12.015	0.000926252538594706	3.5532837874081e-06
12.02	0.000921715808472689	3.53522731383427e-06
12.025	0.000917201294556052	3.51726259657866e-06
12.03	0.000912708888075275	3.4993891693696e-06
12.035	0.000908238480793255	3.48160656830486e-06
12.04	0.000903789965002704	3.46391433183958e-06
12.045	0.000899363233523551	3.44631200077429e-06
12.05	0.000894958179700366	3.42879911824301e-06
12.055	0.000890574697399792	3.41137522970139e-06
12.06	0.000886212681007986	3.3940398829149e-06
12.065	0.000881872025428084	3.3767926279471e-06
12.07	0.000877552626077663	3.35963301714795e-06
12.075	0.000873254378886228	3.34256060514222e-06
12.08	0.000868977180292707	3.3255749488179e-06
12.085	0.000864720927242954	3.30867560731472e-06
12.09	0.000860485517187273	3.29186214201268e-06
12.095	0.000856270848077946	3.27513411652072e-06
12.1	0.000852076818366777	3.25849109666531e-06
12.105	0.000847903327002648	3.24193265047928e-06
12.11	0.000843750273429085	3.22545834819051e-06
12.115	0.000839617557581839	3.20906776221086e-06
12.12	0.000835505079886477	3.19276046712502e-06
12.125	0.000831412741255984	3.17653603967948e-06
12.13	0.000827340443088375	3.16039405877155e-06
12.135	0.000823288087264328	3.14433410543843e-06
12.14	0.000819255576144814	3.12835576284633e-06
12.145	0.000815242812568753	3.11245861627966e-06
12.15	0.000811249699850671	3.09664225313027e-06
12.155	0.000807276141778373	3.0809062628867e-06
12.16	0.00080332204261063	3.0652502371236e-06
12.165	0.000799387307074868	3.04967376949106e-06
12.17	0.00079547184036488	3.03417645570408e-06
12.175	0.00079157554813854	3.01875789353212e-06
12.18	0.000787698336515534	3.0034176827886e-06
12.185	0.0007838401120751	2.98815542532056e-06
12.19	0.000780000781853776	2.97297072499828e-06
12.195	0.000776180253343165	2.95786318770504e-06
12.2	0.000772378434487707	2.94283242132689e-06
12.205	0.000768595233682463	2.92787803574243e-06
12.21	0.000764830559770907	2.91299964281273e-06
12.215	0.000761084322042737	2.89819685637123e-06
12.22	0.000757356430231685	2.88346929221374e-06
12.225	0.000753646794513349	2.86881656808843e-06
12.23	0.000749955325503027	2.85423830368595e-06
12.235	0.000746281934253565	2.83973412062955e-06
12.24	0.000742626532253221	2.82530364246522e-06
12.245	0.000738989031423524	2.81094649465197e-06
12.25	0.000735369344117165	2.79666230455209e-06
12.255	0.000731767383115878	2.78245070142148e-06
12.26	0.000728183061628345	2.76831131640001e-06
12.265	0.000724616293288105	2.75424378250197e-06
12.27	0.000721066992151473	2.74024773460653e-06
12.275	0.000717535072695474	2.72632280944828e-06
12.28	0.000714020449815783	2.71246864560778e-06
12.285	0.000710523038824674	2.6986848835022e-06
12.29	0.000707042755448986	2.68497116537596e-06
12.295	0.000703579515828086	2.67132713529147e-06
12.3	0.000700133236511859	2.65775243911989e-06
12.305	0.000696703834458692	2.64424672453193e-06
12.31	0.00069329122703348	2.6308096409887e-06
12.315	0.000689895332005632	2.61744083973262e-06
12.32	0.000686516067547094	2.60413997377838e-06
12.325	0.000683153352230376	2.5909066979039e-06
12.33	0.000679807105026598	2.5777406686414e-06
12.335	0.00067647724530353	2.56464154426848e-06
12.34	0.00067316369282366	2.55160898479926e-06
12.345	0.000669866367742253	2.5386426519755e-06
12.35	0.000666585190605436	2.52574220925791e-06
12.355	0.000663320082348284	2.51290732181734e-06
12.36	0.000660070964292912	2.50013765652613e-06
12.365	0.000656837758146584	2.48743288194944e-06
12.37	0.000653620385999829	2.47479266833668e-06
12.375	0.000650418770324561	2.46221668761291e-06
12.38	0.000647232833972219	2.44970461337035e-06
12.385	0.000644062500171902	2.43725612085991e-06
12.39	0.000640907692528528	2.42487088698275e-06
12.395	0.000637768335020987	2.4125485902819e-06
12.4	0.000634644352000318	2.40028891093391e-06
12.405	0.000631535668187883	2.38809153074057e-06
12.41	0.000628442208673554	2.37595613312062e-06
12.415	0.000625363898913916	2.36388240310156e-06
12.42	0.000622300664730462	2.35187002731145e-06
12.425	0.000619252432307817	2.3399186939708e-06
12.43	0.000616219128191953	2.32802809288447e-06
12.435	0.000613200679288425	2.3161979154336e-06
12.44	0.000610197012860611	2.30442785456765e-06
12.445	0.000607208056527957	2.29271760479637e-06
12.45	0.000604233738264239	2.28106686218189e-06
12.455	0.000601273986395826	2.26947532433088e-06
12.46	0.000598328729599953	2.25794269038662e-06
12.465	0.000595397896903009	2.24646866102125e-06
12.47	0.000592481417678823	2.23505293842799e-06
12.475	0.000589579221646964	2.2236952263134e-06
12.48	0.000586691238871053	2.21239522988967e-06
12.485	0.000583817399757075	2.20115265586703e-06
12.49	0.000580957635051704	2.18996721244608e-06
12.495	0.000578111875840637	2.17883860931024e-06
12.5	0.000575280053546932	2.1677665576182e-06
12.505	0.000572462099929363	2.15675076999646e-06
12.51	0.000569657947080767	2.14579096053182e-06
12.515	0.000566867527426418	2.134886844764e-06
12.52	0.000564090773722397	2.12403813967824e-06
12.525	0.000561327619053971	2.11324456369795e-06
12.53	0.000558577996833982	2.10250583667742e-06
12.535	0.000555841840801248	2.09182167989452e-06
12.54	0.000553119085018963	2.0811918160435e-06
12.545	0.00055040966387311	2.07061596922776e-06
12.55	0.000547713512070883	2.06009386495272e-06
12.555	0.000545030564639113	2.04962523011867e-06
12.56	0.000542360756922707	2.03920979301369e-06
12.565	0.000539704024583086	2.0288472833066e-06
12.57	0.00053706030359664	2.01853743203995e-06
12.575	0.000534429530253183	2.00827997162303e-06
12.58	0.000531811641154424	1.99807463582492e-06
12.585	0.000529206573212434	1.9879211597676e-06
12.59	0.000526614263648132	1.97781927991905e-06
12.595	0.000524034649989773	1.96776873408642e-06
12.6	0.00052146767007144	1.95776926140924e-06
12.605	0.00051891326203155	1.94782060235263e-06
12.61	0.000516371364311365	1.93792249870057e-06
12.615	0.000513841915653509	1.9280746935492e-06
12.62	0.000511324855100491	1.91827693130014e-06
12.625	0.000508820121993241	1.90852895765389e-06
12.63	0.000506327655969645	1.89883051960318e-06
12.635	0.000503847396963097	1.88918136542644e-06
12.64	0.000501379285201046	1.87958124468126e-06
12.645	0.000498923261203562	1.87002990819789e-06
12.65	0.000496479265781904	1.86052710807274e-06
12.655	0.00049404724003709	1.85107259766201e-06
12.66	0.000491627125358482	1.84166613157524e-06
12.665	0.000489218863422375	1.83230746566895e-06
12.67	0.000486822396190592	1.82299635704029e-06
12.675	0.000484437665909086	1.81373256402079e-06
12.68	0.000482064615106551	1.80451584617003e-06
12.685	0.000479703186593033	1.7953459642694e-06
12.69	0.000477353323458562	1.78622268031595e-06
12.695	0.000475014969071772	1.77714575751614e-06
12.7	0.000472688067078545	1.76811496027975e-06
12.705	0.000470372561400647	1.75913005421373e-06
12.71	0.000468068396234384	1.75019080611612e-06
12.715	0.000465775516049256	1.74129698397003e-06
12.72	0.000463493865586618	1.73244835693757e-06
12.725	0.000461223389858351	1.7236446953539e-06
12.73	0.000458964034145537	1.71488577072125e-06
12.735	0.000456715743997145	1.70617135570298e-06
12.74	0.000454478465228713	1.69750122411769e-06
12.745	0.00045225214392105	1.68887515093337e-06
12.75	0.000450036726418934	1.68029291226153e-06
12.755	0.000447832159329819	1.67175428535138e-06
12.76	0.000445638389522554	1.6632590485841e-06
12.765	0.000443455364126099	1.65480698146702e-06
12.77	0.000441283030528252	1.64639786462796e-06
12.775	0.000439121336374386	1.63803147980949e-06
12.78	0.000436970229566185	1.6297076098633e-06
12.785	0.00043482965826039	1.62142603874454e-06
12.79	0.000432699570867551	1.61318655150621e-06
12.795	0.000430579916050783	1.6049889342936e-06
12.8	0.000428470642724534	1.59683297433874e-06
12.805	0.000426371700053351	1.58871845995484e-06
12.81	0.000424283037450656	1.58064518053086e-06
12.815	0.000422204604577529	1.57261292652599e-06
12.82	0.000420136351341498	1.56462148946422e-06
12.825	0.000418078227895327	1.55667066192895e-06
12.83	0.000416030184635822	1.54876023755758e-06
12.835	0.00041399217220263	1.5408900110362e-06
12.84	0.000411964141477056	1.53305977809419e-06
12.845	0.000409946043580879	1.52526933549899e-06
12.85	0.000407937829875172	1.51751848105077e-06
12.855	0.000405939451959132	1.50980701357722e-06
12.86	0.000403950861668919	1.5021347329283e-06
12.865	0.000401972011076487	1.49450143997107e-06
12.87	0.000400002852488439	1.48690693658451e-06
12.875	0.000398043338444873	1.47935102565436e-06
12.88	0.000396093421718242	1.47183351106805e-06
12.885	0.000394153055312212	1.46435419770955e-06
12.89	0.000392222192460537	1.45691289145437e-06
12.895	0.000390300786625929	1.44950939916447e-06
12.9	0.000388388791498936	1.44214352868325e-06
12.905	0.000386486160996829	1.43481508883062e-06
12.91	0.000384592849262493	1.42752388939797e-06
12.915	0.00038270881066332	1.42026974114326e-06
12.92	0.000380833999790112	1.4130524557861e-06
12.925	0.000378968371455987	1.4058718460029e-06
12.93	0.000377111880695291	1.39872772542196e-06
12.935	0.000375264482762514	1.39161990861865e-06
12.94	0.000373426133131215	1.38454821111061e-06
12.945	0.000371596787492946	1.37751244935293e-06
12.95	0.000369776401756187	1.37051244073344e-06
12.955	0.000367964932045287	1.3635480035679e-06
12.96	0.000366162334699402	1.35661895709536e-06
12.965	0.000364368566271447	1.3497251214734e-06
12.97	0.000362583583527047	1.34286631777352e-06
12.975	0.000360807343443501	1.33604236797643e-06
12.98	0.00035903980320874	1.32925309496751e-06
12.985	0.000357280920220298	1.32249832253214e-06
12.99	0.000355530652084289	1.31577787535118e-06
12.995	0.000353788956614381	1.30909157899638e-06
13	0.000352055791830785	1.30243925992588e-06
13.005	0.000350331115959239	1.29582074547969e-06
13.01	0.000348614887430006	1.28923586387522e-06
13.015	0.000346907064876872	1.2826844442028e-06
13.02	0.000345207607136148	1.27616631642129e-06
13.025	0.000343516473245681	1.2696813113536e-06
13.03	0.000341833622443864	1.26322926068236e-06
13.035	0.00034015901416866	1.25680999694552e-06
13.04	0.00033849260805662	1.25042335353201e-06
13.045	0.000336834363941912	1.24406916467742e-06
13.05	0.000335184241855357	1.23774726545968e-06
13.055	0.000333542202023462	1.23145749179481e-06
13.06	0.000331908204867464	1.22519968043263e-06
13.065	0.000330282211002378	1.21897366895254e-06
13.07	0.000328664181236045	1.21277929575932e-06
13.075	0.000327054076568193	1.20661640007888e-06
13.08	0.000325451858189493	1.20048482195417e-06
13.085	0.000323857487480629	1.19438440224094e-06
13.09	0.000322270926011363	1.18831498260367e-06
13.095	0.000320692135539612	1.18227640551146e-06
13.1	0.000319121078010529	1.1762685142339e-06
13.105	0.000317557715555582	1.17029115283702e-06
13.11	0.000316002010491644	1.16434416617928e-06
13.115	0.000314453925320089	1.15842739990748e-06
13.12	0.000312913422725882	1.15254070045281e-06
13.125	0.000311380465576686	1.14668391502682e-06
13.13	0.000309855016921964	1.14085689161749e-06
13.135	0.000308337039992094	1.13505947898526e-06
13.14	0.000306826498197476	1.12929152665911e-06
13.145	0.000305323355127657	1.12355288493268e-06
13.15	0.000303827574550453	1.11784340486034e-06
13.155	0.000302339120411073	1.11216293825334e-06
13.16	0.000300857956831255	1.106511337676e-06
13.165	0.0002993840481084	1.10088845644183e-06
13.17	0.000297917358714709	1.09529414860976e-06
13.175	0.000296457853296335	1.08972826898032e-06
13.18	0.000295005496672523	1.08419067309191e-06
13.185	0.000293560253834769	1.07868121721702e-06
13.19	0.000292122089945973	1.07319975835852e-06
13.195	0.000290690970339601	1.06774615424592e-06
13.2	0.000289266860518854	1.06232026333171e-06
13.205	0.000287849726155828	1.05692194478767e-06
13.21	0.000286439533090698	1.05155105850122e-06
13.215	0.000285036247330887	1.04620746507177e-06
13.22	0.000283639835050251	1.04089102580712e-06
13.225	0.000282250262588264	1.03560160271985e-06
13.23	0.000280867496449207	1.03033905852375e-06
13.235	0.00027949150330136	1.02510325663023e-06
13.24	0.000278122249976203	1.0198940611448e-06
13.245	0.000276759703467612	1.01471133686356e-06
13.25	0.000275403830931068	1.00955494926961e-06
13.255	0.000274054599682864	1.00442476452968e-06
13.26	0.000272711977199318	9.9932064949054e-07
13.265	0.000271375931115991	9.94242471675625e-07
13.27	0.000270046429226905	9.89190099281556e-07
13.275	0.00026872343948377	9.84163401174731e-07
13.28	0.00026740692999521	9.79162246887922e-07
13.285	0.000266096869025996	9.74186506616885e-07
13.29	0.000264793224996282	9.69236051216996e-07
13.295	0.000263495966480842	9.64310752199893e-07
13.3	0.000262205062208318	9.59410481730148e-07
13.305	0.00026092048106046	9.54535112621941e-07
13.31	0.000259642192071383	9.49684518335768e-07
13.315	0.000258370164426816	9.44858572975148e-07
13.32	0.000257104367463364	9.40057151283361e-07
13.325	0.000255844770667766	9.35280128640195e-07
13.33	0.000254591343676164	9.30527381058713e-07
13.335	0.000253344056273365	9.25798785182032e-07
13.34	0.000252102878392122	9.21094218280124e-07
13.345	0.000250867780112403	9.16413558246629e-07
13.35	0.000249638731660673	9.11756683595687e-07
13.355	0.000248415703409177	9.07123473458784e-07
13.36	0.000247198665875224	9.02513807581615e-07
13.365	0.00024598758972048	8.97927566320962e-07
13.37	0.000244782445750262	8.93364630641592e-07
13.375	0.000243583204912829	8.88824882113163e-07
13.38	0.00024238983829869	8.84308202907152e-07
13.385	0.0002412023171399	8.79814475793798e-07
13.39	0.000240020612809374	8.75343584139057e-07
13.395	0.000238844696820192	8.70895411901579e-07
13.4	0.000237674540824917	8.66469843629689e-07
13.405	0.000236510116614909	8.62066764458398e-07
13.41	0.000235351396119649	8.57686060106416e-07
13.415	0.000234198351406057	8.53327616873191e-07
13.42	0.000233050954677827	8.48991321635953e-07
13.425	0.000231909178274751	8.44677061846781e-07
13.43	0.000230772994672056	8.40384725529679e-07
13.435	0.00022964237647974	8.36114201277675e-07
13.44	0.000228517296441912	8.31865378249923e-07
13.445	0.000227397727436137	8.2763814616883e-07
13.45	0.00022628364247278	8.23432395317195e-07
13.455	0.000225175014694359	8.19248016535356e-07
13.46	0.000224071817374896	8.15084901218361e-07
13.465	0.000222974023919273	8.1094294131315e-07
13.47	0.000221881607862595	8.06822029315747e-07
13.475	0.000220794542869546	8.02722058268472e-07
13.48	0.00021971280273376	7.98642921757163e-07
13.485	0.000218636361377189	7.94584513908417e-07
13.49	0.000217565192849473	7.90546729386841e-07
13.495	0.000216499271327315	7.86529463392315e-07
13.5	0.000215438571113863	7.82532611657277e-07
13.505	0.000214383066638083	7.78556070444012e-07
13.51	0.000213332732454154	7.74599736541964e-07
13.515	0.000212287543240842	7.70663507265054e-07
13.52	0.000211247473800904	7.66747280449013e-07
13.525	0.000210212499060468	7.62850954448737e-07
13.53	0.000209182594068439	7.58974428135643e-07
13.535	0.000208157733995894	7.55117600895046e-07
13.54	0.000207137894135481	7.51280372623548e-07
13.545	0.00020612304990083	7.47462643726439e-07
13.55	0.000205113176825956	7.43664315115112e-07
13.555	0.000204108250564672	7.39885288204494e-07
13.56	0.00020310824689	7.36125464910482e-07
13.565	0.000202113141693592	7.32384747647401e-07
13.57	0.000201122910985145	7.28663039325471e-07
13.575	0.000200137530891824	7.24960243348287e-07
13.58	0.000199156977657688	7.21276263610308e-07
13.585	0.000198181227643118	7.1761100449437e-07
13.59	0.000197210257324246	7.13964370869197e-07
13.595	0.000196244043292389	7.10336268086936e-07
13.6	0.000195282562253486	7.06726601980699e-07
13.605	0.000194325791027535	7.0313527886212e-07
13.61	0.000193373706548038	6.99562205518923e-07
13.615	0.000192426285861439	6.960072892125e-07
13.62	0.000191483506126581	6.92470437675508e-07
13.625	0.000190545344614144	6.88951559109474e-07
13.63	0.000189611778706107	6.85450562182407e-07
13.635	0.000188682785895199	6.81967356026434e-07
13.64	0.000187758343784357	6.7850185023544e-07
13.645	0.000186838430086187	6.75053954862718e-07
13.65	0.000185923022622426	6.71623580418637e-07
13.655	0.000185012099323411	6.68210637868321e-07
13.66	0.000184105638227544	6.64815038629335e-07
13.665	0.000183203617480762	6.61436694569388e-07
13.67	0.000182306015336015	6.58075518004043e-07
13.675	0.000181412810152739	6.54731421694444e-07
13.68	0.000180523980396336	6.51404318845052e-07
13.685	0.000179639504637654	6.48094123101389e-07
13.69	0.000178759361552471	6.44800748547798e-07
13.695	0.000177883529920981	6.41524109705215e-07
13.7	0.000177011988627286	6.38264121528948e-07
13.705	0.000176144716658884	6.35020699406472e-07
13.71	0.000175281693106161	6.31793759155231e-07
13.715	0.000174422897161894	6.28583217020452e-07
13.72	0.000173568308120743	6.25388989672975e-07
13.725	0.000172717905378755	6.22210994207087e-07
13.73	0.00017187166843287	6.19049148138371e-07
13.735	0.00017102957688042	6.15903369401565e-07
13.74	0.000170191610418648	6.12773576348434e-07
13.745	0.000169357748844207	6.09659687745646e-07
13.75	0.000168527972052685	6.06561622772671e-07
13.755	0.00016770226003811	6.03479301019675e-07
13.76	0.000166880592892476	6.00412642485439e-07
13.765	0.00016606295080526	5.9736156757528e-07
13.77	0.000165249314062945	5.94325997098987e-07
13.775	0.000164439663048545	5.91305852268763e-07
13.78	0.000163633978241133	5.88301054697181e-07
13.785	0.00016283224021537	5.85311526395152e-07
13.79	0.000162034429641038	5.82337189769896e-07
13.795	0.000161240527282574	5.79377967622934e-07
13.8	0.000160450513998605	5.76433783148078e-07
13.805	0.000159664370741489	5.73504559929442e-07
13.81	0.000158882078556857	5.70590221939458e-07
13.815	0.000158103618583152	5.676906935369e-07
13.82	0.000157328972051179	5.64805899464925e-07
13.825	0.000156558120283651	5.61935764849115e-07
13.83	0.000155791044694739	5.59080215195539e-07
13.835	0.000155027726789624	5.56239176388815e-07
13.84	0.000154268148164053	5.53412574690187e-07
13.845	0.000153512290503893	5.50600336735613e-07
13.85	0.000152760135584693	5.47802389533861e-07
13.855	0.000152011665271242	5.45018660464611e-07
13.86	0.000151266861517134	5.42249077276575e-07
13.865	0.000150525706364333	5.39493568085618e-07
13.87	0.000149788181942738	5.36752061372895e-07
13.875	0.000149054270469756	5.34024485982991e-07
13.88	0.000148323954249872	5.31310771122077e-07
13.885	0.000147597215674222	5.28610846356074e-07
13.89	0.000146874037220171	5.25924641608822e-07
13.895	0.000146154401450887	5.23252087160261e-07
13.9	0.000145438291014926	5.20593113644623e-07
13.905	0.000144725688645807	5.17947652048633e-07
13.91	0.000144016577161606	5.15315633709713e-07
13.915	0.00014331093946453	5.12696990314204e-07
13.92	0.000142608758540517	5.10091653895594e-07
13.925	0.000141910017458817	5.07499556832748e-07
13.93	0.000141214699371587	5.04920631848158e-07
13.935	0.00014052278751349	5.02354812006197e-07
13.94	0.000139834265201282	4.99802030711379e-07
13.945	0.000139149115833416	4.97262221706629e-07
13.95	0.000138467322889643	4.94735319071571e-07
13.955	0.00013778886993061	4.92221257220808e-07
13.96	0.000137113740597465	4.89719970902225e-07
13.965	0.000136441918611465	4.87231395195294e-07
13.97	0.000135773387773582	4.8475546550939e-07
13.975	0.000135108131964114	4.82292117582112e-07
13.98	0.000134446135142294	4.79841287477618e-07
13.985	0.000133787381345907	4.77402911584964e-07
13.99	0.000133131854690902	4.74976926616454e-07
13.995	0.000132479539371013	4.72563269605994e-07
14	0.000131830419657375	4.70161877907463e-07
14.005	0.000131184479898146	4.67772689193085e-07
14.01	0.000130541704518131	4.65395641451807e-07
14.015	0.000129902078018406	4.63030672987698e-07
14.02	0.000129265584975944	4.60677722418338e-07
14.025	0.000128632210043243	4.58336728673235e-07
14.03	0.00012800193794796	4.56007630992229e-07
14.035	0.000127374753492537	4.53690368923926e-07
14.04	0.00012675064155384	4.5138488232412e-07
14.045	0.000126129587082792	4.49091111354237e-07
14.05	0.00012551157510401	4.4680899647978e-07
14.055	0.000124896590715449	4.44538478468784e-07
14.06	0.000124284619088034	4.42279498390281e-07
14.065	0.000123675645465311	4.40031997612765e-07
14.07	0.000123069655163089	4.37795917802677e-07
14.075	0.000122466633569084	4.35571200922886e-07
14.08	0.00012186656614257	4.33357789231183e-07
14.085	0.000121269438414025	4.31155625278786e-07
14.09	0.000120675235984786	4.28964651908844e-07
14.095	0.000120083944526701	4.26784812254958e-07
14.1	0.000119495549781783	4.24616049739703e-07
14.105	0.000118910037561867	4.22458308073158e-07
14.11	0.000118327393748267	4.20311531251446e-07
14.115	0.000117747604291439	4.18175663555285e-07
14.12	0.000117170655210639	4.16050649548533e-07
14.125	0.000116596532593588	4.13936434076757e-07
14.13	0.000116025222596135	4.11832962265797e-07
14.135	0.000115456711441926	4.09740179520344e-07
14.14	0.000114890985422072	4.07658031522521e-07
14.145	0.000114328030894814	4.05586464230476e-07
14.15	0.000113767834285202	4.03525423876977e-07
14.155	0.00011321038208476	4.01474856968017e-07
14.16	0.000112655660851167	3.99434710281425e-07
14.165	0.000112103657207929	3.97404930865486e-07
14.17	0.000111554357844058	3.95385466037568e-07
14.175	0.000111007749513752	3.93376263382749e-07
14.18	0.000110463819036075	3.91377270752463e-07
14.185	0.00010992255329464	3.89388436263142e-07
14.19	0.000109383939237291	3.87409708294873e-07
14.195	0.000108847963875792	3.85441035490054e-07
14.2	0.000108314614285512	3.83482366752066e-07
14.205	0.000107783877605111	3.81533651243941e-07
14.21	0.000107255741036236	3.79594838387049e-07
14.215	0.000106730191843209	3.77665877859779e-07
14.22	0.000106207217352719	3.75746719596237e-07
14.225	0.000105686804953518	3.73837313784945e-07
14.23	0.000105168942096121	3.7193761086755e-07
14.235	0.000104653616292495	3.70047561537535e-07
14.24	0.000104140815115767	3.6816711673894e-07
14.245	0.000103630526199917	3.6629622766509e-07
14.25	0.000103122737239488	3.64434845757326e-07
14.255	0.000102617435989282	3.6258292270375e-07
14.26	0.000102114610264068	3.60740410437962e-07
14.265	0.00010161424793829	3.58907261137822e-07
14.27	0.000101116336945773	3.57083427224201e-07
14.275	0.000100620865279433	3.55268861359753e-07
14.28	0.000100127820990985	3.5346351644768e-07
14.285	9.96371921906593e-05	3.51667345630514e-07
14.29	9.91489670469133e-05	3.49880302288899e-07
14.295	9.86631337861453e-05	3.4810234004038e-07
14.3	9.81796806924117e-05	3.46333412738203e-07
14.305	9.7698596107145e-05	3.44573474470113e-07
14.31	9.72198684288724e-05	3.42822479557165e-07
14.315	9.67434861129364e-05	3.41080382552536e-07
14.32	9.62694376712166e-05	3.39347138240348e-07
14.325	9.5797711671853e-05	3.37622701634495e-07
14.33	9.53282967389701e-05	3.3590702797747e-07
14.335	9.48611815524036e-05	3.3420007273921e-07
14.34	9.43963548474267e-05	3.32501791615936e-07
14.345	9.39338054144793e-05	3.30812140529006e-07
14.35	9.34735220988977e-05	3.29131075623767e-07
14.355	9.30154938006457e-05	3.27458553268422e-07
14.36	9.25597094740475e-05	3.2579453005289e-07
14.365	9.21061581275208e-05	3.2413896278769e-07
14.37	9.16548288233127e-05	3.2249180850281e-07
14.375	9.1205710677236e-05	3.20853024446595e-07
14.38	9.07587928584063e-05	3.19222568084642e-07
14.385	9.0314064588982e-05	3.17600397098689e-07
14.39	8.98715151439037e-05	3.1598646938552e-07
14.395	8.94311338506363e-05	3.14380743055873e-07
14.4	8.89929100889115e-05	3.12783176433351e-07
14.405	8.85568332904724e-05	3.11193728053342e-07
14.41	8.81228929388179e-05	3.09612356661941e-07
14.415	8.76910785689505e-05	3.08039021214879e-07
14.42	8.72613797671229e-05	3.06473680876461e-07
14.425	8.68337861705881e-05	3.04916295018503e-07
14.43	8.64082874673489e-05	3.03366823219278e-07
14.435	8.598487339591e-05	3.01825225262467e-07
14.44	8.55635337450303e-05	3.00291461136117e-07
14.445	8.51442583534769e-05	2.98765491031599e-07
14.45	8.47270371097807e-05	2.97247275342579e-07
14.455	8.4311859951992e-05	2.95736774663985e-07
14.46	8.38987168674387e-05	2.94233949790988e-07
14.465	8.34875978924845e-05	2.92738761717986e-07
14.47	8.30784931122892e-05	2.91251171637585e-07
14.475	8.26713926605695e-05	2.89771140939598e-07
14.48	8.22662867193614e-05	2.88298631210041e-07
14.485	8.18631655187836e-05	2.86833604230135e-07
14.49	8.14620193368019e-05	2.85376021975314e-07
14.495	8.10628384989953e-05	2.8392584661424e-07
14.5	8.06656133783223e-05	2.82483040507819e-07
14.505	8.02703343948895e-05	2.81047566208226e-07
14.51	7.98769920157203e-05	2.79619386457931e-07
14.515	7.94855767545254e-05	2.78198464188732e-07
14.52	7.90960791714741e-05	2.76784762520797e-07
14.525	7.87084898729669e-05	2.75378244761702e-07
14.53	7.83227995114092e-05	2.73978874405478e-07
14.535	7.79389987849857e-05	2.7258661513167e-07
14.54	7.75570784374366e-05	2.71201430804387e-07
14.545	7.71770292578345e-05	2.69823285471369e-07
14.55	7.67988420803621e-05	2.68452143363051e-07
14.555	7.64225077840918e-05	2.67087968891636e-07
14.56	7.60480172927656e-05	2.65730726650172e-07
14.565	7.56753615745763e-05	2.6438038141163e-07
14.57	7.53045316419501e-05	2.63036898127994e-07
14.575	7.493551855133e-05	2.61700241929346e-07
14.58	7.45683134029599e-05	2.60370378122969e-07
14.585	7.42029073406707e-05	2.59047272192436e-07
14.59	7.38392915516663e-05	2.57730889796723e-07
14.595	7.34774572663116e-05	2.56421196769313e-07
14.6	7.31173957579211e-05	2.55118159117313e-07
14.605	7.27590983425485e-05	2.53821743020566e-07
14.61	7.24025563787775e-05	2.52531914830778e-07
14.615	7.20477612675135e-05	2.51248641070643e-07
14.62	7.16947044517765e-05	2.49971888432976e-07
14.625	7.13433774164946e-05	2.48701623779844e-07
14.63	7.0993771688299e-05	2.4743781414171e-07
14.635	7.064587883532e-05	2.46180426716577e-07
14.64	7.02996904669833e-05	2.44929428869134e-07
14.645	6.99551982338082e-05	2.4368478812991e-07
14.65	6.96123938272063e-05	2.42446472194435e-07
14.655	6.9271268979281e-05	2.41214448922396e-07
14.66	6.89318154626288e-05	2.39988686336804e-07
14.665	6.85940250901403e-05	2.38769152623168e-07
14.67	6.82578897148035e-05	2.37555816128665e-07
14.675	6.79234012295072e-05	2.36348645361321e-07
14.68	6.75905515668458e-05	2.35147608989191e-07
14.685	6.72593326989244e-05	2.33952675839548e-07
14.69	6.6929736637166e-05	2.32763814898073e-07
14.695	6.66017554321186e-05	2.31580995308052e-07
14.7	6.62753811732634e-05	2.3040418636957e-07
14.705	6.59506059888248e-05	2.29233357538722e-07
14.71	6.56274220455799e-05	2.28068478426812e-07
14.715	6.53058215486706e-05	2.26909518799571e-07
14.72	6.49857967414148e-05	2.25756448576366e-07
14.725	6.46673399051203e-05	2.24609237829426e-07
14.73	6.43504433588983e-05	2.23467856783061e-07
14.735	6.40350994594782e-05	2.22332275812888e-07
14.74	6.37213006010241e-05	2.21202465445066e-07
14.745	6.34090392149504e-05	2.2007839635553e-07
14.75	6.30983077697404e-05	2.18960039369227e-07
14.755	6.27890987707643e-05	2.17847365459362e-07
14.76	6.24814047600986e-05	2.16740345746642e-07
14.765	6.21752183163463e-05	2.15638951498531e-07
14.77	6.18705320544584e-05	2.14543154128498e-07
14.775	6.15673386255555e-05	2.1345292519528e-07
14.78	6.12656307167509e-05	2.1236823640214e-07
14.785	6.09654010509745e-05	2.11289059596137e-07
14.79	6.06666423867968e-05	2.10215366767392e-07
14.795	6.03693475182552e-05	2.0914713004836e-07
14.8	6.00735092746798e-05	2.08084321713112e-07
14.805	5.97791205205207e-05	2.07026914176608e-07
14.81	5.9486174155176e-05	2.05974879993988e-07
14.815	5.91946631128208e-05	2.04928191859856e-07
14.82	5.89045803622369e-05	2.0388682260757e-07
14.825	5.86159189066429e-05	2.02850745208542e-07
14.83	5.83286717835264e-05	2.01819932771531e-07
14.835	5.80428320644754e-05	2.00794358541947e-07
14.84	5.77583928550117e-05	1.9977399590116e-07
14.845	5.74753472944248e-05	1.98758818365802e-07
14.85	5.71936885556061e-05	1.97748799587086e-07
14.855	5.69134098448852e-05	1.9674391335012e-07
14.86	5.66345044018651e-05	1.95744133573225e-07
14.865	5.63569654992602e-05	1.94749434307261e-07
14.87	5.60807864427334e-05	1.9375978973495e-07
14.875	5.58059605707356e-05	1.9277517417021e-07
14.88	5.55324812543442e-05	1.91795562057484e-07
14.885	5.5260341897104e-05	1.90820927971082e-07
14.89	5.49895359348682e-05	1.89851246614514e-07
14.895	5.47200568356396e-05	1.8888649281984e-07
14.9	5.44518980994139e-05	1.87926641547014e-07
14.905	5.41850532580226e-05	1.86971667883234e-07
14.91	5.39195158749772e-05	1.86021547042294e-07
14.915	5.36552795453142e-05	1.85076254363945e-07
14.92	5.33923378954403e-05	1.84135765313251e-07
14.925	5.31306845829794e-05	1.83200055479953e-07
14.93	5.28703132966194e-05	1.82269100577836e-07
14.935	5.261121775596e-05	1.813428764441e-07
14.94	5.23533917113615e-05	1.8042135903873e-07
14.945	5.2096828943794e-05	1.79504524443874e-07
14.95	5.18415232646878e-05	1.78592348863221e-07
14.955	5.1587468515784e-05	1.77684808621384e-07
14.96	5.1334658568986e-05	1.76781880163288e-07
14.965	5.10830873262121e-05	1.75883540053552e-07
14.97	5.08327487192483e-05	1.74989764975889e-07
14.975	5.0583636709602e-05	1.74100531732495e-07
14.98	5.03357452883566e-05	1.73215817243447e-07
14.985	5.00890684760266e-05	1.72335598546109e-07
14.99	4.98436003224136e-05	1.71459852794529e-07
14.995	4.95993349064626e-05	1.70588557258853e-07
15	4.93562663361196e-05	1.6972168932473e-07
15.005	4.91143887481893e-05	1.68859226492727e-07
15.01	4.88736963081942e-05	1.68001146377745e-07
15.015	4.86341832102333e-05	1.67147426708437e-07
15.02	4.83958436768429e-05	1.66298045326632e-07
15.025	4.81586719588569e-05	1.65452980186757e-07
15.03	4.79226623352682e-05	1.64612209355268e-07
15.035	4.76878091130911e-05	1.63775711010079e-07
15.04	4.74541066272239e-05	1.62943463439995e-07
15.045	4.72215492403123e-05	1.6211544504415e-07
15.05	4.69901313426136e-05	1.61291634331444e-07
15.055	4.67598473518615e-05	1.60472009919989e-07
15.06	4.65306917131315e-05	1.59656550536551e-07
15.065	4.63026588987071e-05	1.58845235015999e-07
15.07	4.60757434079465e-05	1.58038042300753e-07
15.075	4.58499397671498e-05	1.57234951440244e-07
15.08	4.56252425294276e-05	1.56435941590362e-07
15.085	4.54016462745692e-05	1.55640992012922e-07
15.09	4.5179145608912e-05	1.54850082075121e-07
15.095	4.4957735165212e-05	1.54063191249006e-07
15.1	4.47374096025137e-05	1.53280299110938e-07
15.105	4.45181636060219e-05	1.52501385341063e-07
15.11	4.42999918869735e-05	1.51726429722786e-07
15.115	4.40828891825096e-05	1.50955412142245e-07
15.12	4.38668502555494e-05	1.5018831258779e-07
15.125	4.36518698946633e-05	1.49425111149461e-07
15.13	4.34379429139474e-05	1.48665788018475e-07
15.135	4.3225064152899e-05	1.47910323486708e-07
15.14	4.30132284762915e-05	1.47158697946187e-07
15.145	4.28024307740512e-05	1.46410891888579e-07
15.15	4.25926659611336e-05	1.45666885904684e-07
15.155	4.23839289774015e-05	1.44926660683934e-07
15.16	4.21762147875022e-05	1.4419019701389e-07
15.165	4.19695183807468e-05	1.43457475779742e-07
15.17	4.17638347709892e-05	1.42728477963816e-07
15.175	4.15591589965059e-05	1.42003184645078e-07
15.18	4.13554861198763e-05	1.41281576998644e-07
15.185	4.11528112278639e-05	1.40563636295291e-07
15.19	4.09511294312975e-05	1.3984934390097e-07
15.195	4.07504358649539e-05	1.39138681276326e-07
15.2	4.05507256874401e-05	1.38431629976211e-07
15.205	4.0351994081077e-05	1.37728171649211e-07
15.21	4.01542362517829e-05	1.37028288037164e-07
15.215	3.99574474289583e-05	1.36331960974694e-07
15.22	3.97616228653707e-05	1.35639172388729e-07
15.225	3.95667578370401e-05	1.34949904298043e-07
15.23	3.93728476431252e-05	1.3426413881278e-07
15.235	3.91798876058104e-05	1.33581858133995e-07
15.24	3.89878730701924e-05	1.32903044553192e-07
15.245	3.87967994041687e-05	1.32227680451861e-07
15.25	3.86066619983252e-05	1.31555748301024e-07
15.255	3.84174562658259e-05	1.30887230660778e-07
15.26	3.82291776423015e-05	1.30222110179843e-07
15.265	3.80418215857401e-05	1.29560369595113e-07
15.27	3.78553835763772e-05	1.28901991731206e-07
15.275	3.76698591165872e-05	1.28246959500018e-07
15.28	3.74852437307744e-05	1.27595255900282e-07
15.285	3.73015329652657e-05	1.26946864017125e-07
15.29	3.71187223882028e-05	1.26301767021627e-07
15.295	3.69368075894358e-05	1.2565994817039e-07
15.3	3.67557841804164e-05	1.25021390805096e-07
15.305	3.65756477940925e-05	1.24386078352082e-07
15.31	3.63963940848026e-05	1.23753994321902e-07
15.315	3.62180187281714e-05	1.23125122308907e-07
15.32	3.60405174210055e-05	1.22499445990814e-07
15.325	3.58638858811891e-05	1.21876949128283e-07
15.33	3.56881198475818e-05	1.21257615564498e-07
15.335	3.55132150799148e-05	1.20641429224745e-07
15.34	3.53391673586895e-05	1.20028374115996e-07
15.345	3.51659724850754e-05	1.19418434326493e-07
15.35	3.49936262808089e-05	1.18811594025337e-07
15.355	3.48221245880927e-05	1.18207837462074e-07
15.36	3.46514632694954e-05	1.17607148966289e-07
15.365	3.4481638207852e-05	1.17009512947199e-07
15.37	3.43126453061644e-05	1.16414913893247e-07
15.375	3.41444804875029e-05	1.15823336371698e-07
15.38	3.39771396949077e-05	1.15234765028244e-07
15.385	3.3810618891291e-05	1.14649184586599e-07
15.39	3.36449140593401e-05	1.14066579848107e-07
15.395	3.34800212014202e-05	1.13486935691346e-07
15.4	3.33159363394782e-05	1.12910237071735e-07
15.405	3.31526555149466e-05	1.12336469021143e-07
15.41	3.29901747886484e-05	1.11765616647503e-07
15.415	3.28284902407018e-05	1.11197665134424e-07
15.42	3.26675979704258e-05	1.10632599740805e-07
15.425	3.25074940962465e-05	1.10070405800455e-07
15.43	3.2348174755603e-05	1.09511068721711e-07
15.435	3.21896361048546e-05	1.08954573987059e-07
15.44	3.20318743191881e-05	1.08400907152759e-07
15.445	3.18748855925256e-05	1.07850053848466e-07
15.45	3.17186661374325e-05	1.07301999776862e-07
15.455	3.15632121850268e-05	1.06756730713283e-07
15.46	3.14085199848875e-05	1.06214232505348e-07
15.465	3.12545858049647e-05	1.05674491072594e-07
15.47	3.11014059314894e-05	1.05137492406109e-07
15.475	3.09489766688842e-05	1.0460322256817e-07
15.48	3.07972943396738e-05	1.0407166769188e-07
15.485	3.06463552843968e-05	1.03542813980808e-07
15.49	3.04961558615172e-05	1.03016647708632e-07
15.495	3.03466924473367e-05	1.02493155218781e-07
15.5	3.01979614359074e-05	1.01972322924084e-07
15.505	3.00499592389445e-05	1.01454137306412e-07
15.51	2.99026822857405e-05	1.00938584916332e-07
15.515	2.97561270230784e-05	1.00425652372756e-07
15.52	2.96102899151465e-05	9.99153263625938e-08
15.525	2.9465167443453e-05	9.94075936404058e-08
15.53	2.93207561067412e-05	9.89024410280625e-08
15.535	2.91770524209049e-05	9.83998554144002e-08
15.54	2.90340529189048e-05	9.78998237548813e-08
15.545	2.88917541506846e-05	9.74023330712558e-08
15.55	2.87501526830879e-05	9.69073704512243e-08
15.555	2.86092450997755e-05	9.6414923048103e-08
15.56	2.84690280011431e-05	9.59249780804901e-08
15.565	2.83294980042389e-05	9.54375228319341e-08
15.57	2.81906517426827e-05	9.4952544650604e-08
15.575	2.80524858665844e-05	9.44700309489605e-08
15.58	2.79149970424631e-05	9.39899692034298e-08
15.585	2.77781819531669e-05	9.3512346954078e-08
15.59	2.76420372977931e-05	9.30371518042881e-08
15.595	2.75065597916083e-05	9.2564371420438e-08
15.6	2.73717461659693e-05	9.20939935315808e-08
15.605	2.72375931682446e-05	9.16260059291256e-08
15.61	2.71040975617355e-05	9.11603964665215e-08
15.615	2.69712561255983e-05	9.06971530589414e-08
15.62	2.68390656547668e-05	9.02362636829692e-08
15.625	2.67075229598747e-05	8.97777163762871e-08
15.63	2.65766248671791e-05	8.93214992373656e-08
15.635	2.64463682184836e-05	8.88676004251541e-08
15.64	2.63167498710624e-05	8.84160081587741e-08
15.645	2.61877666975845e-05	8.79667107172131e-08
15.65	2.60594155860381e-05	8.75196964390203e-08
15.655	2.5931693439656e-05	8.70749537220042e-08
15.66	2.58045971768404e-05	8.66324710229313e-08
15.665	2.56781237310891e-05	8.61922368572267e-08
15.67	2.55522700509212e-05	8.57542397986755e-08
15.675	2.54270330998037e-05	8.53184684791271e-08
15.68	2.53024098560785e-05	8.48849115881991e-08
15.685	2.51783973128889e-05	8.44535578729847e-08
15.69	2.5054992478108e-05	8.402439613776e-08
15.695	2.49321923742657e-05	8.35974152436937e-08
15.7	2.48099940384776e-05	8.31726041085579e-08
15.705	2.4688394522373e-05	8.27499517064404e-08
15.71	2.45673908920243e-05	8.23294470674588e-08
15.715	2.44469802278759e-05	8.19110792774753e-08
15.72	2.43271596246741e-05	8.1494837477814e-08
15.725	2.42079261913968e-05	8.10807108649787e-08
15.73	2.4089277051184e-05	8.06686886903724e-08
15.735	2.39712093412683e-05	8.02587602600187e-08
15.74	2.3853720212906e-05	7.98509149342839e-08
15.745	2.37368068313081e-05	7.9445142127601e-08
15.75	2.36204663755727e-05	7.9041431308195e-08
15.755	2.35046960386159e-05	7.86397719978095e-08
15.76	2.33894930271051e-05	7.82401537714346e-08
15.765	2.32748545613912e-05	7.78425662570365e-08
15.77	2.31607778754416e-05	7.74469991352883e-08
15.775	2.30472602167735e-05	7.7053442139302e-08
15.78	2.29342988463876e-05	7.66618850543622e-08
15.785	2.28218910387022e-05	7.6272317717661e-08
15.79	2.27100340814873e-05	7.58847300180338e-08
15.795	2.2598725275799e-05	7.54991118956976e-08
15.8	2.24879619359149e-05	7.51154533419891e-08
15.805	2.23777413892692e-05	7.47337443991058e-08
15.81	2.22680609763879e-05	7.43539751598465e-08
15.815	2.21589180508253e-05	7.39761357673553e-08
15.82	2.20503099790994e-05	7.36002164148647e-08
15.825	2.19422341406294e-05	7.3226207345442e-08
15.83	2.18346879276715e-05	7.28540988517352e-08
15.835	2.17276687452567e-05	7.24838812757219e-08
15.84	2.16211740111282e-05	7.21155450084577e-08
15.845	2.15152011556786e-05	7.17490804898279e-08
15.85	2.14097476218886e-05	7.13844782082982e-08
15.855	2.13048108652649e-05	7.10217287006687e-08
15.86	2.12003883537791e-05	7.0660822551828e-08
15.865	2.10964775678065e-05	7.03017503945087e-08
15.87	2.09930760000656e-05	6.99445029090444e-08
15.875	2.08901811555572e-05	6.95890708231278e-08
15.88	2.07877905515045e-05	6.923544491157e-08
15.885	2.06859017172935e-05	6.88836159960613e-08
15.89	2.0584512194413e-05	6.85335749449326e-08
15.895	2.04836195363954e-05	6.81853126729185e-08
15.9	2.03832213087579e-05	6.78388201409217e-08
15.905	2.02833150889437e-05	6.74940883557783e-08
15.91	2.01838984662637e-05	6.7151108370024e-08
15.915	2.0084969041838e-05	6.68098712816626e-08
15.92	1.99865244285384e-05	6.64703682339343e-08
15.925	1.98885622509311e-05	6.61325904150861e-08
15.93	1.97910801452186e-05	6.57965290581433e-08
15.935	1.96940757591835e-05	6.54621754406815e-08
15.94	1.95975467521314e-05	6.51295208846004e-08
15.945	1.95014907948345e-05	6.47985567558988e-08
15.95	1.94059055694755e-05	6.446927446445e-08
15.955	1.93107887695917e-05	6.41416654637795e-08
15.96	1.92161381000194e-05	6.38157212508425e-08
15.965	1.91219512768386e-05	6.34914333658038e-08
15.97	1.90282260273176e-05	6.31687933918177e-08
15.975	1.89349600898587e-05	6.284779295481e-08
15.98	1.88421512139435e-05	6.25284237232604e-08
15.985	1.87497971600782e-05	6.22106774079862e-08
15.99	1.86578956997405e-05	6.18945457619273e-08
15.995	1.85664446153248e-05	6.15800205799322e-08
16	1.84754417000896e-05	6.12670936985449e-08
16.005	1.83848847581038e-05	6.0955756995793e-08
16.01	1.82947716041941e-05	6.06460023909771e-08
16.015	1.82051000638919e-05	6.03378218444606e-08
16.02	1.8115867973381e-05	6.00312073574619e-08
16.025	1.80270731794459e-05	5.97261509718457e-08
16.03	1.7938713539419e-05	5.94226447699173e-08
16.035	1.78507869211299e-05	5.91206808742168e-08
16.04	1.77632912028531e-05	5.88202514473144e-08
16.045	1.76762242732574e-05	5.85213486916076e-08
16.05	1.7589584031355e-05	5.82239648491181e-08
16.055	1.75033683864504e-05	5.79280922012909e-08
16.06	1.74175752580904e-05	5.76337230687938e-08
16.065	1.73322025760138e-05	5.73408498113182e-08
16.07	1.72472482801015e-05	5.70494648273807e-08
16.075	1.71627103203267e-05	5.67595605541258e-08
16.08	1.70785866567057e-05	5.64711294671297e-08
16.085	1.69948752592484e-05	5.61841640802047e-08
16.09	1.69115741079096e-05	5.58986569452055e-08
16.095	1.68286811925404e-05	5.56146006518352e-08
16.1	1.67461945128394e-05	5.53319878274534e-08
16.105	1.66641120783044e-05	5.50508111368849e-08
16.11	1.6582431908185e-05	5.4771063282229e-08
16.115	1.65011520314342e-05	5.449273700267e-08
16.12	1.64202704866613e-05	5.42158250742894e-08
16.125	1.63397853220842e-05	5.39403203098778e-08
16.13	1.62596945954827e-05	5.36662155587485e-08
16.135	1.61799963741516e-05	5.33935037065519e-08
16.14	1.61006887348538e-05	5.3122177675091e-08
16.145	1.60217697637744e-05	5.28522304221375e-08
16.15	1.59432375564741e-05	5.25836549412493e-08
16.155	1.58650902178437e-05	5.23164442615882e-08
16.16	1.57873258620578e-05	5.20505914477392e-08
16.165	1.57099426125301e-05	5.17860895995308e-08
16.17	1.56329386018676e-05	5.15229318518553e-08
16.175	1.55563119718256e-05	5.12611113744911e-08
16.18	1.54800608732632e-05	5.10006213719253e-08
16.185	1.54041834660983e-05	5.07414550831773e-08
16.19	1.53286779192637e-05	5.0483605781623e-08
16.195	1.52535424106625e-05	5.02270667748209e-08
16.2	1.51787751271245e-05	4.99718314043378e-08
16.205	1.51043742643622e-05	4.97178930455762e-08
16.21	1.50303380269274e-05	4.94652451076025e-08
16.215	1.49566646281681e-05	4.92138810329756e-08
16.22	1.48833522901851e-05	4.89637942975769e-08
16.225	1.48103992437893e-05	4.87149784104412e-08
16.23	1.4737803728459e-05	4.84674269135878e-08
16.235	1.46655639922975e-05	4.82211333818529e-08
16.24	1.45936782919907e-05	4.79760914227234e-08
16.245	1.45221448927653e-05	4.77322946761702e-08
16.25	1.44509620683467e-05	4.74897368144838e-08
16.255	1.43801281009176e-05	4.72484115421096e-08
16.26	1.43096412810765e-05	4.70083125954848e-08
16.265	1.42394999077962e-05	4.67694337428756e-08
16.27	1.41697022883833e-05	4.65317687842156e-08
16.275	1.41002467384372e-05	4.6295311550945e-08
16.28	1.40311315818091e-05	4.60600559058501e-08
16.285	1.3962355150562e-05	4.58259957429043e-08
16.29	1.38939157849304e-05	4.55931249871097e-08
16.295	1.38258118332802e-05	4.53614375943392e-08
16.3	1.37580416520689e-05	4.51309275511797e-08
16.305	1.3690603605806e-05	4.49015888747761e-08
16.31	1.36234960670134e-05	4.4673415612676e-08
16.315	1.35567174161865e-05	4.44464018426749e-08
16.32	1.34902660417546e-05	4.42205416726631e-08
16.325	1.34241403400427e-05	4.39958292404722e-08
16.33	1.33583387152322e-05	4.37722587137232e-08
16.335	1.32928595793229e-05	4.35498242896751e-08
16.34	1.32277013520945e-05	4.33285201950744e-08
16.345	1.31628624610683e-05	4.31083406860051e-08
16.35	1.30983413414696e-05	4.28892800477394e-08
16.355	1.303413643619e-05	4.267133259459e-08
16.36	1.29702461957494e-05	4.24544926697619e-08
16.365	1.29066690782591e-05	4.22387546452059e-08
16.37	1.28434035493845e-05	4.20241129214726e-08
16.375	1.27804480823078e-05	4.18105619275668e-08
16.38	1.27178011576915e-05	4.15980961208031e-08
16.385	1.26554612636419e-05	4.13867099866618e-08
16.39	1.25934268956722e-05	4.11763980386462e-08
16.395	1.25316965566664e-05	4.09671548181398e-08
16.4	1.24702687568434e-05	4.07589748942648e-08
16.405	1.24091420137207e-05	4.05518528637411e-08
16.41	1.23483148520791e-05	4.03457833507461e-08
16.415	1.22877858039265e-05	4.01407610067751e-08
16.42	1.22275534084633e-05	3.99367805105027e-08
16.425	1.21676162120465e-05	3.97338365676442e-08
16.43	1.21079727681549e-05	3.95319239108186e-08
16.435	1.20486216373542e-05	3.9331037299412e-08
16.44	1.19895613872623e-05	3.91311715194411e-08
16.445	1.19307905925147e-05	3.89323213834182e-08
16.45	1.18723078347304e-05	3.87344817302166e-08
16.455	1.1814111702477e-05	3.85376474249364e-08
16.46	1.17562007912376e-05	3.83418133587715e-08
16.465	1.16985737033762e-05	3.81469744488767e-08
16.47	1.16412290481042e-05	3.7953125638236e-08
16.475	1.1584165441447e-05	3.77602618955314e-08
16.48	1.15273815062105e-05	3.7568378215012e-08
16.485	1.1470875871948e-05	3.73774696163644e-08
16.49	1.14146471749269e-05	3.71875311445834e-08
16.495	1.1358694058096e-05	3.6998557869843e-08
16.5	1.13030151710529e-05	3.68105448873691e-08
16.505	1.1247609170011e-05	3.66234873173116e-08
16.51	1.11924747177677e-05	3.64373803046182e-08
16.515	1.11376104836714e-05	3.62522190189079e-08
16.52	1.10830151435903e-05	3.60679986543461e-08
16.525	1.10286873798796e-05	3.58847144295197e-08
16.53	1.09746258813503e-05	3.57023615873129e-08
16.535	1.09208293432373e-05	3.55209353947838e-08
16.54	1.08672964671682e-05	3.53404311430416e-08
16.545	1.08140259611315e-05	3.51608441471243e-08
16.55	1.07610165394461e-05	3.49821697458772e-08
16.555	1.07082669227297e-05	3.48044033018318e-08
16.56	1.06557758378682e-05	3.46275402010855e-08
16.565	1.06035420179851e-05	3.44515758531819e-08
16.57	1.05515642024107e-05	3.42765056909915e-08
16.575	1.0499841136652e-05	3.41023251705934e-08
16.58	1.0448371572362e-05	3.39290297711572e-08
16.585	1.03971542673101e-05	3.37566149948256e-08
16.59	1.03461879853518e-05	3.35850763665978e-08
16.595	1.0295471496399e-05	3.34144094342132e-08
16.6	1.02450035763902e-05	3.32446097680362e-08
16.605	1.01947830072614e-05	3.30756729609407e-08
16.61	1.01448085769161e-05	3.29075946281961e-08
16.615	1.00950790791965e-05	3.27403704073533e-08
16.62	1.00455933138544e-05	3.25739959581318e-08
16.625	9.99635008652205e-06	3.24084669623064e-08
16.63	9.94734820868339e-06	3.22437791235959e-08
16.635	9.89858649764552e-06	3.2079928167551e-08
16.64	9.85006377651009e-06	3.19169098414436e-08
16.645	9.80177887414487e-06	3.17547199141564e-08
16.65	9.75373062515561e-06	3.15933541760731e-08
16.655	9.70591786985783e-06	3.14328084389691e-08
16.66	9.65833945424891e-06	3.12730785359029e-08
16.665	9.61099422998025e-06	3.11141603211076e-08
16.67	9.56388105432955e-06	3.09560496698838e-08
16.675	9.51699879017327e-06	3.07987424784921e-08
16.68	9.47034630595921e-06	3.06422346640471e-08
16.685	9.42392247567918e-06	3.04865221644108e-08
16.69	9.37772617884191e-06	3.03316009380875e-08
16.695	9.33175630044593e-06	3.01774669641191e-08
16.7	9.28601173095279e-06	3.00241162419804e-08
16.705	9.2404913662602e-06	2.98715447914753e-08
16.71	9.19519410767545e-06	2.97197486526338e-08
16.715	9.15011886188891e-06	2.95687238856087e-08
16.72	9.10526454094763e-06	2.94184665705739e-08
16.725	9.06063006222917e-06	2.92689728076224e-08
16.73	9.01621434841537e-06	2.91202387166649e-08
16.735	8.9720163274665e-06	2.89722604373295e-08
16.74	8.92803493259531e-06	2.8825034128861e-08
16.745	8.88426910224131e-06	2.86785559700219e-08
16.75	8.84071778004523e-06	2.85328221589923e-08
16.755	8.79737991482346e-06	2.83878289132723e-08
16.76	8.75425446054274e-06	2.82435724695828e-08
16.765	8.71134037629493e-06	2.81000490837685e-08
16.77	8.66863662627188e-06	2.79572550307006e-08
16.775	8.6261421797405e-06	2.78151866041799e-08
16.78	8.58385601101781e-06	2.76738401168406e-08
16.785	8.5417770994463e-06	2.75332119000551e-08
16.79	8.49990442936923e-06	2.7393298303838e-08
16.795	8.45823699010619e-06	2.72540956967521e-08
16.8	8.41677377592869e-06	2.71156004658136e-08
16.805	8.37551378603591e-06	2.69778090163986e-08
16.81	8.33445602453057e-06	2.68407177721499e-08
16.815	8.29359950039491e-06	2.67043231748838e-08
16.82	8.25294322746676e-06	2.65686216844982e-08
16.825	8.21248622441578e-06	2.64336097788802e-08
16.83	8.17222751471979e-06	2.62992839538153e-08
16.835	8.13216612664121e-06	2.61656407228959e-08
16.84	8.0923010932036e-06	2.60326766174311e-08
16.845	8.05263145216838e-06	2.59003881863565e-08
16.85	8.01315624601159e-06	2.5768771996145e-08
16.855	7.97387452190081e-06	2.56378246307172e-08
16.86	7.93478533167214e-06	2.55075426913529e-08
16.865	7.89588773180741e-06	2.53779227966032e-08
16.87	7.85718078341132e-06	2.52489615822021e-08
16.875	7.81866355218887e-06	2.512065570098e-08
16.88	7.7803351084228e-06	2.49930018227759e-08
16.885	7.74219452695117e-06	2.48659966343519e-08
16.89	7.70424088714501e-06	2.47396368393065e-08
16.895	7.66647327288618e-06	2.46139191579892e-08
16.9	7.6288907725452e-06	2.44888403274157e-08
16.905	7.59149247895932e-06	2.43643971011829e-08
16.91	7.5542774894106e-06	2.42405862493847e-08
16.915	7.51724490560416e-06	2.41174045585281e-08
16.92	7.48039383364651e-06	2.399484883145e-08
16.925	7.44372338402395e-06	2.38729158872341e-08
16.93	7.40723267158117e-06	2.37516025611283e-08
16.935	7.37092081549988e-06	2.36309057044627e-08
16.94	7.33478693927754e-06	2.35108221845675e-08
16.945	7.29883017070624e-06	2.33913488846923e-08
16.95	7.26304964185167e-06	2.32724827039247e-08
16.955	7.22744448903215e-06	2.31542205571099e-08
16.96	7.19201385279783e-06	2.3036559374771e-08
16.965	7.15675687790996e-06	2.29194961030288e-08
16.97	7.12167271332022e-06	2.28030277035228e-08
16.975	7.08676051215025e-06	2.26871511533325e-08
16.98	7.05201943167117e-06	2.25718634448985e-08
16.985	7.01744863328329e-06	2.2457161585945e-08
16.99	6.98304728249584e-06	2.23430425994017e-08
16.995	6.9488145489069e-06	2.22295035233265e-08
17	6.91474960618332e-06	2.21165414108291e-08
17.005	6.88085163204079e-06	2.2004153329994e-08
17.01	6.84711980822404e-06	2.18923363638047e-08
17.015	6.81355332048708e-06	2.17810876100679e-08
17.02	6.78015135857354e-06	2.1670404181338e-08
17.025	6.74691311619717e-06	2.15602832048426e-08
17.03	6.71383779102234e-06	2.14507218224075e-08
17.035	6.68092458464474e-06	2.13417171903828e-08
17.04	6.64817270257207e-06	2.12332664795687e-08
17.045	6.61558135420491e-06	2.11253668751428e-08
17.05	6.58314975281763e-06	2.10180155765861e-08
17.055	6.55087711553944e-06	2.09112097976112e-08
17.06	6.51876266333546e-06	2.08049467660893e-08
17.065	6.48680562098796e-06	2.06992237239788e-08
17.07	6.45500521707767e-06	2.05940379272531e-08
17.075	6.42336068396514e-06	2.04893866458301e-08
17.08	6.39187125777223e-06	2.03852671635006e-08
17.085	6.36053617836372e-06	2.02816767778586e-08
17.09	6.32935468932892e-06	2.01786128002303e-08
17.095	6.29832603796346e-06	2.0076072555605e-08
17.1	6.26744947525111e-06	1.99740533825653e-08
17.105	6.23672425584574e-06	1.98725526332182e-08
17.11	6.20614963805332e-06	1.97715676731264e-08
17.115	6.17572488381403e-06	1.96710958812397e-08
17.12	6.14544925868445e-06	1.9571134649827e-08
17.125	6.11532203181986e-06	1.9471681384409e-08
17.13	6.08534247595661e-06	1.93727335036904e-08
17.135	6.05550986739456e-06	1.92742884394932e-08
17.14	6.02582348597961e-06	1.91763436366898e-08
17.145	5.99628261508639e-06	1.90788965531369e-08
17.15	5.96688654160091e-06	1.89819446596095e-08
17.155	5.93763455590336e-06	1.8885485439735e-08
17.16	5.90852595185104e-06	1.87895163899281e-08
17.165	5.87956002676129e-06	1.8694035019326e-08
17.17	5.85073608139453e-06	1.85990388497234e-08
17.175	5.82205341993743e-06	1.85045254155084e-08
17.18	5.79351134998608e-06	1.84104922635981e-08
17.185	5.76510918252933e-06	1.83169369533758e-08
17.19	5.73684623193213e-06	1.82238570566267e-08
17.195	5.70872181591902e-06	1.81312501574754e-08
17.2	5.68073525555766e-06	1.80391138523232e-08
17.205	5.65288587524245e-06	1.79474457497855e-08
17.21	5.62517300267822e-06	1.78562434706297e-08
17.215	5.59759596886405e-06	1.77655046477139e-08
17.22	5.57015410807709e-06	1.76752269259248e-08
17.225	5.54284675785652e-06	1.75854079621172e-08
17.23	5.51567325898757e-06	1.74960454250526e-08
17.235	5.48863295548561e-06	1.74071369953394e-08
17.24	5.46172519458033e-06	1.73186803653718e-08
17.245	5.43494932669999e-06	1.72306732392708e-08
17.25	5.40830470545575e-06	1.71431133328241e-08
17.255	5.38179068762609e-06	1.70559983734267e-08
17.26	5.35540663314127e-06	1.69693261000225e-08
17.265	5.3291519050679e-06	1.68830942630449e-08
17.27	5.30302586959358e-06	1.6797300624359e-08
17.275	5.27702789601159e-06	1.67119429572033e-08
17.28	5.25115735670572e-06	1.66270190461316e-08
17.285	5.22541362713506e-06	1.65425266869562e-08
17.29	5.19979608581901e-06	1.64584636866898e-08
17.295	5.17430411432222e-06	1.63748278634893e-08
17.3	5.14893709723972e-06	1.62916170465991e-08
17.305	5.12369442218203e-06	1.62088290762941e-08
17.31	5.09857547976044e-06	1.61264618038246e-08
17.315	5.07357966357227e-06	1.60445130913598e-08
17.32	5.04870637018623e-06	1.59629808119326e-08
17.325	5.02395499912791e-06	1.58818628493843e-08
17.33	4.99932495286525e-06	1.580115709831e-08
17.335	4.97481563679415e-06	1.57208614640033e-08
17.34	4.95042645922412e-06	1.56409738624026e-08
17.345	4.92615683136398e-06	1.55614922200366e-08
17.35	4.90200616730771e-06	1.54824144739708e-08
17.355	4.87797388402026e-06	1.54037385717535e-08
17.36	4.85405940132352e-06	1.5325462471363e-08
17.365	4.8302621418823e-06	1.52475841411543e-08
17.37	4.80658153119043e-06	1.51701015598065e-08
17.375	4.78301699755688e-06	1.50930127162704e-08
17.38	4.75956797209194e-06	1.5016315609716e-08
17.385	4.73623388869357e-06	1.49400082494809e-08
17.39	4.71301418403367e-06	1.48640886550186e-08
17.395	4.68990829754454e-06	1.47885548558468e-08
17.4	4.66691567140532e-06	1.47134048914966e-08
17.405	4.64403575052855e-06	1.46386368114615e-08
17.41	4.62126798254678e-06	1.45642486751466e-08
17.415	4.59861181779924e-06	1.44902385518186e-08
17.42	4.57606670931858e-06	1.44166045205553e-08
17.425	4.55363211281768e-06	1.43433446701959e-08
17.43	4.53130748667648e-06	1.42704570992916e-08
17.435	4.509092291929e-06	1.41979399160559e-08
17.44	4.48698599225023e-06	1.41257912383158e-08
17.445	4.46498805394328e-06	1.40540091934625e-08
17.45	4.44309794592646e-06	1.39825919184034e-08
17.455	4.42131513972046e-06	1.39115375595135e-08
17.46	4.39963910943563e-06	1.38408442725869e-08
17.465	4.37806933175927e-06	1.37705102227896e-08
17.47	4.35660528594303e-06	1.37005335846114e-08
17.475	4.3352464537903e-06	1.36309125418186e-08
17.48	4.31399231964377e-06	1.35616452874071e-08
17.485	4.29284237037294e-06	1.34927300235553e-08
17.49	4.27179609536174e-06	1.34241649615772e-08
17.495	4.25085298649626e-06	1.33559483218767e-08
17.5	4.23001253815244e-06	1.32880783339005e-08
17.505	4.2092742471839e-06	1.32205532360928e-08
17.51	4.18863761290979e-06	1.31533712758495e-08
17.515	4.16810213710269e-06	1.30865307094723e-08
17.52	4.14766732397665e-06	1.30200298021239e-08
17.525	4.12733268017517e-06	1.29538668277829e-08
17.53	4.1070977147593e-06	1.28880400691988e-08
17.535	4.08696193919585e-06	1.28225478178473e-08
17.54	4.06692486734553e-06	1.27573883738866e-08
17.545	4.04698601545129e-06	1.26925600461125e-08
17.55	4.02714490212659e-06	1.26280611519153e-08
17.555	4.00740104834384e-06	1.25638900172352e-08
17.56	3.98775397742277e-06	1.25000449765197e-08
17.565	3.96820321501902e-06	1.24365243726799e-08
17.57	3.94874828911263e-06	1.23733265570477e-08
17.575	3.92938872999667e-06	1.23104498893327e-08
17.58	3.91012407026591e-06	1.22478927375802e-08
17.585	3.89095384480555e-06	1.21856534781281e-08
17.59	3.87187759077998e-06	1.21237304955655e-08
17.595	3.85289484762164e-06	1.20621221826902e-08
17.6	3.83400515701985e-06	1.20008269404672e-08
17.605	3.81520806290986e-06	1.19398431779874e-08
17.61	3.79650311146172e-06	1.18791693124259e-08
17.615	3.77788985106941e-06	1.18188037690013e-08
17.62	3.75936783233996e-06	1.17587449809344e-08
17.625	3.74093660808251e-06	1.16989913894081e-08
17.63	3.72259573329763e-06	1.16395414435266e-08
17.635	3.70434476516653e-06	1.15803936002748e-08
17.64	3.68618326304036e-06	1.15215463244791e-08
17.645	3.66811078842961e-06	1.14629980887669e-08
17.65	3.65012690499355e-06	1.1404747373527e-08
17.655	3.63223117852963e-06	1.13467926668706e-08
17.66	3.61442317696307e-06	1.12891324645914e-08
17.665	3.59670247033641e-06	1.12317652701273e-08
17.67	3.57906863079915e-06	1.11746895945209e-08
17.675	3.56152123259738e-06	1.11179039563813e-08
17.68	3.54405985206359e-06	1.10614068818453e-08
17.685	3.52668406760637e-06	1.10051969045394e-08
17.69	3.50939345970028e-06	1.09492725655418e-08
17.695	3.4921876108757e-06	1.08936324133443e-08
17.7	3.47506610570881e-06	1.08382750038146e-08
17.705	3.45802853081149e-06	1.07831989001592e-08
17.71	3.44107447482142e-06	1.07284026728857e-08
17.715	3.42420352839211e-06	1.06738848997659e-08
17.72	3.40741528418302e-06	1.06196441657987e-08
17.725	3.39070933684977e-06	1.05656790631736e-08
17.73	3.37408528303433e-06	1.05119881912343e-08
17.735	3.35754272135528e-06	1.04585701564418e-08
17.74	3.34108125239816e-06	1.04054235723386e-08
17.745	3.32470047870581e-06	1.03525470595129e-08
17.75	3.30840000476875e-06	1.02999392455622e-08
17.755	3.29217943701573e-06	1.02475987650583e-08
17.76	3.27603838380411e-06	1.01955242595116e-08
17.765	3.25997645541052e-06	1.01437143773356e-08
17.77	3.24399326402138e-06	1.00921677738124e-08
17.775	3.22808842372361e-06	1.00408831110573e-08
17.78	3.21226155049524e-06	9.98985905798413e-09
17.785	3.1965122621962e-06	9.93909429027094e-09
17.79	3.18084017855911e-06	9.88858749032546e-09
17.795	3.16524492118005e-06	9.83833734725095e-09
17.8	3.14972611350946e-06	9.78834255681213e-09
17.805	3.13428338084308e-06	9.7386018214014e-09
17.81	3.11891635031286e-06	9.68911385000509e-09
17.815	3.10362465087799e-06	9.63987735817e-09
17.82	3.08840791331595e-06	9.59089106797003e-09
17.825	3.07326577021359e-06	9.54215370797306e-09
17.83	3.05819785595827e-06	9.49366401320788e-09
17.835	3.04320380672903e-06	9.44542072513142e-09
17.84	3.02828326048784e-06	9.39742259159605e-09
17.845	3.01343585697082e-06	9.34966836681709e-09
17.85	2.99866123767957e-06	9.30215681134049e-09
17.855	2.98395904587255e-06	9.25488669201063e-09
17.86	2.9693289265564e-06	9.20785678193835e-09
17.865	2.95477052647746e-06	9.16106586046905e-09
17.87	2.94028349411316e-06	9.1145127131511e-09
17.875	2.92586747966362e-06	9.06819613170421e-09
17.88	2.91152213504313e-06	9.02211491398816e-09
17.885	2.89724711387183e-06	8.97626786397155e-09
17.89	2.88304207146729e-06	8.93065379170076e-09
17.895	2.86890666483623e-06	8.88527151326909e-09
17.9	2.85484055266621e-06	8.840119850786e-09
17.905	2.84084339531744e-06	8.79519763234656e-09
17.91	2.82691485481453e-06	8.75050369200105e-09
17.915	2.8130545948384e-06	8.70603686972463e-09
17.92	2.79926228071809e-06	8.66179601138731e-09
17.925	2.78553757942276e-06	8.61777996872396e-09
17.93	2.77188015955358e-06	8.57398759930449e-09
17.935	2.75828969133579e-06	8.53041776650424e-09
17.94	2.74476584661074e-06	8.48706933947444e-09
17.945	2.73130829882792e-06	8.44394119311287e-09
17.95	2.71791672303715e-06	8.40103220803469e-09
17.955	2.70459079588066e-06	8.35834127054332e-09
17.96	2.69133019558538e-06	8.31586727260162e-09
17.965	2.67813460195509e-06	8.27360911180305e-09
17.97	2.66500369636276e-06	8.23156569134311e-09
17.975	2.6519371617428e-06	8.18973591999084e-09
17.98	2.63893468258347e-06	8.14811871206052e-09
17.985	2.62599594491922e-06	8.10671298738349e-09
17.99	2.61312063632314e-06	8.06551767128009e-09
17.995	2.60030844589942e-06	8.02453169453181e-09
18	2.58755906427582e-06	7.98375399335348e-09
18.005	2.57487218359624e-06	7.94318350936573e-09
18.01	2.56224749751328e-06	7.90281918956745e-09
18.015	2.54968470118084e-06	7.86265998630852e-09
18.02	2.53718349124676e-06	7.82270485726255e-09
18.025	2.52474356584551e-06	7.78295276539992e-09
18.03	2.51236462459094e-06	7.74340267896076e-09
18.035	2.50004636856893e-06	7.70405357142826e-09
18.04	2.48778850033031e-06	7.66490442150197e-09
18.045	2.47559072388356e-06	7.62595421307132e-09
18.05	2.46345274468776e-06	7.58720193518922e-09
18.055	2.45137426964543e-06	7.54864658204586e-09
18.06	2.43935500709548e-06	7.51028715294258e-09
18.065	2.42739466680614e-06	7.47212265226589e-09
18.07	2.41549295996802e-06	7.43415208946164e-09
18.075	2.40364959918707e-06	7.39637447900933e-09
18.08	2.39186429847769e-06	7.35878884039648e-09
18.085	2.38013677325582e-06	7.32139419809324e-09
18.09	2.36846674033205e-06	7.28418958152701e-09
18.095	2.35685391790482e-06	7.24717402505732e-09
18.1	2.34529802555359e-06	7.2103465679507e-09
18.105	2.33379878423211e-06	7.17370625435578e-09
18.11	2.32235591626165e-06	7.13725213327847e-09
18.115	2.3109691453243e-06	7.10098325855728e-09
18.12	2.29963819645634e-06	7.06489868883877e-09
18.125	2.28836279604156e-06	7.02899748755311e-09
18.13	2.27714267180468e-06	6.99327872288975e-09
18.135	2.26597755280479e-06	6.95774146777329e-09
18.14	2.25486716942878e-06	6.92238479983935e-09
18.145	2.24381125338486e-06	6.8872078014107e-09
18.15	2.23280953769608e-06	6.85220955947338e-09
18.155	2.22186175669389e-06	6.81738916565303e-09
18.16	2.2109676460117e-06	6.78274571619133e-09
18.165	2.20012694257856e-06	6.74827831192251e-09
18.17	2.18933938461274e-06	6.71398605825003e-09
18.175	2.17860471161548e-06	6.67986806512337e-09
18.18	2.16792266436464e-06	6.64592344701489e-09
18.185	2.15729298490852e-06	6.61215132289692e-09
18.19	2.14671541655954e-06	6.57855081621879e-09
18.195	2.13618970388815e-06	6.54512105488419e-09
18.2	2.12571559271657e-06	6.51186117122844e-09
18.205	2.11529283011272e-06	6.47877030199603e-09
18.21	2.1049211643841e-06	6.44584758831819e-09
18.215	2.0946003450717e-06	6.41309217569061e-09
18.22	2.08433012294398e-06	6.38050321395126e-09
18.225	2.07411024999084e-06	6.34807985725829e-09
18.23	2.06394047941762e-06	6.31582126406814e-09
18.235	2.0538205656392e-06	6.28372659711363e-09
18.24	2.04375026427399e-06	6.2517950233823e-09
18.245	2.03372933213812e-06	6.22002571409471e-09
18.25	2.02375752723951e-06	6.18841784468301e-09
18.255	2.01383460877205e-06	6.15697059476947e-09
18.26	2.00396033710979e-06	6.12568314814522e-09
18.265	1.99413447380116e-06	6.09455469274908e-09
18.27	1.98435678156321e-06	6.06358442064644e-09
18.275	1.97462702427588e-06	6.03277152800834e-09
18.28	1.96494496697631e-06	6.00211521509056e-09
18.285	1.95531037585318e-06	5.97161468621289e-09
18.29	1.94572301824103e-06	5.94126914973848e-09
18.295	1.93618266261469e-06	5.91107781805328e-09
18.3	1.92668907858365e-06	5.8810399075456e-09
18.305	1.91724203688655e-06	5.85115463858578e-09
18.31	1.9078413093856e-06	5.82142123550595e-09
18.315	1.89848666906109e-06	5.79183892657988e-09
18.32	1.88917789000594e-06	5.76240694400301e-09
18.325	1.87991474742019e-06	5.73312452387243e-09
18.33	1.87069701760563e-06	5.70399090616712e-09
18.335	1.86152447796038e-06	5.67500533472822e-09
18.34	1.8523969069735e-06	5.64616705723938e-09
18.345	1.84331408421967e-06	5.61747532520723e-09
18.35	1.83427579035387e-06	5.58892939394198e-09
18.355	1.82528180710607e-06	5.56052852253808e-09
18.36	1.81633191727598e-06	5.53227197385499e-09
18.365	1.80742590472779e-06	5.50415901449802e-09
18.37	1.79856355438495e-06	5.47618891479935e-09
18.375	1.78974465222502e-06	5.44836094879905e-09
18.38	1.78096898527446e-06	5.42067439422626e-09
18.385	1.77223634160351e-06	5.39312853248041e-09
18.39	1.76354651032108e-06	5.36572264861262e-09
18.395	1.75489928156964e-06	5.33845603130709e-09
18.4	1.74629444652018e-06	5.31132797286268e-09
18.405	1.73773179736716e-06	5.28433776917453e-09
18.41	1.72921112732347e-06	5.25748471971576e-09
18.415	1.7207322306155e-06	5.23076812751932e-09
18.42	1.7122949024781e-06	5.2041872991599e-09
18.425	1.7038989391497e-06	5.17774154473591e-09
18.43	1.69554413786737e-06	5.15143017785157e-09
18.435	1.6872302968619e-06	5.12525251559913e-09
18.44	1.67895721535297e-06	5.09920787854113e-09
18.445	1.67072469354429e-06	5.07329559069273e-09
18.45	1.66253253261877e-06	5.04751497950422e-09
18.455	1.65438053473374e-06	5.02186537584354e-09
18.46	1.64626850301615e-06	4.99634611397889e-09
18.465	1.63819624155784e-06	4.9709565315615e-09
18.47	1.6301635554108e-06	4.94569596960838e-09
18.475	1.62217025058247e-06	4.92056377248529e-09
18.48	1.61421613403107e-06	4.89555928788963e-09
18.485	1.60630101366091e-06	4.8706818668336e-09
18.49	1.59842469831779e-06	4.8459308636273e-09
18.495	1.59058699778434e-06	4.82130563586199e-09
18.5	1.58278772277549e-06	4.79680554439341e-09
18.505	1.57502668493387e-06	4.7724299533252e-09
18.51	1.56730369682522e-06	4.74817822999239e-09
18.515	1.55961857193397e-06	4.72404974494497e-09
18.52	1.55197112465863e-06	4.70004387193157e-09
18.525	1.54436117030739e-06	4.67615998788321e-09
18.53	1.53678852509362e-06	4.65239747289708e-09
18.535	1.52925300613144e-06	4.62875571022053e-09
18.54	1.52175443143133e-06	4.60523408623499e-09
18.545	1.5142926198957e-06	4.58183199044009e-09
18.55	1.50686739131455e-06	4.55854881543777e-09
18.555	1.49947856636111e-06	4.53538395691657e-09
18.56	1.4921259665875e-06	4.5123368136359e-09
18.565	1.48480941442046e-06	4.48940678741048e-09
18.57	1.47752873315701e-06	4.46659328309474e-09
18.575	1.47028374696023e-06	4.44389570856746e-09
18.58	1.46307428085499e-06	4.42131347471635e-09
18.585	1.45590016072376e-06	4.39884599542275e-09
18.59	1.44876121330236e-06	4.37649268754648e-09
18.595	1.44165726617581e-06	4.35425297091062e-09
18.6	1.43458814777418e-06	4.33212626828651e-09
18.605	1.42755368736839e-06	4.31011200537877e-09
18.61	1.42055371506617e-06	4.28820961081035e-09
18.615	1.4135880618079e-06	4.26641851610774e-09
18.62	1.40665655936256e-06	4.2447381556862e-09
18.625	1.39975904032366e-06	4.22316796683508e-09
18.63	1.39289533810517e-06	4.20170738970324e-09
18.635	1.38606528693757e-06	4.18035586728445e-09
18.64	1.37926872186377e-06	4.15911284540302e-09
18.645	1.3725054787352e-06	4.13797777269936e-09
18.65	1.36577539420779e-06	4.11695010061568e-09
18.655	1.35907830573805e-06	4.09602928338178e-09
18.66	1.35241405157917e-06	4.07521477800083e-09
18.665	1.34578247077707e-06	4.05450604423534e-09
18.67	1.33918340316654e-06	4.03390254459309e-09
18.675	1.3326166893674e-06	4.01340374431319e-09
18.68	1.32608217078061e-06	3.99300911135223e-09
18.685	1.31957968958445e-06	3.97271811637043e-09
18.69	1.31310908873072e-06	3.95253023271793e-09
18.695	1.30667021194098e-06	3.93244493642108e-09
18.7	1.30026290370271e-06	3.91246170616892e-09
18.705	1.29388700926561e-06	3.89258002329957e-09
18.71	1.28754237463785e-06	3.87279937178678e-09
18.715	1.28122884658234e-06	3.8531192382266e-09
18.72	1.27494627261307e-06	3.83353911182397e-09
18.725	1.26869450099137e-06	3.81405848437952e-09
18.73	1.26247338072229e-06	3.79467685027635e-09
18.735	1.25628276155097e-06	3.77539370646693e-09
18.74	1.25012249395896e-06	3.75620855246004e-09
18.745	1.24399242916064e-06	3.73712089030773e-09
18.75	1.23789241909965e-06	3.71813022459249e-09
18.755	1.23182231644529e-06	3.6992360624143e-09
18.76	1.22578197458895e-06	3.68043791337789e-09
18.765	1.21977124764061e-06	3.66173528957999e-09
18.77	1.2137899904253e-06	3.6431277055967e-09
18.775	1.20783805847958e-06	3.62461467847082e-09
18.78	1.20191530804809e-06	3.60619572769941e-09
18.785	1.19602159608003e-06	3.58787037522122e-09
18.79	1.19015678022577e-06	3.56963814540437e-09
18.795	1.18432071883334e-06	3.55149856503394e-09
18.8	1.1785132709451e-06	3.53345116329972e-09
18.805	1.17273429629424e-06	3.51549547178398e-09
18.81	1.16698365530148e-06	3.49763102444934e-09
18.815	1.16126120907163e-06	3.47985735762661e-09
18.82	1.15556681939031e-06	3.46217401000283e-09
18.825	1.14990034872054e-06	3.44458052260923e-09
18.83	1.14426166019948e-06	3.42707643880938e-09
18.835	1.13865061763508e-06	3.40966130428729e-09
18.84	1.13306708550284e-06	3.39233466703564e-09
18.845	1.12751092894249e-06	3.37509607734405e-09
18.85	1.12198201375477e-06	3.35794508778738e-09
18.855	1.11648020639818e-06	3.34088125321416e-09
18.86	1.11100537398575e-06	3.32390413073502e-09
18.865	1.10555738428185e-06	3.30701327971117e-09
18.87	1.10013610569896e-06	3.29020826174299e-09
18.875	1.09474140729455e-06	3.27348864065866e-09
18.88	1.08937315876787e-06	3.2568539825028e-09
18.885	1.08403123045683e-06	3.24030385552524e-09
18.89	1.07871549333486e-06	3.22383783016982e-09
18.895	1.07342581900781e-06	3.20745547906319e-09
18.9	1.06816207971084e-06	3.1911563770038e-09
18.905	1.06292414830532e-06	3.17494010095078e-09
18.91	1.0577118982758e-06	3.158806230013e-09
18.915	1.05252520372691e-06	3.14275434543817e-09
18.92	1.04736393938038e-06	3.12678403060192e-09
18.925	1.04222798057194e-06	3.11089487099702e-09
18.93	1.03711720324837e-06	3.0950864542226e-09
18.935	1.03203148396451e-06	3.07935836997347e-09
18.94	1.02697069988022e-06	3.06371021002947e-09
18.945	1.02193472875747e-06	3.04814156824484e-09
18.95	1.01692344895739e-06	3.03265204053772e-09
18.955	1.01193673943727e-06	3.01724122487964e-09
18.96	1.00697447974774e-06	3.00190872128508e-09
18.965	1.00203655002976e-06	2.98665413180111e-09
18.97	9.97122831011801e-07	2.97147706049706e-09
18.975	9.92233204006927e-07	2.95637711345419e-09
18.98	9.87367550909944e-07	2.94135389875557e-09
18.985	9.82525754194548e-07	2.9264070264758e-09
18.99	9.77707696910485e-07	2.91153610867095e-09
18.995	9.7291326268073e-07	2.89674075936849e-09
19	9.68142335698678e-07	2.88202059455724e-09
19.005	9.63394800725348e-07	2.86737523217744e-09
19.01	9.586705430866e-07	2.8528042921108e-09
19.015	9.5396944867037e-07	2.83830739617067e-09
19.02	9.49291403923913e-07	2.82388416809218e-09
19.025	9.44636295851062e-07	2.80953423352253e-09
19.03	9.40004012009502e-07	2.79525722001121e-09
19.035	9.35394440508054e-07	2.78105275700038e-09
19.04	9.30807470003976e-07	2.76692047581525e-09
19.045	9.26242989700271e-07	2.75286000965448e-09
19.05	9.2170088934302e-07	2.73887099358069e-09
19.055	9.17181059218713e-07	2.72495306451097e-09
19.06	9.12683390151605e-07	2.71110586120747e-09
19.065	9.08207773501078e-07	2.69732902426801e-09
19.07	9.03754101159022e-07	2.68362219611676e-09
19.075	8.99322265547221e-07	2.66998502099496e-09
19.08	8.94912159614759e-07	2.65641714495168e-09
19.085	8.90523676835436e-07	2.64291821583466e-09
19.09	8.86156711205194e-07	2.62948788328111e-09
19.095	8.81811157239562e-07	2.61612579870868e-09
19.1	8.77486909971105e-07	2.60283161530639e-09
19.105	8.73183864946893e-07	2.5896049880256e-09
19.11	8.68901918225982e-07	2.5764455735711e-09
19.115	8.64640966376897e-07	2.56335303039217e-09
19.12	8.60400906475144e-07	2.55032701867375e-09
19.125	8.5618163610072e-07	2.53736720032754e-09
19.13	8.51983053335643e-07	2.52447323898334e-09
19.135	8.47805056761491e-07	2.51164479998021e-09
19.14	8.43647545456952e-07	2.49888155035788e-09
19.145	8.39510418995392e-07	2.48618315884801e-09
19.15	8.35393577442426e-07	2.47354929586568e-09
19.155	8.31296921353509e-07	2.46097963350078e-09
19.16	8.27220351771533e-07	2.44847384550954e-09
19.165	8.23163770224441e-07	2.43603160730601e-09
19.17	8.19127078722847e-07	2.42365259595369e-09
19.175	8.15110179757673e-07	2.41133649015711e-09
19.18	8.11112976297791e-07	2.39908297025351e-09
19.185	8.07135371787686e-07	2.38689171820454e-09
19.19	8.03177270145123e-07	2.37476241758799e-09
19.195	7.99238575758825e-07	2.36269475358962e-09
19.2	7.95319193486168e-07	2.35068841299492e-09
19.205	7.91419028650884e-07	2.33874308418106e-09
19.21	7.87537987040775e-07	2.32685845710873e-09
19.215	7.83675974905436e-07	2.31503422331414e-09
19.22	7.79832898953996e-07	2.303270075901e-09
19.225	7.76008666352866e-07	2.29156570953255e-09
19.23	7.72203184723491e-07	2.27992082042363e-09
19.235	7.68416362140131e-07	2.26833510633282e-09
19.24	7.6464810712763e-07	2.25680826655458e-09
19.245	7.6089832865922e-07	2.24534000191141e-09
19.25	7.5716693615431e-07	2.23393001474617e-09
19.255	7.53453839476313e-07	2.22257800891427e-09
19.26	7.49758948930459e-07	2.21128368977602e-09
19.265	7.46082175261636e-07	2.200046764189e-09
19.27	7.42423429652234e-07	2.1888669405004e-09
19.275	7.38782623719998e-07	2.17774392853951e-09
19.28	7.35159669515899e-07	2.16667743961014e-09
19.285	7.31554479522007e-07	2.15566718648317e-09
19.29	7.27966966649381e-07	2.14471288338904e-09
19.295	7.24397044235965e-07	2.1338142460104e-09
19.3	7.20844626044495e-07	2.12297099147466e-09
19.305	7.17309626260419e-07	2.11218283834672e-09
19.31	7.13791959489826e-07	2.10144950662161e-09
19.315	7.1029154075738e-07	2.09077071771724e-09
19.32	7.06808285504274e-07	2.08014619446717e-09
19.325	7.03342109586186e-07	2.06957566111343e-09
19.33	6.99892929271249e-07	2.05905884329934e-09
19.335	6.96460661238025e-07	2.04859546806239e-09
19.34	6.93045222573501e-07	2.03818526382719e-09
19.345	6.89646530771081e-07	2.02782796039838e-09
19.35	6.86264503728598e-07	2.01752328895362e-09
19.355	6.8289905974633e-07	2.00727098203666e-09
19.36	6.79550117525027e-07	1.99707077355032e-09
19.365	6.7621759616395e-07	1.98692239874968e-09
19.37	6.72901415158919e-07	1.9768255942351e-09
19.375	6.69601494400365e-07	1.96678009794547e-09
19.38	6.66317754171402e-07	1.95678564915139e-09
19.385	6.63050115145896e-07	1.94684198844836e-09
19.39	6.59798498386555e-07	1.9369488577501e-09
19.395	6.56562825343023e-07	1.92710600028181e-09
19.4	6.53343017849978e-07	1.91731316057355e-09
19.405	6.50138998125254e-07	1.90757008445355e-09
19.41	6.46950688767954e-07	1.89787651904168e-09
19.415	6.43778012756588e-07	1.88823221274284e-09
19.42	6.40620893447212e-07	1.87863691524044e-09
19.425	6.37479254571574e-07	1.8690903774899e-09
19.43	6.34353020235277e-07	1.85959235171221e-09
19.435	6.31242114915947e-07	1.85014259138746e-09
19.44	6.28146463461406e-07	1.8407408512485e-09
19.445	6.25065991087859e-07	1.83138688727449e-09
19.45	6.2200062337809e-07	1.82208045668464e-09
19.455	6.18950286279667e-07	1.81282131793189e-09
19.46	6.15914906103148e-07	1.80360923069661e-09
19.465	6.12894409520308e-07	1.79444395588039e-09
19.47	6.09888723562365e-07	1.78532525559985e-09
19.475	6.06897775618222e-07	1.77625289318042e-09
19.48	6.03921493432709e-07	1.76722663315025e-09
19.485	6.00959805104843e-07	1.75824624123403e-09
19.49	5.98012639086091e-07	1.749311484347e-09
19.495	5.95079924178639e-07	1.74042213058881e-09
19.5	5.92161589533679e-07	1.73157794923756e-09
19.505	5.89257564649696e-07	1.72277871074379e-09
19.51	5.86367779370763e-07	1.71402418672453e-09
19.515	5.83492163884851e-07	1.70531414995736e-09
19.52	5.80630648722143e-07	1.69664837437453e-09
19.525	5.77783164753355e-07	1.68802663505707e-09
19.53	5.74949643188068e-07	1.67944870822898e-09
19.535	5.72130015573069e-07	1.67091437125139e-09
19.54	5.69324213790695e-07	1.66242340261681e-09
19.545	5.6653217005719e-07	1.65397558194337e-09
19.55	5.63753816921069e-07	1.64557068996909e-09
19.555	5.60989087261489e-07	1.63720850854621e-09
19.56	5.58237914286629e-07	1.6288888206355e-09
19.565	5.55500231532076e-07	1.62061141030065e-09
19.57	5.52775972859222e-07	1.61237606270268e-09
19.575	5.50065072453665e-07	1.60418256409431e-09
19.58	5.47367464823624e-07	1.59603070181446e-09
19.585	5.44683084798353e-07	1.58792026428271e-09
19.59	5.42011867526572e-07	1.57985104099383e-09
19.595	5.39353748474895e-07	1.57182282251227e-09
19.6	5.36708663426281e-07	1.56383540046677e-09
19.605	5.34076548478475e-07	1.55588856754495e-09
19.61	5.31457340042471e-07	1.54798211748789e-09
19.615	5.28850974840973e-07	1.54011584508481e-09
19.62	5.2625738990687e-07	1.53228954616775e-09
19.625	5.23676522581712e-07	1.52450301760623e-09
19.63	5.21108310514203e-07	1.51675605730202e-09
19.635	5.1855269165869e-07	1.50904846418388e-09
19.64	5.16009604273667e-07	1.50138003820233e-09
19.645	5.13478986920286e-07	1.49375058032448e-09
19.65	5.10960778460871e-07	1.48615989252884e-09
19.655	5.08454918057445e-07	1.47860777780019e-09
19.66	5.05961345170255e-07	1.47109404012449e-09
19.665	5.03479999556319e-07	1.46361848448374e-09
19.67	5.01010821267965e-07	1.45618091685098e-09
19.675	4.98553750651386e-07	1.44878114418519e-09
19.68	4.96108728345197e-07	1.44141897442635e-09
19.685	4.93675695279008e-07	1.43409421649038e-09
19.69	4.91254592671991e-07	1.42680668026426e-09
19.695	4.88845362031465e-07	1.41955617660101e-09
19.7	4.86447945151482e-07	1.41234251731486e-09
19.705	4.84062284111421e-07	1.40516551517631e-09
19.71	4.81688321274592e-07	1.3980249839073e-09
19.715	4.79325999286842e-07	1.39092073817637e-09
19.72	4.76975261075171e-07	1.38385259359383e-09
19.725	4.74636049846356e-07	1.37682036670701e-09
19.73	4.72308309085575e-07	1.36982387499547e-09
19.735	4.69991982555048e-07	1.36286293686626e-09
19.74	4.67687014292674e-07	1.35593737164924e-09
19.745	4.65393348610685e-07	1.34904699959235e-09
19.75	4.63110930094296e-07	1.34219164185697e-09
19.755	4.60839703600373e-07	1.33537112051328e-09
19.76	4.58579614256094e-07	1.32858525853562e-09
19.765	4.56330607457634e-07	1.32183387979792e-09
19.77	4.54092628868835e-07	1.3151168090691e-09
19.775	4.51865624419906e-07	1.30843387200857e-09
19.78	4.49649540306106e-07	1.30178489516165e-09
19.785	4.47444322986455e-07	1.29516970595509e-09
19.79	4.45249919182434e-07	1.28858813269261e-09
19.795	4.43066275876702e-07	1.28204000455042e-09
19.8	4.40893340311817e-07	1.27552515157279e-09
19.805	4.38731059988957e-07	1.26904340466764e-09
19.81	4.36579382666657e-07	1.26259459560217e-09
19.815	4.34438256359549e-07	1.25617855699846e-09
19.82	4.323076293371e-07	1.24979512232914e-09
19.825	4.30187450122369e-07	1.24344412591309e-09
19.83	4.28077667490764e-07	1.2371254029111e-09
19.835	4.259782304688e-07	1.23083878932163e-09
19.84	4.23889088332874e-07	1.22458412197651e-09
19.845	4.21810190608037e-07	1.21836123853676e-09
19.85	4.19741487066774e-07	1.21216997748832e-09
19.855	4.17682927727798e-07	1.2060101781379e-09
19.86	4.15634462854835e-07	1.1998816806088e-09
19.865	4.13596042955426e-07	1.19378432583674e-09
19.87	4.11567618779734e-07	1.18771795556575e-09
19.875	4.09549141319354e-07	1.18168241234406e-09
19.88	4.07540561806128e-07	1.17567753952001e-09
19.885	4.05541831710969e-07	1.16970318123798e-09
19.89	4.03552902742686e-07	1.16375918243437e-09
19.895	4.01573726846825e-07	1.15784538883353e-09
19.9	3.99604256204501e-07	1.1519616469438e-09
19.905	3.97644443231248e-07	1.14610780405351e-09
19.91	3.95694240575869e-07	1.140283708227e-09
19.915	3.93753601119291e-07	1.13448920830069e-09
19.92	3.91822477973429e-07	1.12872415387918e-09
19.925	3.89900824480055e-07	1.1229883953313e-09
19.93	3.87988594209669e-07	1.11728178378626e-09
19.935	3.86085740960376e-07	1.11160417112978e-09
19.94	3.84192218756778e-07	1.10595541000023e-09
19.945	3.82307981848856e-07	1.10033535378483e-09
19.95	3.80432984710867e-07	1.09474385661582e-09
19.955	3.7856718204025e-07	1.0891807733667e-09
19.96	3.76710528756524e-07	1.08364595964844e-09
19.965	3.74862980000207e-07	1.07813927180574e-09
19.97	3.73024491131727e-07	1.07266056691331e-09
19.975	3.71195017730347e-07	1.06720970277215e-09
19.98	3.69374515593092e-07	1.06178653790585e-09
19.985	3.67562940733683e-07	1.05639093155696e-09
19.99	3.6576024938147e-07	1.05102274368328e-09
19.995	3.63966397980383e-07	1.04568183495427e-09
20	3.62181343187871e-07	1.04036806674741e-09
20.005	3.60405041873863e-07	1.0350813011446e-09
20.01	3.58637451119724e-07	1.02982140092861e-09
20.015	3.56878528217217e-07	1.02458822957946e-09
20.02	3.55128230667473e-07	1.01938165127096e-09
20.025	3.53386516179966e-07	1.01420153086711e-09
20.03	3.5165334267149e-07	1.00904773391863e-09
20.035	3.49928668265144e-07	1.00392012665945e-09
20.04	3.48212451289319e-07	9.98818576003264e-10
20.045	3.46504650276694e-07	9.93742949540055e-10
20.05	3.44805223963234e-07	9.88693115532667e-10
20.055	3.43114131287192e-07	9.83668942913382e-10
20.06	3.41431331388122e-07	9.78670301280518e-10
20.065	3.39756783605884e-07	9.7369706089505e-10
20.07	3.38090447479672e-07	9.68749092677235e-10
20.075	3.36432282747029e-07	9.63826268203268e-10
20.08	3.34782249342881e-07	9.58928459701946e-10
20.085	3.33140307398564e-07	9.5405554005135e-10
20.09	3.31506417240864e-07	9.49207382775549e-10
20.095	3.29880539391061e-07	9.44383862041317e-10
20.1	3.28262634563972e-07	9.39584852654863e-10
20.105	3.26652663667003e-07	9.34810230058588e-10
20.11	3.25050587799207e-07	9.30059870327846e-10
20.115	3.23456368250344e-07	9.2533365016773e-10
20.12	3.21869966499945e-07	9.20631446909876e-10
20.125	3.20291344216383e-07	9.1595313850927e-10
20.13	3.18720463255946e-07	9.11298603541088e-10
20.135	3.17157285661918e-07	9.06667721197544e-10
20.14	3.1560177366366e-07	9.02060371284748e-10
20.145	3.14053889675701e-07	8.97476434219596e-10
20.15	3.12513596296826e-07	8.92915791026656e-10
20.155	3.10980856309179e-07	8.8837832333509e-10
20.16	3.09455632677358e-07	8.83863913375572e-10
20.165	3.07937888547523e-07	8.7937244397724e-10
20.17	3.06427587246509e-07	8.7490379856465e-10
20.175	3.04924692280935e-07	8.7045786115475e-10
20.18	3.03429167336328e-07	8.66034516353871e-10
20.185	3.01940976276241e-07	8.61633649354735e-10
20.19	3.00460083141386e-07	8.57255145933468e-10
20.195	2.98986452148761e-07	8.52898892446641e-10
20.2	2.97520047690787e-07	8.4856477582832e-10
20.205	2.96060834334449e-07	8.4425268358713e-10
20.21	2.94608776820442e-07	8.39962503803333e-10
20.215	2.93163840062316e-07	8.3569412512593e-10
20.22	2.91725989145629e-07	8.31447436769762e-10
20.225	2.90295189327108e-07	8.27222328512643e-10
20.23	2.88871406033805e-07	8.23018690692494e-10
20.235	2.87454604862264e-07	8.18836414204496e-10
20.24	2.86044751577694e-07	8.14675390498263e-10
20.245	2.84641812113134e-07	8.10535511575022e-10
20.25	2.83245752568639e-07	8.06416669984809e-10
20.255	2.81856539210455e-07	8.02318758823679e-10
20.26	2.80474138470207e-07	7.98241671730937e-10
20.265	2.7909851694409e-07	7.94185302886372e-10
20.27	2.7772964139206e-07	7.9014954700751e-10
20.275	2.76367478737029e-07	7.86134299346888e-10
20.28	2.75011996064073e-07	7.82139455689327e-10
20.285	2.73663160619631e-07	7.78164912349233e-10
20.29	2.72320939810716e-07	7.74210566167903e-10
20.295	2.70985301204129e-07	7.70276314510849e-10
20.3	2.69656212525675e-07	7.66362055265133e-10
20.305	2.68333641659383e-07	7.62467686836717e-10
20.31	2.67017556646731e-07	7.58593108147827e-10
20.315	2.65707925685874e-07	7.54738218634328e-10
20.32	2.64404717130877e-07	7.50902918243116e-10
20.325	2.63107899490948e-07	7.47087107429519e-10
20.33	2.61817441429682e-07	7.43290687154714e-10
20.335	2.605333117643e-07	7.39513558883156e-10
20.34	2.59255479464898e-07	7.35755624580024e-10
20.345	2.57983913653698e-07	7.3201678670867e-10
20.35	2.56718583604299e-07	7.28296948228094e-10
20.355	2.55459458740942e-07	7.24596012590421e-10
20.36	2.54206508637764e-07	7.20913883738397e-10
20.365	2.52959703018067e-07	7.17250466102895e-10
20.37	2.51719011753586e-07	7.13605664600437e-10
20.375	2.50484404863762e-07	7.0997938463072e-10
20.38	2.49255852515019e-07	7.06371532074169e-10
20.385	2.48033325020041e-07	7.02782013289487e-10
20.39	2.46816792837055e-07	6.9921073511123e-10
20.395	2.4560622656912e-07	6.95657604847383e-10
20.4	2.44401596963416e-07	6.92122530276959e-10
20.405	2.43202874910538e-07	6.88605419647606e-10
20.41	2.42010031443792e-07	6.85106181673221e-10
20.415	2.40823037738494e-07	6.81624725531584e-10
20.42	2.39641865111278e-07	6.78160960861999e-10
20.425	2.38466485019401e-07	6.74714797762951e-10
20.43	2.37296869060052e-07	6.71286146789771e-10
20.435	2.3613298896967e-07	6.67874918952314e-10
20.44	2.34974816623258e-07	6.64481025712651e-10
20.445	2.33822324033705e-07	6.61104378982769e-10
20.45	2.32675483351111e-07	6.57744891122286e-10
20.455	2.31534266862111e-07	6.54402474936177e-10
20.46	2.30398646989213e-07	6.51077043672507e-10
20.465	2.29268596290122e-07	6.47768511020186e-10
20.47	2.28144087457086e-07	6.44476791106723e-10
20.475	2.27025093316232e-07	6.41201798495999e-10
20.48	2.25911586826911e-07	6.3794344818605e-10
20.485	2.24803541081043e-07	6.34701655606861e-10
20.49	2.23700929302472e-07	6.3147633661817e-10
20.495	2.22603724846313e-07	6.28267407507286e-10
20.5	2.21511901198314e-07	6.25074784986912e-10
20.505	2.20425431974213e-07	6.2189838619299e-10
20.51	2.193442909191e-07	6.18738128682544e-10
20.515	2.18268451906785e-07	6.15593930431543e-10
20.52	2.17197888939167e-07	6.12465709832772e-10
20.525	2.16132576145602e-07	6.09353385693713e-10
20.53	2.15072487782286e-07	6.06256877234441e-10
20.535	2.14017598231625e-07	6.03176104085521e-10
20.54	2.12967882001622e-07	6.00110986285929e-10
20.545	2.11923313725259e-07	5.9706144428097e-10
20.55	2.10883868159885e-07	5.9402739892022e-10
20.555	2.09849520186605e-07	5.91008771455466e-10
20.56	2.08820244809675e-07	5.88005483538664e-10
20.565	2.07796017155898e-07	5.85017457219908e-10
20.57	2.06776812474023e-07	5.82044614945402e-10
20.575	2.05762606134148e-07	5.79086879555452e-10
20.58	2.04753373627124e-07	5.76144174282459e-10
20.585	2.03749090563962e-07	5.73216422748929e-10
20.59	2.02749732675247e-07	5.70303548965492e-10
20.595	2.01755275810551e-07	5.67405477328925e-10
20.6	2.00765695937847e-07	5.64522132620196e-10
20.605	1.99780969142933e-07	5.61653440002504e-10
20.61	1.98801071628851e-07	5.58799325019345e-10
20.615	1.97825979715312e-07	5.55959713592573e-10
20.62	1.96855669838129e-07	5.5313453202048e-10
20.625	1.9589011854864e-07	5.50323706975884e-10
20.63	1.9492930251315e-07	5.47527165504224e-10
20.635	1.93973198512361e-07	5.44744835021666e-10
20.64	1.93021783440814e-07	5.41976643313222e-10
20.645	1.92075034306333e-07	5.39222518530873e-10
20.65	1.91132928229463e-07	5.36482389191705e-10
20.655	1.90195442442925e-07	5.33756184176052e-10
20.66	1.89262554291064e-07	5.31043832725656e-10
20.665	1.88334241229297e-07	5.28345264441823e-10
20.67	1.87410480823574e-07	5.256604092836e-10
20.675	1.86491250749836e-07	5.22989197565955e-10
20.68	1.85576528793471e-07	5.20331559957973e-10
20.685	1.84666292848784e-07	5.17687427481049e-10
20.69	1.83760520918459e-07	5.15056731507104e-10
20.695	1.82859191113025e-07	5.12439403756802e-10
20.7	1.81962281650337e-07	5.09835376297775e-10
20.705	1.81069770855038e-07	5.07244581542864e-10
20.71	1.80181637158045e-07	5.04666952248363e-10
20.715	1.79297859096023e-07	5.02102421512272e-10
20.72	1.78418415310868e-07	4.99550922772565e-10
20.725	1.7754328454919e-07	4.97012389805457e-10
20.73	1.76672445661803e-07	4.94486756723688e-10
20.735	1.75805877603211e-07	4.91973957974815e-10
20.74	1.749435594311e-07	4.89473928339505e-10
20.745	1.74085470305833e-07	4.86986602929847e-10
20.75	1.73231589489948e-07	4.84511917187669e-10
20.755	1.72381896347653e-07	4.82049806882855e-10
20.76	1.71536370344332e-07	4.79600208111685e-10
20.765	1.70694991046048e-07	4.77163057295175e-10
20.77	1.69857738119047e-07	4.74738291177424e-10
20.775	1.69024591329269e-07	4.72325846823976e-10
20.78	1.6819553054186e-07	4.69925661620182e-10
20.785	1.67370535720684e-07	4.67537673269581e-10
20.79	1.6654958692784e-07	4.65161819792276e-10
20.795	1.65732664323178e-07	4.62798039523332e-10
20.8	1.64919748163826e-07	4.60446271111169e-10
20.805	1.64110818803705e-07	4.58106453515977e-10
20.81	1.6330585669306e-07	4.55778526008124e-10
20.815	1.62504842377988e-07	4.53462428166587e-10
20.82	1.61707756499965e-07	4.51158099877376e-10
20.825	1.60914579795379e-07	4.48865481331983e-10
20.83	1.60125293095068e-07	4.46584513025821e-10
20.835	1.59339877323853e-07	4.44315135756685e-10
20.84	1.58558313500079e-07	4.42057290623213e-10
20.845	1.57780582735157e-07	4.39810919023358e-10
20.85	1.57006666233108e-07	4.37575962652867e-10
20.855	1.56236545290107e-07	4.35352363503768e-10
20.86	1.55470201294031e-07	4.33140063862865e-10
20.865	1.54707615724016e-07	4.30939006310236e-10
20.87	1.53948770149999e-07	4.28749133717748e-10
20.875	1.53193646232282e-07	4.26570389247573e-10
20.88	1.52442225721084e-07	4.2440271635071e-10
20.885	1.51694490456102e-07	4.22246058765519e-10
20.89	1.50950422366073e-07	4.20100360516262e-10
20.895	1.50210003468334e-07	4.17965565911648e-10
20.9	1.49473215868394e-07	4.1584161954339e-10
20.905	1.48740041759495e-07	4.13728466284763e-10
20.91	1.48010463422186e-07	4.11626051289179e-10
20.915	1.47284463223894e-07	4.09534319988757e-10
20.92	1.46562023618497e-07	4.0745321809291e-10
20.925	1.45843127145903e-07	4.05382691586939e-10
20.93	1.45127756431626e-07	4.03322686730623e-10
20.935	1.44415894186365e-07	4.01273150056832e-10
20.94	1.4370752320559e-07	3.99234028370136e-10
20.945	1.43002626369124e-07	3.97205268745423e-10
20.95	1.42301186640731e-07	3.95186818526528e-10
20.955	1.41603187067703e-07	3.93178625324865e-10
20.96	1.40908610780452e-07	3.91180637018068e-10
20.965	1.40217440992099e-07	3.89192801748635e-10
20.97	1.39529660998074e-07	3.87215067922588e-10
20.975	1.38845254175709e-07	3.85247384208129e-10
20.98	1.38164203983837e-07	3.83289699534309e-10
20.985	1.37486493962394e-07	3.81341963089703e-10
20.99	1.36812107732016e-07	3.7940412432109e-10
20.995	1.36141028993653e-07	3.77476132932143e-10
21	1.35473241528167e-07	3.75557938882122e-10
21.005	1.34808729195942e-07	3.73649492384575e-10
21.01	1.34147475936496e-07	3.71750743906047e-10
21.015	1.33489465768094e-07	3.69861644164794e-10
21.02	1.32834682787358e-07	3.67982144129502e-10
21.025	1.32183111168886e-07	3.66112195018017e-10
21.03	1.31534735164869e-07	3.64251748296078e-10
21.035	1.30889539104709e-07	3.62400755676058e-10
21.04	1.30247507394644e-07	3.60559169115707e-10
21.045	1.29608624517368e-07	3.58726940816911e-10
21.05	1.28972875031658e-07	3.56904023224448e-10
21.055	1.28340243571999e-07	3.55090369024751e-10
21.06	1.27710714848217e-07	3.53285931144686e-10
21.065	1.27084273645104e-07	3.51490662750327e-10
21.07	1.26460904822055e-07	3.4970451724574e-10
21.075	1.25840593312701e-07	3.47927448271775e-10
21.08	1.25223324124544e-07	3.4615940970486e-10
21.085	1.24609082338596e-07	3.44400355655808e-10
21.09	1.23997853109018e-07	3.42650240468624e-10
21.095	1.23389621662763e-07	3.40909018719319e-10
21.1	1.22784373299215e-07	3.39176645214731e-10
21.105	1.2218209338984e-07	3.37453074991355e-10
21.11	1.21582767377827e-07	3.35738263314172e-10
21.115	1.20986380777739e-07	3.34032165675492e-10
21.12	1.20392919175165e-07	3.32334737793795e-10
21.125	1.19802368226367e-07	3.30645935612583e-10
21.13	1.19214713657937e-07	3.28965715299237e-10
21.135	1.18629941266453e-07	3.27294033243881e-10
21.14	1.18048036918131e-07	3.25630846058246e-10
21.145	1.17468986548491e-07	3.23976110574547e-10
21.15	1.1689277616201e-07	3.22329783844362e-10
21.155	1.16319391831788e-07	3.20691823137517e-10
21.16	1.15748819699211e-07	3.19062185940976e-10
21.165	1.15181045973617e-07	3.17440829957739e-10
21.17	1.14616056931958e-07	3.15827713105744e-10
21.175	1.14053838918478e-07	3.14222793516775e-10
21.18	1.13494378344372e-07	3.12626029535373e-10
21.185	1.12937661687466e-07	3.11037379717759e-10
21.19	1.12383675491887e-07	3.09456802830753e-10
21.195	1.1183240636774e-07	3.0788425785071e-10
21.2	1.1128384099078e-07	3.0631970396245e-10
21.205	1.10737966102096e-07	3.04763100558201e-10
21.21	1.10194768507787e-07	3.03214407236545e-10
21.215	1.09654235078642e-07	3.01673583801368e-10
21.22	1.0911635274983e-07	3.00140590260819e-10
21.225	1.08581108520574e-07	2.98615386826271e-10
21.23	1.08048489453847e-07	2.97097933911287e-10
21.235	1.07518482676052e-07	2.95588192130593e-10
21.24	1.06991075376715e-07	2.9408612229906e-10
21.245	1.06466254808175e-07	2.92591685430678e-10
21.25	1.05944008285274e-07	2.91104842737555e-10
21.255	1.05424323185053e-07	2.896255556289e-10
21.26	1.04907186946447e-07	2.88153785710028e-10
21.265	1.04392587069979e-07	2.86689494781363e-10
21.27	1.03880511117462e-07	2.85232644837444e-10
21.275	1.03370946711695e-07	2.83783198065938e-10
21.28	1.02863881536165e-07	2.82341116846663e-10
21.285	1.0235930333475e-07	2.80906363750607e-10
21.29	1.01857199911424e-07	2.7947890153896e-10
21.295	1.01357559129961e-07	2.78058693162144e-10
21.3	1.0086036891364e-07	2.76645701758854e-10
21.305	1.00365617244958e-07	2.75239890655101e-10
21.31	9.98732921653339e-08	2.73841223363259e-10
21.315	9.93833817748256e-08	2.7244966358112e-10
21.32	9.88958742318382e-08	2.71065175190948e-10
21.325	9.84107577528393e-08	2.69687722258546e-10
21.33	9.79280206120748e-08	2.6831726903232e-10
21.335	9.74476511412851e-08	2.66953779942354e-10
21.34	9.69696377294234e-08	2.65597219599483e-10
21.345	9.6493968822375e-08	2.64247552794378e-10
21.35	9.60206329226787e-08	2.62904744496631e-10
21.355	9.55496185892486e-08	2.61568759853845e-10
21.36	9.50809144370977e-08	2.60239564190729e-10
21.365	9.46145091370631e-08	2.58917123008201e-10
21.37	9.41503914155325e-08	2.57601401982491e-10
21.375	9.36885500541713e-08	2.56292366964246e-10
21.38	9.32289738896518e-08	2.5498998397765e-10
21.385	9.27716518133841e-08	2.53694219219541e-10
21.39	9.23165727712467e-08	2.52405039058529e-10
21.395	9.18637257633205e-08	2.51122410034128e-10
21.4	9.14130998436222e-08	2.49846298855886e-10
21.405	9.09646841198406e-08	2.48576672402519e-10
21.41	9.0518467753073e-08	2.47313497721056e-10
21.415	9.00744399575635e-08	2.46056742025978e-10
21.42	8.96325900004424e-08	2.44806372698372e-10
21.425	8.91929072014671e-08	2.43562357285081e-10
21.43	8.87553809327638e-08	2.42324663497862e-10
21.435	8.8320000618571e-08	2.41093259212552e-10
21.44	8.78867557349839e-08	2.39868112468228e-10
21.445	8.74556358097001e-08	2.38649191466383e-10
21.45	8.7026630421767e-08	2.37436464570096e-10
21.455	8.65997292013294e-08	2.36229900303215e-10
21.46	8.61749218293795e-08	2.35029467349537e-10
21.465	8.57521980375074e-08	2.33835134551997e-10
21.47	8.53315476076532e-08	2.32646870911858e-10
21.475	8.491296037186e-08	2.31464645587908e-10
21.48	8.44964262120283e-08	2.30288427895658e-10
21.485	8.40819350596715e-08	2.29118187306546e-10
21.49	8.36694768956729e-08	2.27953893447146e-10
21.495	8.32590417500433e-08	2.26795516098378e-10
21.5	8.28506197016804e-08	2.25643025194722e-10
21.505	8.24442008781293e-08	2.24496390823444e-10
21.51	8.20397754553434e-08	2.23355583223812e-10
21.515	8.16373336574478e-08	2.22220572786328e-10
21.52	8.12368657565023e-08	2.2109133005196e-10
21.525	8.08383620722673e-08	2.19967825711374e-10
21.53	8.04418129719693e-08	2.18850030604176e-10
21.535	8.00472088700683e-08	2.17737915718154e-10
21.54	7.96545402280266e-08	2.16631452188526e-10
21.545	7.92637975540777e-08	2.15530611297189e-10
21.55	7.88749714029977e-08	2.14435364471976e-10
21.555	7.84880523758765e-08	2.13345683285912e-10
21.56	7.81030311198913e-08	2.12261539456479e-10
21.565	7.77198983280801e-08	2.11182904844878e-10
21.57	7.73386447391173e-08	2.10109751455304e-10
21.575	7.69592611370898e-08	2.09042051434213e-10
21.58	7.65817383512742e-08	2.07979777069604e-10
21.585	7.62060672559155e-08	2.069229007903e-10
21.59	7.58322387700064e-08	2.05871395165227e-10
21.595	7.54602438570683e-08	2.04825232902707e-10
21.6	7.50900735249324e-08	2.03784386849749e-10
21.605	7.4721718825523e-08	2.02748829991344e-10
21.61	7.43551708546409e-08	2.0171853544976e-10
21.615	7.39904207517487e-08	2.00693476483851e-10
21.62	7.36274596997565e-08	1.99673626488359e-10
21.625	7.32662789248087e-08	1.98658958993222e-10
21.63	7.29068696960725e-08	1.97649447662892e-10
21.635	7.25492233255267e-08	1.96645066295647e-10
21.64	7.21933311677516e-08	1.95645788822911e-10
21.645	7.18391846197205e-08	1.94651589308583e-10
21.65	7.14867751205918e-08	1.93662441948355e-10
21.655	7.11360941515019e-08	1.9267832106905e-10
21.66	7.07871332353597e-08	1.91699201127951e-10
21.665	7.04398839366417e-08	1.90725056712141e-10
21.67	7.00943378611881e-08	1.89755862537841e-10
21.675	6.97504866560002e-08	1.88791593449755e-10
21.68	6.94083220090382e-08	1.87832224420417e-10
21.685	6.9067835649021e-08	1.86877730549542e-10
21.69	6.87290193452259e-08	1.85928087063377e-10
21.695	6.83918649072898e-08	1.84983269314063e-10
21.7	6.80563641850115e-08	1.8404325277899e-10
21.705	6.77225090681548e-08	1.83108013060164e-10
21.71	6.73902914862523e-08	1.82177525883571e-10
21.715	6.70597034084105e-08	1.81251767098551e-10
21.72	6.67307368431162e-08	1.80330712677166e-10
21.725	6.64033838380427e-08	1.79414338713582e-10
21.73	6.60776364798583e-08	1.78502621423444e-10
21.735	6.57534868940349e-08	1.77595537143259e-10
21.74	6.54309272446574e-08	1.76693062329786e-10
21.745	6.51099497342351e-08	1.7579517355942e-10
21.75	6.47905466035128e-08	1.74901847527587e-10
21.755	6.44727101312833e-08	1.74013061048137e-10
21.76	6.41564326342011e-08	1.73128791052745e-10
21.765	6.38417064665969e-08	1.7224901459031e-10
21.77	6.35285240202923e-08	1.7137370882636e-10
21.775	6.32168777244167e-08	1.70502851042459e-10
21.78	6.29067600452237e-08	1.69636418635618e-10
21.785	6.25981634859097e-08	1.68774389117709e-10
21.79	6.22910805864323e-08	1.67916740114879e-10
21.795	6.19855039233304e-08	1.6706344936697e-10
21.8	6.16814261095446e-08	1.66214494726945e-10
21.805	6.13788397942389e-08	1.65369854160306e-10
21.81	6.1077737662623e-08	1.64529505744529e-10
21.815	6.07781124357756e-08	1.63693427668491e-10
21.82	6.04799568704685e-08	1.62861598231906e-10
21.825	6.01832637589917e-08	1.6203399584476e-10
21.83	5.98880259289793e-08	1.61210599026751e-10
21.835	5.95942362432359e-08	1.60391386406734e-10
21.84	5.93018875995644e-08	1.59576336722161e-10
21.845	5.90109729305946e-08	1.58765428818536e-10
21.85	5.8721485203612e-08	1.57958641648859e-10
21.855	5.84334174203881e-08	1.57155954273086e-10
21.86	5.81467626170116e-08	1.56357345857581e-10
21.865	5.78615138637195e-08	1.55562795674577e-10
21.87	5.75776642647303e-08	1.54772283101637e-10
21.875	5.7295206958077e-08	1.53985787621121e-10
21.88	5.70141351154415e-08	1.53203288819652e-10
21.885	5.67344419419897e-08	1.52424766387585e-10
21.89	5.6456120676207e-08	1.51650200118482e-10
21.895	5.61791645897351e-08	1.50879569908587e-10
21.9	5.59035669872097e-08	1.50112855756304e-10
21.905	5.56293212060984e-08	1.49350037761675e-10
21.91	5.53564206165396e-08	1.4859109612587e-10
21.915	5.50848586211829e-08	1.47836011150668e-10
21.92	5.48146286550291e-08	1.47084763237944e-10
21.925	5.4545724185272e-08	1.46337332889169e-10
21.93	5.42781387111401e-08	1.45593700704895e-10
21.935	5.40118657637402e-08	1.44853847384253e-10
21.94	5.37468989059004e-08	1.44117753724459e-10
21.945	5.3483231732015e-08	1.43385400620305e-10
21.95	5.32208578678897e-08	1.42656769063673e-10
21.955	5.29597709705874e-08	1.41931840143035e-10
21.96	5.2699964728275e-08	1.41210595042965e-10
21.965	5.24414328600712e-08	1.40493015043649e-10
21.97	5.21841691158941e-08	1.39779081520401e-10
21.975	5.1928167276311e-08	1.39068775943179e-10
21.98	5.16734211523875e-08	1.38362079876104e-10
21.985	5.14199245855381e-08	1.3765897497698e-10
21.99	5.11676714473777e-08	1.36959442996821e-10
21.995	5.0916655639573e-08	1.36263465779374e-10
22	5.06668710936959e-08	1.35571025260651e-10
22.005	5.04183117710759e-08	1.34882103468456e-10
22.01	5.01709716626552e-08	1.34196682521924e-10
22.015	4.99248447888427e-08	1.33514744631053e-10
22.02	4.96799251993701e-08	1.32836272096241e-10
22.025	4.94362069731476e-08	1.32161247307832e-10
22.03	4.91936842181215e-08	1.31489652745654e-10
22.035	4.89523510711311e-08	1.30821470978566e-10
22.04	4.87122016977676e-08	1.30156684664007e-10
22.045	4.84732302922329e-08	1.29495276547542e-10
22.05	4.82354310771992e-08	1.2883722946242e-10
22.055	4.79987983036699e-08	1.28182526329122e-10
22.06	4.77633262508398e-08	1.27531150154921e-10
22.065	4.75290092259579e-08	1.26883084033444e-10
22.07	4.72958415641892e-08	1.26238311144227e-10
22.075	4.70638176284778e-08	1.25596814752281e-10
22.08	4.68329318094112e-08	1.24958578207661e-10
22.085	4.66031785250842e-08	1.24323584945027e-10
22.09	4.63745522209645e-08	1.2369181848322e-10
22.095	4.61470473697579e-08	1.23063262424834e-10
22.1	4.59206584712755e-08	1.22437900455785e-10
22.105	4.56953800523002e-08	1.21815716344893e-10
22.11	4.54712066664547e-08	1.21196693943459e-10
22.115	4.52481328940699e-08	1.20580817184844e-10
22.12	4.5026153342054e-08	1.19968070084057e-10
22.125	4.48052626437618e-08	1.19358436737333e-10
22.13	4.45854554588655e-08	1.18751901321727e-10
22.135	4.43667264732258e-08	1.18148448094699e-10
22.14	4.41490703987626e-08	1.17548061393706e-10
22.145	4.39324819733282e-08	1.16950725635799e-10
22.15	4.37169559605798e-08	1.16356425317213e-10
22.155	4.35024871498526e-08	1.15765145012969e-10
22.16	4.32890703560346e-08	1.1517686937647e-10
22.165	4.30767004194408e-08	1.14591583139107e-10
22.17	4.28653722056886e-08	1.14009271109861e-10
22.175	4.26550806055738e-08	1.13429918174905e-10
22.18	4.24458205349474e-08	1.12853509297216e-10
22.185	4.22375869345923e-08	1.12280029516187e-10
22.19	4.20303747701013e-08	1.1170946394723e-10
22.195	4.18241790317553e-08	1.11141797781398e-10
22.2	4.16189947344026e-08	1.10577016284997e-10
22.205	4.14148169173381e-08	1.10015104799205e-10
22.21	4.12116406441835e-08	1.09456048739689e-10
22.215	4.10094610027681e-08	1.0889983359623e-10
22.22	4.080827310501e-08	1.08346444932343e-10
22.225	4.06080720867981e-08	1.07795868384905e-10
22.23	4.04088531078746e-08	1.0724808966378e-10
22.235	4.02106113517179e-08	1.0670309455145e-10
22.24	4.00133420254262e-08	1.06160868902645e-10
22.245	3.98170403596019e-08	1.05621398643977e-10
22.25	3.96217016082361e-08	1.05084669773571e-10
22.255	3.94273210485941e-08	1.04550668360707e-10
22.26	3.92338939811012e-08	1.04019380545456e-10
22.265	3.90414157292292e-08	1.03490792538317e-10
22.27	3.88498816393834e-08	1.02964890619864e-10
22.275	3.86592870807899e-08	1.0244166114039e-10
22.28	3.84696274453842e-08	1.01921090519547e-10
22.285	3.82808981476994e-08	1.01403165246001e-10
22.29	3.80930946247555e-08	1.00887871877073e-10
22.295	3.79062123359493e-08	1.003751970384e-10
22.3	3.77202467629447e-08	9.98651274235797e-11
22.305	3.75351934095633e-08	9.93576497938273e-11
22.31	3.73510478016757e-08	9.88527509776342e-11
22.315	3.71678054870937e-08	9.8350417870424e-11
22.32	3.69854620354627e-08	9.78506374342128e-11
22.325	3.68040130381543e-08	9.73533966972712e-11
22.33	3.662345410816e-08	9.68586827537869e-11
22.335	3.64437808799853e-08	9.63664827635306e-11
22.34	3.62649890095438e-08	9.58767839515221e-11
22.345	3.6087074174053e-08	9.53895736076988e-11
22.35	3.59100320719288e-08	9.49048390865861e-11
22.355	3.57338584226824e-08	9.4422567806969e-11
22.36	3.55585489668166e-08	9.39427472515656e-11
22.365	3.53840994657228e-08	9.34653649667021e-11
22.37	3.52105057015786e-08	9.29904085619897e-11
22.375	3.50377634772458e-08	9.25178657100031e-11
22.38	3.48658686161693e-08	9.20477241459603e-11
22.385	3.46948169622757e-08	9.15799716674043e-11
22.39	3.45246043798734e-08	9.11145961338865e-11
22.395	3.43552267535521e-08	9.06515854666518e-11
22.4	3.41866799880838e-08	9.01909276483246e-11
22.405	3.40189600083238e-08	8.97326107225973e-11
22.41	3.38520627591119e-08	8.92766227939198e-11
22.415	3.36859842051746e-08	8.88229520271907e-11
22.42	3.35207203310278e-08	8.83715866474503e-11
22.425	3.33562671408794e-08	8.79225149395749e-11
22.43	3.31926206585329e-08	8.74757252479726e-11
22.435	3.30297769272914e-08	8.7031205976281e-11
22.44	3.28677320098621e-08	8.65889455870663e-11
22.445	3.27064819882605e-08	8.61489326015233e-11
22.45	3.25460229637166e-08	8.57111555991781e-11
22.455	3.23863510565802e-08	8.52756032175913e-11
22.46	3.22274624062271e-08	8.48422641520633e-11
22.465	3.20693531709659e-08	8.44111271553408e-11
22.47	3.19120195279455e-08	8.39821810373247e-11
22.475	3.17554576730621e-08	8.35554146647802e-11
22.48	3.15996638208677e-08	8.31308169610472e-11
22.485	3.14446342044785e-08	8.27083769057531e-11
22.49	3.12903650754841e-08	8.22880835345268e-11
22.495	3.11368527038563e-08	8.18699259387142e-11
22.5	3.09840933778598e-08	8.14538932650947e-11
22.505	3.08320834039617e-08	8.10399747156e-11
22.51	3.06808191067428e-08	8.06281595470334e-11
22.515	3.05302968288087e-08	8.02184370707913e-11
22.52	3.03805129307011e-08	7.98107966525854e-11
22.525	3.02314637908102e-08	7.94052277121673e-11
22.53	3.0083145805287e-08	7.90017197230531e-11
22.535	2.99355553879564e-08	7.86002622122509e-11
22.54	2.97886889702301e-08	7.82008447599885e-11
22.545	2.9642543001021e-08	7.78034569994431e-11
22.55	2.94971139466568e-08	7.74080886164725e-11
22.555	2.9352398290795e-08	7.70147293493468e-11
22.56	2.92083925343377e-08	7.66233689884828e-11
22.565	2.90650931953472e-08	7.62339973761782e-11
22.57	2.89224968089617e-08	7.58466044063488e-11
22.575	2.87805999273116e-08	7.54611800242656e-11
22.58	2.86393991194364e-08	7.50777142262938e-11
22.585	2.84988909712015e-08	7.46961970596338e-11
22.59	2.83590720852157e-08	7.43166186220621e-11
22.595	2.82199390807494e-08	7.39389690616748e-11
22.6	2.80814885936527e-08	7.35632385766317e-11
22.605	2.79437172762739e-08	7.31894174149019e-11
22.61	2.78066217973791e-08	7.28174958740107e-11
22.615	2.76701988420711e-08	7.24474643007879e-11
22.62	2.75344451117098e-08	7.20793130911169e-11
22.625	2.73993573238323e-08	7.1713032689686e-11
22.63	2.72649322120733e-08	7.13486135897397e-11
22.635	2.71311665260869e-08	7.09860463328327e-11
22.64	2.6998057031467e-08	7.06253215085837e-11
22.645	2.68656005096702e-08	7.02664297544315e-11
22.65	2.67337937579372e-08	6.99093617553923e-11
22.655	2.66026335892158e-08	6.95541082438171e-11
22.66	2.6472116832084e-08	6.92006599991521e-11
22.665	2.6342240330673e-08	6.88490078476987e-11
22.67	2.62130009445911e-08	6.84991426623757e-11
22.675	2.60843955488478e-08	6.81510553624824e-11
22.68	2.59564210337783e-08	6.78047369134628e-11
22.685	2.58290743049685e-08	6.74601783266713e-11
22.69	2.57023522831798e-08	6.7117370659139e-11
22.695	2.55762519042751e-08	6.67763050133421e-11
22.7	2.54507701191445e-08	6.64369725369707e-11
22.705	2.53259038936319e-08	6.60993644226989e-11
22.71	2.52016502084611e-08	6.57634719079566e-11
22.715	2.50780060591637e-08	6.54292862747016e-11
22.72	2.49549684560056e-08	6.50967988491938e-11
22.725	2.48325344239154e-08	6.47660010017697e-11
22.73	2.47107010024121e-08	6.44368841466185e-11
22.735	2.45894652455337e-08	6.41094397415595e-11
22.74	2.44688242217662e-08	6.37836592878201e-11
22.745	2.43487750139724e-08	6.34595343298152e-11
22.75	2.42293147193215e-08	6.31370564549281e-11
22.755	2.41104404492193e-08	6.28162172932918e-11
22.76	2.39921493292379e-08	6.24970085175717e-11
22.765	2.38744384990463e-08	6.21794218427499e-11
22.77	2.37573051123418e-08	6.18634490259097e-11
22.775	2.36407463367805e-08	6.1549081866022e-11
22.78	2.35247593539093e-08	6.12363122037322e-11
22.785	2.34093413590976e-08	6.09251319211485e-11
22.79	2.32944895614697e-08	6.06155329416313e-11
22.795	2.31802011838371e-08	6.03075072295834e-11
22.8	2.30664734626316e-08	6.00010467902418e-11
22.805	2.29533036478384e-08	5.96961436694694e-11
22.81	2.28406890029297e-08	5.93927899535497e-11
22.815	2.27286268047983e-08	5.90909777689804e-11
22.82	2.26171143436925e-08	5.87906992822694e-11
22.825	2.25061489231497e-08	5.84919466997317e-11
22.83	2.23957278599317e-08	5.81947122672868e-11
22.835	2.22858484839601e-08	5.78989882702577e-11
22.84	2.21765081382513e-08	5.76047670331703e-11
22.845	2.20677041788524e-08	5.73120409195547e-11
22.85	2.19594339747775e-08	5.70208023317466e-11
22.855	2.1851694907944e-08	5.673104371069e-11
22.86	2.17444843731092e-08	5.64427575357416e-11
22.865	2.16377997778076e-08	5.6155936324475e-11
22.87	2.15316385422879e-08	5.58705726324867e-11
22.875	2.14259980994511e-08	5.55866590532031e-11
22.88	2.1320875894788e-08	5.53041882176879e-11
22.885	2.12162693863179e-08	5.5023152794451e-11
22.89	2.11121760445266e-08	5.47435454892583e-11
22.895	2.1008593352306e-08	5.44653590449423e-11
22.9	2.09055188048925e-08	5.41885862412137e-11
22.905	2.08029499098071e-08	5.3913219894474e-11
22.91	2.07008841867949e-08	5.36392528576292e-11
22.915	2.05993191677649e-08	5.33666780199041e-11
22.92	2.04982523967308e-08	5.30954883066579e-11
22.925	2.03976814297516e-08	5.28256766792003e-11
22.93	2.02976038348719e-08	5.25572361346094e-11
22.935	2.01980171920641e-08	5.22901597055493e-11
22.94	2.00989190931692e-08	5.20244404600894e-11
22.945	2.00003071418389e-08	5.17600715015249e-11
22.95	1.99021789534773e-08	5.14970459681974e-11
22.955	1.98045321551841e-08	5.12353570333168e-11
22.96	1.97073643856962e-08	5.09749979047844e-11
22.965	1.96106732953315e-08	5.07159618250162e-11
22.97	1.95144565459315e-08	5.0458242070768e-11
22.975	1.94187118108054e-08	5.02018319529605e-11
22.98	1.93234367746731e-08	4.99467248165058e-11
22.985	1.922862913361e-08	4.96929140401347e-11
22.99	1.91342865949908e-08	4.9440393036225e-11
22.995	1.90404068774342e-08	4.91891552506301e-11
23	1.89469877107482e-08	4.89391941625094e-11
23.005	1.88540268358744e-08	4.86905032841586e-11
23.01	1.87615220048341e-08	4.84430761608417e-11
23.015	1.86694709806738e-08	4.81969063706231e-11
23.02	1.85778715374109e-08	4.79519875242011e-11
23.025	1.84867214599801e-08	4.77083132647424e-11
23.03	1.83960185441799e-08	4.74658772677162e-11
23.035	1.83057605966193e-08	4.72246732407312e-11
23.04	1.82159454346646e-08	4.69846949233714e-11
23.045	1.81265708863868e-08	4.67459360870339e-11
23.05	1.80376347905093e-08	4.65083905347673e-11
23.055	1.79491349963554e-08	4.62720521011109e-11
23.06	1.78610693637961e-08	4.60369146519346e-11
23.065	1.7773435763199e-08	4.58029720842795e-11
23.07	1.76862320753763e-08	4.55702183261998e-11
23.075	1.7599456191534e-08	4.53386473366051e-11
23.08	1.75131060132203e-08	4.51082531051036e-11
23.085	1.74271794522757e-08	4.48790296518459e-11
23.09	1.73416744307818e-08	4.46509710273703e-11
23.095	1.72565888810116e-08	4.44240713124478e-11
23.1	1.71719207453791e-08	4.41983246179288e-11
23.105	1.70876679763901e-08	4.39737250845902e-11
23.11	1.70038285365921e-08	4.37502668829834e-11
23.115	1.69204003985255e-08	4.35279442132827e-11
23.12	1.68373815446743e-08	4.33067513051351e-11
23.125	1.67547699674177e-08	4.30866824175104e-11
23.13	1.66725636689813e-08	4.28677318385521e-11
23.135	1.65907606613887e-08	4.26498938854294e-11
23.14	1.65093589664138e-08	4.24331629041895e-11
23.145	1.64283566155328e-08	4.22175332696106e-11
23.15	1.63477516498767e-08	4.20029993850567e-11
23.155	1.62675421201837e-08	4.17895556823314e-11
23.16	1.61877260867523e-08	4.15771966215341e-11
23.165	1.61083016193947e-08	4.13659166909158e-11
23.17	1.60292667973894e-08	4.11557104067361e-11
23.175	1.59506197094355e-08	4.09465723131211e-11
23.18	1.58723584536062e-08	4.07384969819216e-11
23.185	1.57944811373028e-08	4.05314790125721e-11
23.19	1.57169858772089e-08	4.03255130319509e-11
23.195	1.56398707992453e-08	4.01205936942405e-11
23.2	1.55631340385241e-08	3.99167156807889e-11
23.205	1.5486773739304e-08	3.97138736999714e-11
23.21	1.54107880549453e-08	3.95120624870536e-11
23.215	1.53351751478656e-08	3.93112768040543e-11
23.22	1.52599331894947e-08	3.91115114396098e-11
23.225	1.51850603602311e-08	3.89127612088389e-11
23.23	1.51105548493978e-08	3.87150209532077e-11
23.235	1.50364148551982e-08	3.85182855403962e-11
23.24	1.4962638584673e-08	3.8322549864165e-11
23.245	1.48892242536567e-08	3.81278088442228e-11
23.25	1.48161700867343e-08	3.79340574260941e-11
23.255	1.47434743171987e-08	3.77412905809888e-11
23.26	1.46711351870079e-08	3.7549503305671e-11
23.265	1.45991509467422e-08	3.73586906223294e-11
23.27	1.45275198555624e-08	3.71688475784482e-11
23.275	1.44562401811675e-08	3.69799692466785e-11
23.28	1.43853101997526e-08	3.67920507247101e-11
23.285	1.43147281959676e-08	3.66050871351449e-11
23.29	1.42444924628757e-08	3.64190736253695e-11
23.295	1.41746013019117e-08	3.62340053674301e-11
23.3	1.41050530228417e-08	3.60498775579065e-11
23.305	1.40358459437216e-08	3.58666854177878e-11
23.31	1.39669783908566e-08	3.56844241923483e-11
23.315	1.38984486987609e-08	3.5503089151024e-11
23.32	1.38302552101175e-08	3.53226755872899e-11
23.325	1.37623962757377e-08	3.51431788185378e-11
23.33	1.36948702545218e-08	3.49645941859548e-11
23.335	1.36276755134191e-08	3.47869170544023e-11
23.34	1.35608104273884e-08	3.46101428122959e-11
23.345	1.34942733793589e-08	3.44342668714855e-11
23.35	1.34280627601911e-08	3.42592846671362e-11
23.355	1.33621769686377e-08	3.408519165761e-11
23.36	1.32966144113051e-08	3.39119833243477e-11
23.365	1.32313735026148e-08	3.3739655171752e-11
23.37	1.31664526647651e-08	3.35682027270703e-11
23.375	1.31018503276931e-08	3.3397621540279e-11
23.38	1.30375649290363e-08	3.32279071839678e-11
23.385	1.29735949140953e-08	3.30590552532249e-11
23.39	1.29099387357962e-08	3.28910613655228e-11
23.395	1.28465948546529e-08	3.2723921160604e-11
23.4	1.27835617387301e-08	3.25576303003686e-11
23.405	1.27208378636061e-08	3.23921844687611e-11
23.41	1.26584217123364e-08	3.22275793716586e-11
23.415	1.25963117754164e-08	3.20638107367595e-11
23.42	1.25345065507452e-08	3.19008743134723e-11
23.425	1.24730045435897e-08	3.17387658728054e-11
23.43	1.24118042665477e-08	3.15774812072577e-11
23.435	1.23509042395124e-08	3.14170161307086e-11
23.44	1.22903029896367e-08	3.12573664783101e-11
23.445	1.22299990512974e-08	3.10985281063784e-11
23.45	1.21699909660597e-08	3.09404968922863e-11
23.455	1.21102772826423e-08	3.07832687343562e-11
23.46	1.20508565568819e-08	3.0626839551754e-11
23.465	1.19917273516985e-08	3.04712052843824e-11
23.47	1.19328882370607e-08	3.03163618927766e-11
23.475	1.18743377899512e-08	3.01623053579984e-11
23.48	1.18160745943321e-08	3.00090316815325e-11
23.485	1.17580972411109e-08	2.98565368851827e-11
23.49	1.17004043281065e-08	2.97048170109683e-11
23.495	1.16429944600149e-08	2.95538681210218e-11
23.5	1.15858662483763e-08	2.94036862974864e-11
23.505	1.15290183115404e-08	2.92542676424144e-11
23.51	1.14724492746341e-08	2.91056082776659e-11
23.515	1.14161577695276e-08	2.89577043448085e-11
23.52	1.13601424348014e-08	2.88105520050168e-11
23.525	1.13044019157137e-08	2.8664147438973e-11
23.53	1.12489348641672e-08	2.85184868467674e-11
23.535	1.11937399386771e-08	2.83735664478003e-11
23.54	1.11388158043382e-08	2.82293824806836e-11
23.545	1.10841611327925e-08	2.80859312031429e-11
23.55	1.10297746021978e-08	2.79432088919211e-11
23.555	1.0975654897195e-08	2.78012118426808e-11
23.56	1.09218007088768e-08	2.76599363699092e-11
23.565	1.08682107347557e-08	2.75193788068215e-11
23.57	1.08148836787328e-08	2.73795355052663e-11
23.575	1.07618182510664e-08	2.72404028356308e-11
23.58	1.07090131683407e-08	2.71019771867464e-11
23.585	1.06564671534349e-08	2.69642549657954e-11
23.59	1.06041789354922e-08	2.68272325982172e-11
23.595	1.05521472498893e-08	2.66909065276158e-11
23.6	1.05003708382056e-08	2.65552732156677e-11
23.605	1.04488484481929e-08	2.64203291420298e-11
23.61	1.03975788337451e-08	2.62860708042478e-11
23.615	1.03465607548682e-08	2.61524947176659e-11
23.62	1.029579297765e-08	2.60195974153359e-11
23.625	1.02452742742307e-08	2.58873754479274e-11
23.63	1.01950034227728e-08	2.57558253836382e-11
23.635	1.01449792074319e-08	2.56249438081052e-11
23.64	1.00952004183272e-08	2.54947273243158e-11
23.645	1.00456658515121e-08	2.53651725525199e-11
23.65	9.99637430894535e-09	2.5236276130142e-11
23.655	9.94732459846187e-09	2.51080347116939e-11
23.66	9.89851553374409e-09	2.4980444968688e-11
23.665	9.84994593429318e-09	2.48535035895507e-11
23.67	9.80161462540056e-09	2.47272072795368e-11
23.675	9.75352043811948e-09	2.46015527606436e-11
23.68	9.70566220923676e-09	2.44765367715262e-11
23.685	9.65803878124469e-09	2.43521560674123e-11
23.69	9.61064900231304e-09	2.42284074200188e-11
23.695	9.56349172626121e-09	2.41052876174672e-11
23.7	9.51656581253054e-09	2.39827934642006e-11
23.705	9.46987012615671e-09	2.38609217809009e-11
23.71	9.42340353774234e-09	2.37396694044059e-11
23.715	9.37716492342964e-09	2.36190331876277e-11
23.72	9.33115316487331e-09	2.34990099994706e-11
23.725	9.28536714921343e-09	2.33795967247498e-11
23.73	9.23980576904862e-09	2.32607902641109e-11
23.735	9.19446792240923e-09	2.31425875339494e-11
23.74	9.14935251273072e-09	2.30249854663302e-11
23.745	9.10445844882717e-09	2.29079810089086e-11
23.75	9.05978464486483e-09	2.27915711248506e-11
23.755	9.01533002033598e-09	2.26757527927544e-11
23.76	8.9710935000327e-09	2.25605230065718e-11
23.765	8.92707401402096e-09	2.24458787755302e-11
23.77	8.88327049761471e-09	2.2331817124055e-11
23.775	8.83968189135017e-09	2.22183350916924e-11
23.78	8.79630714096018e-09	2.21054297330325e-11
23.785	8.75314519734876e-09	2.19930981176329e-11
23.79	8.71019501656572e-09	2.18813373299426e-11
23.795	8.66745555978145e-09	2.17701444692265e-11
23.8	8.62492579326174e-09	2.16595166494897e-11
23.805	8.5826046883429e-09	2.1549450999403e-11
23.81	8.54049122140679e-09	2.14399446622283e-11
23.815	8.49858437385613e-09	2.13309947957442e-11
23.82	8.45688313208985e-09	2.12225985721727e-11
23.825	8.41538648747863e-09	2.11147531781053e-11
23.83	8.37409343634045e-09	2.10074558144301e-11
23.835	8.33300297991638e-09	2.09007036962596e-11
23.84	8.29211412434642e-09	2.07944940528578e-11
23.845	8.25142588064547e-09	2.06888241275686e-11
23.85	8.21093726467942e-09	2.05836911777443e-11
23.855	8.17064729714136e-09	2.04790924746742e-11
23.86	8.13055500352793e-09	2.0375025303514e-11
23.865	8.09065941411572e-09	2.02714869632151e-11
23.87	8.05095956393785e-09	2.01684747664548e-11
23.875	8.01145449276063e-09	2.00659860395663e-11
23.88	7.97214324506039e-09	1.99640181224694e-11
23.885	7.93302487000032e-09	1.98625683686013e-11
23.89	7.89409842140751e-09	1.97616341448483e-11
23.895	7.85536295775009e-09	1.96612128314771e-11
23.9	7.81681754211444e-09	1.95613018220668e-11
23.905	7.77846124218258e-09	1.94618985234416e-11
23.91	7.74029313020958e-09	1.9363000355603e-11
23.915	7.70231228300117e-09	1.92646047516634e-11
23.92	7.66451778189143e-09	1.91667091577788e-11
23.925	7.62690871272053e-09	1.90693110330832e-11
23.93	7.58948416581268e-09	1.89724078496222e-11
23.935	7.55224323595411e-09	1.88759970922876e-11
23.94	7.51518502237122e-09	1.87800762587521e-11
23.945	7.47830862870875e-09	1.8684642859404e-11
23.95	7.44161316300816e-09	1.85896944172832e-11
23.955	7.40509773768604e-09	1.84952284680166e-11
23.96	7.36876146951268e-09	1.84012425597538e-11
23.965	7.33260347959067e-09	1.83077342531043e-11
23.97	7.29662289333369e-09	1.82147011210732e-11
23.975	7.26081884044536e-09	1.81221407489989e-11
23.98	7.2251904548982e-09	1.80300507344903e-11
23.985	7.18973687491269e-09	1.79384286873642e-11
23.99	7.15445724293643e-09	1.78472722295836e-11
23.995	7.11935070562342e-09	1.77565789951956e-11
24	7.08441641381342e-09	1.76663466302703e-11
24.005	7.04965352251142e-09	1.75765727928397e-11
24.01	7.01506119086725e-09	1.74872551528366e-11
24.015	6.98063858215518e-09	1.73983913920345e-11
24.02	6.94638486375374e-09	1.73099792039873e-11
24.025	6.91229920712562e-09	1.72220162939693e-11
24.03	6.87838078779754e-09	1.71345003789156e-11
24.035	6.84462878534043e-09	1.70474291873634e-11
24.04	6.81104238334951e-09	1.69608004593924e-11
24.045	6.77762076942462e-09	1.68746119465662e-11
24.05	6.74436313515051e-09	1.67888614118744e-11
24.055	6.71126867607737e-09	1.67035466296742e-11
24.06	6.67833659170133e-09	1.66186653856326e-11
24.065	6.6455660854451e-09	1.65342154766691e-11
24.07	6.61295636463876e-09	1.64501947108984e-11
24.075	6.58050664050057e-09	1.63666009075736e-11
24.08	6.5482161281179e-09	1.62834318970295e-11
24.085	6.51608404642822e-09	1.62006855206264e-11
24.09	6.48410961820031e-09	1.61183596306939e-11
24.095	6.45229207001535e-09	1.60364520904753e-11
24.1	6.42063063224834e-09	1.59549607740722e-11
24.105	6.38912453904939e-09	1.58738835663891e-11
24.11	6.35777302832528e-09	1.57932183630788e-11
24.115	6.32657534172098e-09	1.57129630704874e-11
24.12	6.29553072460138e-09	1.56331156056003e-11
24.125	6.26463842603296e-09	1.5553673895988e-11
24.13	6.23389769876571e-09	1.54746358797524e-11
24.135	6.20330779921504e-09	1.5395999505473e-11
24.14	6.1728679874438e-09	1.53177627321541e-11
24.145	6.14257752714437e-09	1.52399235291713e-11
24.15	6.11243568562089e-09	1.51624798762194e-11
24.155	6.08244173377155e-09	1.50854297632594e-11
24.16	6.05259494607093e-09	1.50087711904667e-11
24.165	6.02289460055247e-09	1.4932502168179e-11
24.17	5.99333997879106e-09	1.48566207168447e-11
24.175	5.96393036588559e-09	1.47811248669718e-11
24.18	5.93466505044173e-09	1.47060126590761e-11
24.185	5.90554332455471e-09	1.46312821436312e-11
24.19	5.87656448379221e-09	1.45569313810172e-11
24.195	5.84772782717731e-09	1.44829584414707e-11
24.2	5.81903265717156e-09	1.44093614050347e-11
24.205	5.79047827965812e-09	1.43361383615087e-11
24.21	5.76206400392498e-09	1.4263287410399e-11
24.215	5.73378914264823e-09	1.41908066608696e-11
24.22	5.70565301187548e-09	1.41186942316931e-11
24.225	5.67765493100929e-09	1.40469482512018e-11
24.23	5.64979422279077e-09	1.39755668572389e-11
24.235	5.62207021328313e-09	1.39045481971107e-11
24.24	5.59448223185545e-09	1.38338904275379e-11
24.245	5.56702961116643e-09	1.37635917146084e-11
24.25	5.53971168714827e-09	1.36936502337291e-11
24.255	5.51252779899062e-09	1.36240641695788e-11
24.26	5.48547728912459e-09	1.35548317160613e-11
24.265	5.45855950320686e-09	1.34859510762582e-11
24.27	5.43177379010385e-09	1.34174204623822e-11
24.275	5.40511950187598e-09	1.33492380957313e-11
24.28	5.37859599376204e-09	1.32814022066417e-11
24.285	5.35220262416352e-09	1.32139110344427e-11
24.29	5.3259387546292e-09	1.31467628274107e-11
24.295	5.29980374983963e-09	1.30799558427235e-11
24.3	5.27379697759181e-09	1.30134883464155e-11
24.305	5.2479178087839e-09	1.29473586133322e-11
24.31	5.2221656174e-09	1.28815649270859e-11
24.315	5.19653978049503e-09	1.2816105580011e-11
24.32	5.17103967817964e-09	1.27509788731195e-11
24.325	5.14566469360527e-09	1.2686183116057e-11
24.33	5.12041421294919e-09	1.2621716627059e-11
24.335	5.09528762539967e-09	1.25575777329069e-11
24.34	5.07028432314125e-09	1.24937647688849e-11
24.345	5.04540370133999e-09	1.24302760787368e-11
24.35	5.02064515812886e-09	1.23671100146227e-11
24.355	4.99600809459323e-09	1.23042649370764e-11
24.36	4.97149191475633e-09	1.22417392149629e-11
24.365	4.94709602556488e-09	1.21795312254361e-11
24.37	4.92281983687475e-09	1.21176393538966e-11
24.375	4.89866276143665e-09	1.20560619939496e-11
24.38	4.87462421488199e-09	1.19947975473637e-11
24.385	4.85070361570873e-09	1.19338444240289e-11
24.39	4.82690038526727e-09	1.18732010419156e-11
24.395	4.80321394774656e-09	1.18128658270336e-11
24.4	4.77964373016008e-09	1.17528372133909e-11
24.405	4.75618916233205e-09	1.16931136429536e-11
24.41	4.73284967688361e-09	1.16336935656048e-11
24.415	4.70962470921911e-09	1.15745754391051e-11
24.42	4.68651369751248e-09	1.15157577290519e-11
24.425	4.66351608269362e-09	1.145723890884e-11
24.43	4.64063130843489e-09	1.13990174596217e-11
24.435	4.61785882113765e-09	1.13410918702678e-11
24.44	4.5951980699189e-09	1.12834606373278e-11
24.445	4.57264850659794e-09	1.12261222649914e-11
24.45	4.55020958568313e-09	1.11690752650494e-11
24.455	4.52788076435867e-09	1.11123181568549e-11
24.46	4.50566150247153e-09	1.10558494672855e-11
24.465	4.48355126251833e-09	1.09996677307043e-11
24.47	4.46154950963238e-09	1.09437714889225e-11
24.475	4.43965571157075e-09	1.0888159291161e-11
24.48	4.41786933870137e-09	1.08328296940134e-11
24.485	4.39618986399026e-09	1.07777812614078e-11
24.49	4.37461676298877e-09	1.072301256457e-11
24.495	4.3531495138209e-09	1.06685221819864e-11
24.5	4.33178759717067e-09	1.06143086993668e-11
24.505	4.3105304962696e-09	1.05603707096082e-11
24.51	4.28937769688418e-09	1.05067068127578e-11
24.515	4.26832868730344e-09	1.04533156159767e-11
24.52	4.24738295832659e-09	1.04001957335041e-11
24.525	4.22654000325071e-09	1.03473457866211e-11
24.53	4.20579931785849e-09	1.02947644036149e-11
24.535	4.18516040040603e-09	1.02424502197432e-11
24.54	4.16462275161074e-09	1.01904018771989e-11
24.545	4.14418587463922e-09	1.01386180250747e-11
24.55	4.12384927509528e-09	1.00870973193282e-11
24.555	4.103612461008e-09	1.00358384227468e-11
24.56	4.0834749428198e-09	9.9848400049132e-12
24.565	4.0634362333746e-09	9.93410074217078e-12
24.57	4.04349584790609e-09	9.88361931758925e-12
24.575	4.02365330402596e-09	9.83339442093048e-12
24.58	4.00390812171224e-09	9.78342474861445e-12
24.585	3.98425982329773e-09	9.73370900368551e-12
24.59	3.96470793345841e-09	9.6842458957786e-12
24.595	3.94525197920198e-09	9.63503414108585e-12
24.6	3.92589148985638e-09	9.58607246232323e-12
24.605	3.90662599705847e-09	9.53735958869738e-12
24.61	3.88745503474264e-09	9.48889425587265e-12
24.615	3.86837813912959e-09	9.44067520593826e-12
24.62	3.84939484871509e-09	9.3927011873757e-12
24.625	3.83050470425883e-09	9.34497095502618e-12
24.63	3.81170724877333e-09	9.29748327005836e-12
24.635	3.79300202751285e-09	9.2502368999362e-12
24.64	3.77438858796245e-09	9.20323061838692e-12
24.645	3.75586647982698e-09	9.15646320536922e-12
24.65	3.73743525502025e-09	9.10993344704161e-12
24.655	3.71909446765419e-09	9.06364013573087e-12
24.66	3.70084367402803e-09	9.01758206990074e-12
24.665	3.68268243261761e-09	8.97175805412073e-12
24.67	3.66461030406467e-09	8.92616689903508e-12
24.675	3.64662685116627e-09	8.88080742133188e-12
24.68	3.62873163886417e-09	8.83567844371241e-12
24.685	3.61092423423436e-09	8.7907787948605e-12
24.69	3.59320420647655e-09	8.74610730941222e-12
24.695	3.57557112690377e-09	8.70166282792556e-12
24.7	3.55802456893201e-09	8.65744419685037e-12
24.705	3.54056410806989e-09	8.61345026849842e-12
24.71	3.5231893219084e-09	8.56967990101361e-12
24.715	3.50589979011072e-09	8.52613195834232e-12
24.72	3.48869509440199e-09	8.48280531020394e-12
24.725	3.47157481855925e-09	8.43969883206154e-12
24.73	3.45453854840138e-09	8.39681140509264e-12
24.735	3.43758587177902e-09	8.35414191616023e-12
24.74	3.42071637856467e-09	8.31168925778384e-12
24.745	3.40392966064276e-09	8.2694523281108e-12
24.75	3.38722531189976e-09	8.22743003088766e-12
24.755	3.37060292821438e-09	8.18562127543173e-12
24.76	3.35406210744777e-09	8.14402497660273e-12
24.765	3.33760244943384e-09	8.10264005477471e-12
24.77	3.32122355596956e-09	8.06146543580794e-12
24.775	3.30492503080531e-09	8.02050005102109e-12
24.78	3.28870647963534e-09	7.97974283716347e-12
24.785	3.2725675100882e-09	7.93919273638744e-12
24.79	3.25650773171729e-09	7.89884869622095e-12
24.795	3.24052675599138e-09	7.8587096695402e-12
24.8	3.22462419628522e-09	7.81877461454253e-12
24.805	3.20879966787024e-09	7.77904249471929e-12
24.81	3.19305278790517e-09	7.73951227882903e-12
24.815	3.17738317542683e-09	7.70018294087064e-12
24.82	3.16179045134095e-09	7.6610534600568e-12
24.825	3.1462742384129e-09	7.62212282078744e-12
24.83	3.13083416125868e-09	7.5833900126234e-12
24.835	3.11546984633577e-09	7.5448540302602e-12
24.84	3.10018092193414e-09	7.50651387350193e-12
24.845	3.08496701816722e-09	7.46836854723533e-12
24.85	3.069827766963e-09	7.43041706140392e-12
24.855	3.0547628020551e-09	7.39265843098232e-12
24.86	3.03977175897392e-09	7.35509167595069e-12
24.865	3.02485427503784e-09	7.3177158212693e-12
24.87	3.01000998934441e-09	7.28052989685318e-12
24.875	2.99523854276169e-09	7.243532937547e-12
24.88	2.98053957791951e-09	7.20672398309999e-12
24.885	2.96591273920084e-09	7.170102078141e-12
24.89	2.9513576727332e-09	7.13366627215375e-12
24.895	2.9368740263801e-09	7.09741561945211e-12
24.9	2.92246144973254e-09	7.06134917915559e-12
24.905	2.90811959410049e-09	7.02546601516489e-12
24.91	2.89384811250451e-09	6.98976519613765e-12
24.915	2.87964665966734e-09	6.95424579546422e-12
24.92	2.86551489200554e-09	6.91890689124364e-12
24.925	2.85145246762119e-09	6.88374756625972e-12
24.93	2.83745904629364e-09	6.84876690795723e-12
24.935	2.82353428947125e-09	6.81396400841819e-12
24.94	2.80967786026322e-09	6.77933796433832e-12
24.945	2.79588942343146e-09	6.74488787700363e-12
24.95	2.78216864538243e-09	6.71061285226702e-12
24.955	2.76851519415916e-09	6.67651200052515e-12
24.96	2.75492873943313e-09	6.6425844366953e-12
24.965	2.74140895249635e-09	6.60882928019241e-12
24.97	2.72795550625337e-09	6.57524565490623e-12
24.975	2.7145680752134e-09	6.54183268917858e-12
24.98	2.7012463354824e-09	6.50858951578073e-12
24.985	2.68798996475531e-09	6.47551527189087e-12
24.99	2.67479864230818e-09	6.44260909907174e-12
24.995	2.66167204899049e-09	6.40987014324835e-12
25	2.64860986721736e-09	6.37729755468578e-12
25.005	2.63561178096194e-09	6.34489048796718e-12
25.01	2.6226774757477e-09	6.31264810197177e-12
25.015	2.60980663864088e-09	6.28056955985304e-12
25.02	2.59699895824289e-09	6.24865402901703e-12
25.025	2.5842541246828e-09	6.21690068110072e-12
25.03	2.57157182960984e-09	6.1853086919505e-12
25.035	2.55895176618592e-09	6.15387724160083e-12
25.04	2.54639362907826e-09	6.12260551425291e-12
25.045	2.53389711445196e-09	6.09149269825356e-12
25.05	2.52146191996266e-09	6.06053798607408e-12
25.055	2.50908774474927e-09	6.02974057428937e-12
25.06	2.49677428942663e-09	5.999099663557e-12
25.065	2.48452125607833e-09	5.96861445859654e-12
25.07	2.47232834824945e-09	5.93828416816886e-12
25.075	2.46019527093945e-09	5.90810800505562e-12
25.08	2.44812173059498e-09	5.87808518603884e-12
25.085	2.43610743510284e-09	5.84821493188053e-12
25.09	2.42415209378284e-09	5.81849646730255e-12
25.095	2.41225541738084e-09	5.7889290209664e-12
25.1	2.40041711806174e-09	5.75951182545326e-12
25.105	2.38863690940248e-09	5.73024411724402e-12
25.11	2.37691450638515e-09	5.70112513669952e-12
25.115	2.36524962539011e-09	5.67215412804078e-12
25.12	2.35364198418908e-09	5.64333033932944e-12
25.125	2.34209130193837e-09	5.61465302244819e-12
25.13	2.33059729917205e-09	5.58612143308138e-12
25.135	2.31915969779521e-09	5.55773483069569e-12
25.14	2.30777822107723e-09	5.52949247852093e-12
25.145	2.29645259364508e-09	5.5013936435309e-12
25.15	2.28518254147669e-09	5.47343759642437e-12
25.155	2.27396779189429e-09	5.44562361160613e-12
25.16	2.26280807355782e-09	5.4179509671682e-12
25.165	2.25170311645839e-09	5.39041894487105e-12
25.17	2.24065265191173e-09	5.363026830125e-12
25.175	2.22965641255169e-09	5.33577391197164e-12
25.18	2.21871413232382e-09	5.30865948306537e-12
25.185	2.20782554647884e-09	5.28168283965508e-12
25.19	2.19699039156636e-09	5.25484328156587e-12
25.195	2.1862084054284e-09	5.22814011218084e-12
25.2	2.17547932719312e-09	5.20157263842306e-12
25.205	2.16480289726847e-09	5.17514017073757e-12
25.21	2.15417885733595e-09	5.14884202307344e-12
25.215	2.14360695034432e-09	5.12267751286603e-12
25.22	2.13308692050343e-09	5.09664596101922e-12
25.225	2.122618513278e-09	5.07074669188782e-12
25.23	2.11220147538145e-09	5.04497903326e-12
25.235	2.10183555476985e-09	5.01934231633989e-12
25.24	2.09152050063574e-09	4.99383587573016e-12
25.245	2.08125606340209e-09	4.96845904941482e-12
25.25	2.0710419947163e-09	4.94321117874196e-12
25.255	2.06087804744416e-09	4.91809160840673e-12
25.26	2.05076397566387e-09	4.89309968643428e-12
25.265	2.04069953466011e-09	4.86823476416285e-12
25.27	2.03068448091812e-09	4.84349619622695e-12
25.275	2.02071857211779e-09	4.81888334054059e-12
25.28	2.01080156712783e-09	4.79439555828065e-12
25.285	2.00093322599993e-09	4.77003221387022e-12
25.29	1.99111330996293e-09	4.74579267496221e-12
25.295	1.98134158141709e-09	4.72167631242285e-12
25.3	1.9716178039283e-09	4.69768250031542e-12
25.305	1.96194174222239e-09	4.67381061588396e-12
25.31	1.95231316217945e-09	4.65006003953712e-12
25.315	1.94273183082814e-09	4.62643015483211e-12
25.32	1.93319751634005e-09	4.60292034845865e-12
25.325	1.92370998802413e-09	4.57953001022309e-12
25.33	1.91426901632109e-09	4.55625853303255e-12
25.335	1.90487437279786e-09	4.53310531287918e-12
25.34	1.89552583014202e-09	4.51006974882447e-12
25.345	1.88622316215637e-09	4.48715124298366e-12
25.35	1.87696614375343e-09	4.4643492005102e-12
25.355	1.86775455094997e-09	4.44166302958036e-12
25.36	1.85858816086164e-09	4.41909214137781e-12
25.365	1.84946675169753e-09	4.3966359500784e-12
25.37	1.84039010275487e-09	4.3742938728349e-12
25.375	1.83135799441363e-09	4.35206532976189e-12
25.38	1.82237020813124e-09	4.32994974392073e-12
25.385	1.81342652643729e-09	4.30794654130455e-12
25.39	1.80452673292831e-09	4.28605515082338e-12
25.395	1.79567061226246e-09	4.26427500428932e-12
25.4	1.78685795015441e-09	4.24260553640179e-12
25.405	1.7780885333701e-09	4.22104618473286e-12
25.41	1.76936214972159e-09	4.19959638971265e-12
25.415	1.76067858806195e-09	4.17825559461479e-12
25.42	1.75203763828013e-09	4.15702324554201e-12
25.425	1.7434390912959e-09	4.13589879141174e-12
25.43	1.73488273905477e-09	4.11488168394179e-12
25.435	1.72636837452299e-09	4.09397137763616e-12
25.44	1.7178957916825e-09	4.07316732977083e-12
25.445	1.70946478552598e-09	4.05246900037974e-12
25.45	1.7010751520519e-09	4.0318758522407e-12
25.455	1.69272668825955e-09	4.01138735086151e-12
25.46	1.68441919214415e-09	3.99100296446605e-12
25.465	1.67615246269198e-09	3.9707221639805e-12
25.47	1.66792629987548e-09	3.95054442301958e-12
25.475	1.65974050464846e-09	3.93046921787292e-12
25.48	1.65159487894125e-09	3.91049602749145e-12
25.485	1.64348922565591e-09	3.89062433347388e-12
25.49	1.6354233486615e-09	3.87085362005323e-12
25.495	1.62739705278929e-09	3.85118337408347e-12
25.5	1.61941014382807e-09	3.83161308502619e-12
25.505	1.61146242851943e-09	3.81214224493734e-12
25.51	1.60355371455312e-09	3.79277034845405e-12
25.515	1.59568381056238e-09	3.77349689278154e-12
25.52	1.58785252611928e-09	3.75432137768001e-12
25.525	1.58005967173017e-09	3.73524330545173e-12
25.53	1.57230505883107e-09	3.71626218092806e-12
25.535	1.56458849978311e-09	3.69737751145664e-12
25.54	1.55690980786799e-09	3.67858880688857e-12
25.545	1.54926879728346e-09	3.65989557956573e-12
25.55	1.54166528313886e-09	3.64129734430808e-12
25.555	1.53409908145059e-09	3.62279361840108e-12
25.56	1.52657000913771e-09	3.60438392158319e-12
25.565	1.5190778840175e-09	3.58606777603336e-12
25.57	1.51162252480104e-09	3.56784470635866e-12
25.575	1.50420375108882e-09	3.54971423958193e-12
25.58	1.49682138336641e-09	3.53167590512949e-12
25.585	1.4894752430001e-09	3.51372923481898e-12
25.59	1.48216515223258e-09	3.49587376284712e-12
25.595	1.47489093417861e-09	3.47810902577771e-12
25.6	1.46765241282081e-09	3.46043456252954e-12
25.605	1.46044941300534e-09	3.44284991436444e-12
25.61	1.45328176043769e-09	3.42535462487541e-12
25.615	1.44614928167849e-09	3.4079482399747e-12
25.62	1.43905180413924e-09	3.39063030788209e-12
25.625	1.43198915607823e-09	3.37340037911314e-12
25.63	1.42496116659631e-09	3.35625800646751e-12
25.635	1.4179676656328e-09	3.33920274501739e-12
25.64	1.41100848396136e-09	3.32223415209589e-12
25.645	1.40408345318589e-09	3.30535178728563e-12
25.65	1.39719240573649e-09	3.28855521240725e-12
25.655	1.39033517486538e-09	3.27184399150804e-12
25.66	1.38351159464284e-09	3.25521769085068e-12
25.665	1.37672149995328e-09	3.23867587890191e-12
25.67	1.36996472649116e-09	3.22221812632137e-12
25.675	1.36324111075705e-09	3.20584400595046e-12
25.68	1.3565504900537e-09	3.18955309280121e-12
25.685	1.34989270248207e-09	3.17334496404533e-12
25.69	1.34326758693742e-09	3.15721919900315e-12
25.695	1.33667498310542e-09	3.14117537913274e-12
25.7	1.33011473145829e-09	3.12521308801907e-12
25.705	1.3235866732509e-09	3.10933191136316e-12
25.71	1.31709065051697e-09	3.09353143697134e-12
25.715	1.31062650606523e-09	3.07781125474457e-12
25.72	1.30419408347562e-09	3.06217095666776e-12
25.725	1.29779322709551e-09	3.04661013679923e-12
25.73	1.29142378203594e-09	3.03112839126012e-12
25.735	1.28508559416785e-09	3.01572531822395e-12
25.74	1.27877851011838e-09	3.00040051790617e-12
25.745	1.27250237726717e-09	2.98515359255377e-12
25.75	1.26625704374261e-09	2.969984146435e-12
25.755	1.26004235841823e-09	2.95489178582906e-12
25.76	1.25385817090903e-09	2.93987611901589e-12
25.765	1.2477043315678e-09	2.92493675626601e-12
25.77	1.24158069148157e-09	2.9100733098304e-12
25.775	1.23548710246794e-09	2.89528539393045e-12
25.78	1.22942341707155e-09	2.8805726247479e-12
25.785	1.22338948856049e-09	2.86593462041496e-12
25.79	1.21738517092273e-09	2.8513710010043e-12
25.795	1.21141031886264e-09	2.83688138851929e-12
25.8	1.20546478779743e-09	2.8224654068841e-12
25.805	1.19954843385368e-09	2.80812268193399e-12
25.81	1.19366111386383e-09	2.7938528414056e-12
25.815	1.18780268536275e-09	2.77965551492726e-12
25.82	1.18197300658429e-09	2.7655303340094e-12
25.825	1.17617193645783e-09	2.75147693203497e-12
25.83	1.17039933460488e-09	2.73749494424993e-12
25.835	1.16465506133569e-09	2.72358400775381e-12
25.84	1.15893897764586e-09	2.70974376149022e-12
25.845	1.15325094521299e-09	2.69597384623758e-12
25.85	1.14759082639333e-09	2.68227390459969e-12
25.855	1.14195848421844e-09	2.66864358099655e-12
25.86	1.13635378239188e-09	2.65508252165504e-12
25.865	1.13077658528595e-09	2.64159037459983e-12
25.87	1.12522675793835e-09	2.62816678964417e-12
25.875	1.11970416604895e-09	2.61481141838083e-12
25.88	1.11420867597655e-09	2.60152391417307e-12
25.885	1.10874015473561e-09	2.58830393214562e-12
25.89	1.10329846999308e-09	2.57515112917574e-12
25.895	1.09788349006517e-09	2.56206516388432e-12
25.9	1.09249508391416e-09	2.549045696627e-12
25.905	1.08713312114526e-09	2.53609238948538e-12
25.91	1.08179747200342e-09	2.52320490625823e-12
25.915	1.07648800737023e-09	2.51038291245276e-12
25.92	1.07120459876075e-09	2.49762607527596e-12
25.925	1.06594711832045e-09	2.48493406362596e-12
25.93	1.06071543882209e-09	2.47230654808341e-12
25.935	1.05550943366265e-09	2.45974320090296e-12
25.94	1.05032897686026e-09	2.44724369600473e-12
25.945	1.04517394305116e-09	2.43480770896586e-12
25.95	1.04004420748668e-09	2.42243491701208e-12
25.955	1.0349396460302e-09	2.41012499900937e-12
25.96	1.02986013515415e-09	2.39787763545556e-12
25.965	1.02480555193704e-09	2.38569250847209e-12
25.97	1.01977577406047e-09	2.37356930179572e-12
25.975	1.01477067980619e-09	2.36150770077038e-12
25.98	1.00979014805312e-09	2.34950739233893e-12
25.985	1.00483405827447e-09	2.33756806503509e-12
25.99	9.99902290534768e-10	2.32568940897533e-12
25.995	9.94994725487019e-10	2.31387111585083e-12
26	9.90111244369771e-10	2.3021128789195e-12
26.005	9.85251729004264e-10	2.29041439299797e-12
26.01	9.80416061791568e-10	2.27877535445372e-12
26.015	9.75604125709736e-10	2.26719546119717e-12
26.02	9.70815804310977e-10	2.25567441267386e-12
26.025	9.66050981718836e-10	2.24421190985662e-12
26.03	9.61309542625395e-10	2.23280765523783e-12
26.035	9.56591372288478e-10	2.22146135282171e-12
26.04	9.51896356528882e-10	2.21017270811659e-12
26.045	9.47224381727612e-10	2.19894142812731e-12
26.05	9.42575334823131e-10	2.18776722134763e-12
26.055	9.3794910330863e-10	2.1766497977526e-12
26.06	9.33345575229301e-10	2.16558886879109e-12
26.065	9.28764639179636e-10	2.15458414737827e-12
26.07	9.24206184300724e-10	2.14363534788818e-12
26.075	9.19670100277575e-10	2.13274218614628e-12
26.08	9.1515627733645e-10	2.12190437942214e-12
26.085	9.10664606242208e-10	2.11112164642203e-12
26.09	9.0619497829566e-10	2.10039370728167e-12
26.095	9.01747285330941e-10	2.08972028355892e-12
26.1	8.97321419712895e-10	2.07910109822661e-12
26.105	8.9291727433447e-10	2.0685358756653e-12
26.11	8.88534742614127e-10	2.05802434165615e-12
26.115	8.84173718493265e-10	2.04756622337382e-12
26.12	8.7983409643365e-10	2.03716124937933e-12
26.125	8.75515771414868e-10	2.02680914961308e-12
26.13	8.71218638931781e-10	2.01650965538779e-12
26.135	8.66942594992e-10	2.00626249938159e-12
26.14	8.62687536113369e-10	1.996067415631e-12
26.145	8.58453359321463e-10	1.98592413952407e-12
26.15	8.54239962147098e-10	1.97583240779355e-12
26.155	8.50047242623849e-10	1.96579195850996e-12
26.16	8.45875099285587e-10	1.9558025310749e-12
26.165	8.41723431164022e-10	1.94586386621421e-12
26.17	8.37592137786264e-10	1.93597570597125e-12
26.175	8.33481119172387e-10	1.92613779370026e-12
26.18	8.29390275833018e-10	1.91634987405963e-12
26.185	8.25319508766923e-10	1.90661169300531e-12
26.19	8.21268719458618e-10	1.8969229977842e-12
26.195	8.17237809875983e-10	1.8872835369276e-12
26.2	8.13226682467891e-10	1.8776930602447e-12
26.205	8.09235240161849e-10	1.86815131881605e-12
26.21	8.0526338636165e-10	1.85865806498711e-12
26.215	8.01311024945036e-10	1.84921305236184e-12
26.22	7.97378060261371e-10	1.83981603579629e-12
26.225	7.93464397129331e-10	1.83046677139225e-12
26.23	7.89569940834599e-10	1.8211650164909e-12
26.235	7.85694597127574e-10	1.81191052966651e-12
26.24	7.81838272221093e-10	1.80270307072022e-12
26.245	7.78000872788161e-10	1.79354240067375e-12
26.25	7.74182305959692e-10	1.78442828176322e-12
26.255	7.70382479322265e-10	1.77536047743297e-12
26.26	7.66601300915887e-10	1.76633875232945e-12
26.265	7.6283867923177e-10	1.75736287229507e-12
26.27	7.59094523210117e-10	1.74843260436215e-12
26.275	7.55368742237916e-10	1.73954771674688e-12
26.28	7.51661246146754e-10	1.73070797884326e-12
26.285	7.47971945210631e-10	1.72191316121717e-12
26.29	7.44300750143792e-10	1.71316303560037e-12
26.295	7.40647572098566e-10	1.70445737488461e-12
26.3	7.37012322663217e-10	1.69579595311571e-12
26.305	7.33394913859807e-10	1.68717854548771e-12
26.31	7.29795258142065e-10	1.67860492833704e-12
26.315	7.26213268393271e-10	1.67007487913668e-12
26.32	7.22648857924148e-10	1.66158817649044e-12
26.325	7.19101940470765e-10	1.65314460012715e-12
26.33	7.15572430192453e-10	1.64474393089502e-12
26.335	7.12060241669722e-10	1.63638595075587e-12
26.34	7.08565289902202e-10	1.62807044277952e-12
26.345	7.05087490306581e-10	1.61979719113816e-12
26.35	7.01626758714565e-10	1.61156598110073e-12
26.355	6.98183011370834e-10	1.60337659902735e-12
26.36	6.94756164931024e-10	1.59522883236378e-12
26.365	6.91346136459704e-10	1.58712246963591e-12
26.37	6.87952843428377e-10	1.57905730044425e-12
26.375	6.84576203713475e-10	1.5710331154585e-12
26.38	6.81216135594381e-10	1.56304970641208e-12
26.385	6.77872557751445e-10	1.55510686609675e-12
26.39	6.74545389264021e-10	1.54720438835724e-12
26.395	6.71234549608511e-10	1.53934206808586e-12
26.4	6.6793995865641e-10	1.53151970121723e-12
26.405	6.64661536672375e-10	1.52373708472292e-12
26.41	6.61399204312293e-10	1.51599401660625e-12
26.415	6.58152882621362e-10	1.50829029589698e-12
26.42	6.54922493032181e-10	1.50062572264617e-12
26.425	6.51707957362848e-10	1.49300009792089e-12
26.43	6.48509197815072e-10	1.48541322379916e-12
26.435	6.45326136972289e-10	1.47786490336475e-12
26.44	6.42158697797787e-10	1.47035494070208e-12
26.445	6.39006803632848e-10	1.46288314089115e-12
26.45	6.35870378194888e-10	1.45544931000246e-12
26.455	6.32749345575615e-10	1.44805325509201e-12
26.46	6.29643630239193e-10	1.44069478419623e-12
26.465	6.2655315702041e-10	1.43337370632708e-12
26.47	6.23477851122865e-10	1.42608983146703e-12
26.475	6.20417638117159e-10	1.41884297056415e-12
26.48	6.17372443939088e-10	1.41163293552721e-12
26.485	6.14342194887859e-10	1.40445953922078e-12
26.49	6.11326817624301e-10	1.39732259546038e-12
26.495	6.08326239169095e-10	1.39022191900767e-12
26.5	6.05340386901007e-10	1.3831573255656e-12
26.505	6.0236918855513e-10	1.37612863177367e-12
26.51	5.99412572221139e-10	1.36913565520313e-12
26.515	5.96470466341547e-10	1.36217821435229e-12
26.52	5.93542799709979e-10	1.35525612864175e-12
26.525	5.90629501469445e-10	1.34836921840978e-12
26.53	5.87730501110628e-10	1.34151730490761e-12
26.535	5.84845728470178e-10	1.3347002102948e-12
26.54	5.81975113729015e-10	1.32791775763465e-12
26.545	5.7911858741064e-10	1.32116977088957e-12
26.55	5.76276080379452e-10	1.31445607491652e-12
26.555	5.7344752383908e-10	1.30777649546249e-12
26.56	5.70632849330714e-10	1.30113085915996e-12
26.565	5.67831988731452e-10	1.29451899352238e-12
26.57	5.6504487425265e-10	1.28794072693974e-12
26.575	5.62271438438285e-10	1.28139588867406e-12
26.58	5.5951161416332e-10	1.274884308855e-12
26.585	5.56765334632081e-10	1.26840581847545e-12
26.59	5.5403253337664e-10	1.26196024938712e-12
26.595	5.51313144255213e-10	1.25554743429617e-12
26.6	5.48607101450552e-10	1.24916720675893e-12
26.605	5.45914339468355e-10	1.24281940117749e-12
26.61	5.43234793135687e-10	1.23650385279548e-12
26.615	5.40568397599395e-10	1.23022039769373e-12
26.62	5.37915088324545e-10	1.22396887278607e-12
26.625	5.35274801092859e-10	1.21774911581508e-12
26.63	5.32647472001161e-10	1.21156096534784e-12
26.635	5.30033037459833e-10	1.2054042607718e-12
26.64	5.27431434191271e-10	1.19927884229058e-12
26.645	5.24842599228363e-10	1.19318455091982e-12
26.65	5.22266469912958e-10	1.18712122848305e-12
26.655	5.19702983894354e-10	1.18108871760762e-12
26.66	5.1715207912779e-10	1.17508686172056e-12
26.665	5.14613693872941e-10	1.16911550504458e-12
26.67	5.12087766692431e-10	1.16317449259395e-12
26.675	5.09574236450338e-10	1.15726367017056e-12
26.68	5.07073042310724e-10	1.15138288435986e-12
26.685	5.04584123736158e-10	1.14553198252689e-12
26.69	5.0210742048625e-10	1.13971081281233e-12
26.695	4.99642872616201e-10	1.13391922412857e-12
26.7	4.97190420475343e-10	1.12815706615574e-12
26.705	4.94750004705704e-10	1.12242418933786e-12
26.71	4.92321566240568e-10	1.11672044487894e-12
26.715	4.89905046303047e-10	1.1110456847391e-12
26.72	4.87500386404659e-10	1.10539976163076e-12
26.725	4.85107528343913e-10	1.09978252901479e-12
26.73	4.827264142049e-10	1.09419384109674e-12
26.735	4.80356986355895e-10	1.08863355282299e-12
26.74	4.77999187447959e-10	1.08310151987707e-12
26.745	4.75652960413553e-10	1.07759759867586e-12
26.75	4.73318248465158e-10	1.07212164636587e-12
26.755	4.70994995093901e-10	1.06667352081954e-12
26.76	4.68683144068187e-10	1.06125308063155e-12
26.765	4.6638263943234e-10	1.05586018511516e-12
26.77	4.64093425505247e-10	1.05049469429854e-12
26.775	4.61815446879015e-10	1.04515646892113e-12
26.78	4.59548648417625e-10	1.03984537043008e-12
26.785	4.57292975255603e-10	1.03456126097657e-12
26.79	4.5504837279669e-10	1.0293040034123e-12
26.795	4.52814786712522e-10	1.02407346128591e-12
26.8	4.50592162941316e-10	1.01886949883943e-12
26.805	4.4838044768656e-10	1.01369198100475e-12
26.81	4.46179587415714e-10	1.00854077340014e-12
26.815	4.43989528858916e-10	1.00341574232676e-12
26.82	4.41810219007688e-10	9.98316754765139e-13
26.825	4.39641605113658e-10	9.932436783718e-13
26.83	4.37483634687284e-10	9.8819638147577e-13
26.835	4.35336255496581e-10	9.83174733075182e-13
26.84	4.33199415565859e-10	9.7817860283387e-13
26.845	4.31073063174467e-10	9.7320786107799e-13
26.85	4.28957146855541e-10	9.68262378792653e-13
26.855	4.26851615394755e-10	9.63342027618574e-13
26.86	4.24756417829088e-10	9.58446679848745e-13
26.865	4.22671503445587e-10	9.53576208425116e-13
26.87	4.20596821780142e-10	9.48730486935298e-13
26.875	4.18532322616265e-10	9.43909389609285e-13
26.88	4.16477955983873e-10	9.39112791316187e-13
26.885	4.1443367215808e-10	9.34340567560983e-13
26.89	4.12399421657997e-10	9.29592594481289e-13
26.895	4.10375155245531e-10	9.24868748844145e-13
26.9	4.08360823924196e-10	9.20168908042813e-13
26.905	4.06356378937925e-10	9.15492950093601e-13
26.91	4.04361771769894e-10	9.10840753632689e-13
26.915	4.02376954141346e-10	9.06212197912985e-13
26.92	4.00401878010424e-10	9.01607162800988e-13
26.925	3.98436495571006e-10	8.97025528773674e-13
26.93	3.96480759251552e-10	8.92467176915386e-13
26.935	3.94534621713952e-10	8.87931988914755e-13
26.94	3.9259803585238e-10	8.83419847061628e-13
26.945	3.90670954792153e-10	8.7893063424401e-13
26.95	3.88753331888601e-10	8.74464233945024e-13
26.955	3.86845120725935e-10	8.70020530239892e-13
26.96	3.84946275116124e-10	8.65599407792921e-13
26.965	3.8305674909778e-10	8.61200751854511e-13
26.97	3.81176496935044e-10	8.56824448258177e-13
26.975	3.7930547311648e-10	8.52470383417588e-13
26.98	3.77443632353975e-10	8.48138444323615e-13
26.985	3.7559092958164e-10	8.43828518541398e-13
26.99	3.73747319954725e-10	8.39540494207433e-13
26.995	3.71912758848528e-10	8.35274260026662e-13
27	3.7008720185732e-10	8.31029705269588e-13
27.005	3.6827060479327e-10	8.26806719769402e-13
27.01	3.66462923685371e-10	8.2260519391912e-13
27.015	3.64664114778385e-10	8.1842501866874e-13
27.02	3.62874134531776e-10	8.14266085522413e-13
27.025	3.61092939618661e-10	8.10128286535626e-13
27.03	3.59320486924761e-10	8.06011514312399e-13
27.035	3.57556733547357e-10	8.01915662002498e-13
27.04	3.55801636794254e-10	7.97840623298665e-13
27.045	3.54055154182745e-10	7.93786292433853e-13
27.05	3.52317243438585e-10	7.89752564178487e-13
27.055	3.5058786249497e-10	7.85739333837727e-13
27.06	3.48866969491515e-10	7.81746497248755e-13
27.065	3.47154522773245e-10	7.77773950778071e-13
27.07	3.45450480889584e-10	7.73821591318799e-13
27.075	3.43754802593357e-10	7.69889316288016e-13
27.08	3.42067446839786e-10	7.65977023624088e-13
27.085	3.40388372785501e-10	7.62084611784019e-13
27.09	3.38717539787549e-10	7.58211979740818e-13
27.095	3.37054907402415e-10	7.54359026980875e-13
27.1	3.35400435385039e-10	7.50525653501354e-13
27.105	3.33754083687844e-10	7.46711759807595e-13
27.11	3.32115812459768e-10	7.42917246910534e-13
27.115	3.30485582045297e-10	7.39142016324133e-13
27.12	3.28863352983511e-10	7.35385970062823e-13
27.125	3.27249086007123e-10	7.31649010638962e-13
27.13	3.25642742041531e-10	7.27931041060304e-13
27.135	3.24044282203875e-10	7.2423196482748e-13
27.14	3.22453667802095e-10	7.20551685931498e-13
27.145	3.20870860333993e-10	7.16890108851247e-13
27.15	3.19295821486303e-10	7.13247138551017e-13
27.155	3.17728513133764e-10	7.09622680478038e-13
27.16	3.16168897338197e-10	7.06016640560018e-13
27.165	3.14616936347588e-10	7.0242892520271e-13
27.17	3.13072592595174e-10	6.98859441287475e-13
27.175	3.11535828698533e-10	6.95308096168869e-13
27.18	3.10006607458683e-10	6.9177479767224e-13
27.185	3.08484891859177e-10	6.88259454091331e-13
27.19	3.06970645065211e-10	6.84761974185904e-13
27.195	3.05463830422734e-10	6.81282267179368e-13
27.2	3.03964411457554e-10	6.77820242756427e-13
27.205	3.02472351874465e-10	6.74375811060734e-13
27.21	3.00987615556361e-10	6.70948882692557e-13
27.215	2.99510166563369e-10	6.67539368706463e-13
27.22	2.98039969131972e-10	6.64147180609003e-13
27.225	2.96576987674149e-10	6.60772230356423e-13
27.23	2.95121186776514e-10	6.57414430352371e-13
27.235	2.93672531199454e-10	6.54073693445632e-13
27.24	2.92230985876284e-10	6.50749932927855e-13
27.245	2.90796515912392e-10	6.47443062531315e-13
27.25	2.89369086584398e-10	6.44152996426664e-13
27.255	2.87948663339312e-10	6.40879649220707e-13
27.26	2.865352117937e-10	6.37622935954187e-13
27.265	2.85128697732852e-10	6.34382772099578e-13
27.27	2.83729087109951e-10	6.31159073558892e-13
27.275	2.82336346045253e-10	6.27951756661495e-13
27.28	2.80950440825266e-10	6.24760738161936e-13
27.285	2.79571337901933e-10	6.21585935237788e-13
27.29	2.78199003891821e-10	6.18427265487497e-13
27.295	2.76833405575315e-10	6.1528464692824e-13
27.3	2.75474509895813e-10	6.12157997993805e-13
27.305	2.74122283958923e-10	6.09047237532466e-13
27.31	2.72776695031673e-10	6.05952284804881e-13
27.315	2.71437710541715e-10	6.02873059481996e-13
27.32	2.70105298076537e-10	5.99809481642959e-13
27.325	2.68779425382683e-10	5.96761471773046e-13
27.33	2.67460060364964e-10	5.93728950761598e-13
27.335	2.66147171085692e-10	5.90711839899967e-13
27.34	2.64840725763899e-10	5.87710060879473e-13
27.345	2.6354069277457e-10	5.84723535789371e-13
27.35	2.62247040647882e-10	5.81752187114831e-13
27.355	2.60959738068437e-10	5.78795937734924e-13
27.36	2.59678753874506e-10	5.75854710920621e-13
27.365	2.58404057057279e-10	5.72928430332801e-13
27.37	2.57135616760108e-10	5.70017020020272e-13
27.375	2.55873402277764e-10	5.67120404417796e-13
27.38	2.54617383055696e-10	5.6423850834413e-13
27.385	2.53367528689286e-10	5.61371257000075e-13
27.39	2.52123808923121e-10	5.58518575966533e-13
27.395	2.50886193650254e-10	5.55680391202577e-13
27.4	2.49654652911477e-10	5.52856629043527e-13
27.405	2.48429156894601e-10	5.50047216199043e-13
27.41	2.47209675933728e-10	5.47252079751215e-13
27.415	2.45996180508537e-10	5.44471147152679e-13
27.42	2.44788641243569e-10	5.41704346224727e-13
27.425	2.43587028907517e-10	5.38951605155438e-13
27.43	2.42391314412516e-10	5.36212852497811e-13
27.435	2.41201468813442e-10	5.33488017167915e-13
27.44	2.40017463307211e-10	5.30777028443039e-13
27.445	2.38839269232081e-10	5.28079815959858e-13
27.45	2.37666858066958e-10	5.2539630971261e-13
27.455	2.3650020143071e-10	5.22726440051275e-13
27.46	2.35339271081475e-10	5.20070137679768e-13
27.465	2.34184038915981e-10	5.17427333654142e-13
27.47	2.33034476968863e-10	5.14797959380796e-13
27.475	2.31890557411992e-10	5.121819466147e-13
27.48	2.30752252553793e-10	5.09579227457616e-13
27.485	2.29619534838585e-10	5.06989734356341e-13
27.49	2.28492376845906e-10	5.04413400100955e-13
27.495	2.27370751289852e-10	5.01850157823069e-13
27.5	2.2625463101842e-10	4.99299940994098e-13
27.505	2.25143989012846e-10	4.9676268342353e-13
27.51	2.24038798386956e-10	4.94238319257209e-13
27.515	2.22939032386511e-10	4.91726782975624e-13
27.52	2.21844664388562e-10	4.89228009392211e-13
27.525	2.20755667900806e-10	4.86741933651659e-13
27.53	2.19672016560945e-10	4.8426849122823e-13
27.535	2.18593684136046e-10	4.8180761792408e-13
27.54	2.17520644521909e-10	4.79359249867594e-13
27.545	2.16452871742434e-10	4.76923323511732e-13
27.55	2.15390339948993e-10	4.74499775632372e-13
27.555	2.14333023419802e-10	4.72088543326679e-13
27.56	2.13280896559303e-10	4.69689564011462e-13
27.565	2.12233933897542e-10	4.67302775421557e-13
27.57	2.11192110089553e-10	4.64928115608209e-13
27.575	2.10155399914744e-10	4.62565522937463e-13
27.58	2.09123778276288e-10	4.60214936088564e-13
27.585	2.08097220200515e-10	4.57876294052368e-13
27.59	2.0707570083631e-10	4.55549536129756e-13
27.595	2.06059195454506e-10	4.53234601930059e-13
27.6	2.05047679447293e-10	4.50931431369492e-13
27.605	2.04041128327616e-10	4.48639964669594e-13
27.61	2.03039517728586e-10	4.46360142355674e-13
27.615	2.02042823402891e-10	4.44091905255271e-13
27.62	2.01051021222206e-10	4.41835194496617e-13
27.625	2.00064087176613e-10	4.39589951507107e-13
27.63	1.99081997374016e-10	4.37356118011781e-13
27.635	1.98104728039566e-10	4.35133636031811e-13
27.64	1.97132255515086e-10	4.32922447882995e-13
27.645	1.96164556258495e-10	4.30722496174263e-13
27.65	1.95201606843241e-10	4.28533723806183e-13
27.655	1.94243383957735e-10	4.26356073969482e-13
27.66	1.93289864404784e-10	4.24189490143569e-13
27.665	1.92341025101033e-10	4.22033916095074e-13
27.67	1.91396843076402e-10	4.1988929587638e-13
27.675	1.90457295473536e-10	4.17755573824178e-13
27.68	1.89522359547246e-10	4.15632694558016e-13
27.685	1.88592012663963e-10	4.13520602978868e-13
27.69	1.87666232301188e-10	4.11419244267699e-13
27.695	1.86744996046949e-10	4.09328563884046e-13
27.7	1.85828281599256e-10	4.07248507564599e-13
27.705	1.84916066765562e-10	4.05179021321794e-13
27.71	1.84008329462229e-10	4.03120051442412e-13
27.715	1.83105047713989e-10	4.01071544486185e-13
27.72	1.82206199653415e-10	3.9903344728441e-13
27.725	1.81311763520394e-10	3.97005706938564e-13
27.73	1.80421717661594e-10	3.94988270818938e-13
27.735	1.79536040529946e-10	3.92981086563267e-13
27.74	1.78654710684119e-10	3.90984102075371e-13
27.745	1.77777706788006e-10	3.88997265523804e-13
27.75	1.769050076102e-10	3.87020525340508e-13
27.755	1.76036592023487e-10	3.85053830219475e-13
27.76	1.75172439004333e-10	3.83097129115415e-13
27.765	1.74312527632371e-10	3.8115037124243e-13
27.77	1.73456837089902e-10	3.79213506072701e-13
27.775	1.72605346661387e-10	3.77286483335168e-13
27.78	1.71758035732944e-10	3.75369253014232e-13
27.785	1.70914883791855e-10	3.73461765348457e-13
27.79	1.70075870426062e-10	3.71563970829272e-13
27.795	1.6924097532368e-10	3.69675820199693e-13
27.8	1.68410178272502e-10	3.67797264453041e-13
27.805	1.67583459159511e-10	3.65928254831671e-13
27.81	1.66760797970391e-10	3.64068742825705e-13
27.815	1.65942174789047e-10	3.62218680171777e-13
27.82	1.65127569797118e-10	3.60378018851776e-13
27.825	1.64316963273502e-10	3.585467110916e-13
27.83	1.63510335593875e-10	3.56724709359919e-13
27.835	1.6270766723022e-10	3.5491196636694e-13
27.84	1.61908938750351e-10	3.53108435063178e-13
27.845	1.61114130817443e-10	3.51314068638235e-13
27.85	1.60323224189568e-10	3.4952882051959e-13
27.855	1.59536199719223e-10	3.47752644371383e-13
27.86	1.58753038352873e-10	3.45985494093217e-13
27.865	1.57973721130485e-10	3.44227323818959e-13
27.87	1.57198229185074e-10	3.42478087915552e-13
27.875	1.56426543742241e-10	3.40737740981828e-13
27.88	1.55658646119723e-10	3.39006237847334e-13
27.885	1.54894517726938e-10	3.37283533571152e-13
27.89	1.54134140064537e-10	3.35569583440741e-13
27.895	1.53377494723956e-10	3.3386434297077e-13
27.9	1.5262456338697e-10	3.32167767901967e-13
27.905	1.51875327825251e-10	3.3047981419997e-13
27.91	1.51129769899924e-10	3.28800438054182e-13
27.915	1.50387871561131e-10	3.27129595876637e-13
27.92	1.49649614847594e-10	3.25467244300864e-13
27.925	1.48914981886177e-10	3.23813340180768e-13
27.93	1.48183954891458e-10	3.22167840589502e-13
27.935	1.47456516165297e-10	3.20530702818363e-13
27.94	1.46732648096405e-10	3.18901884375673e-13
27.945	1.46012333159923e-10	3.17281342985683e-13
27.95	1.45295553916992e-10	3.15669036587474e-13
27.955	1.44582293014336e-10	3.14064923333863e-13
27.96	1.4387253318384e-10	3.12468961590323e-13
27.965	1.43166257242131e-10	3.10881109933894e-13
27.97	1.42463448090165e-10	3.09301327152114e-13
27.975	1.41764088712809e-10	3.07729572241947e-13
27.98	1.41068162178436e-10	3.06165804408721e-13
27.985	1.40375651638506e-10	3.04609983065064e-13
27.99	1.39686540327168e-10	3.03062067829858e-13
27.995	1.39000811560846e-10	3.01522018527184e-13

